A numerically stable communication-avoiding s-step GMRES algorithm

Krylov subspace methods are extensively used in scientific computing to solve large-scale linear systems. However, the performance of these iterative Krylov solvers on modern supercomputers is limited by expensive communication costs. The $s$-step strategy generates a series of $s$ Krylov vectors at a time to avoid communication. Asymptotically, the $s$-step approach can reduce communication latency by a factor of $s$. Unfortunately, due to finite-precision implementation, the step size has to be kept small for stability. In this work, we tackle the numerical instabilities encountered in the $s$-step GMRES algorithm. By choosing an appropriate polynomial basis and block orthogonalization schemes, we construct a communication avoiding $s$-step GMRES algorithm that automatically selects the optimal step size to ensure numerical stability. To further maximize communication savings, we introduce scaled Newton polynomials that can increase the step size $s$ to a few hundreds for many problems. An initial step size estimator is also developed to efficiently choose the optimal step size for stability. The guaranteed stability of the proposed algorithm is demonstrated using numerical experiments. In the process, we also evaluate how the choice of polynomial and preconditioning affects the stability limit of the algorithm. Finally, we show parallel scalability on more than 114,000 cores in a distributed-memory setting. Perfectly linear scaling has been observed in both strong and weak scaling studies with negligible communication costs.

==> Figures_data/2DLaplace/2DLaplace_cond.dat <==
i	ICE	SVD
1	1	1
2	23.6931950302044	23.6931950302044
3	469.685327910288	443.856630278328
4	6532.60451262377	6861.28525314013
5	83428.0507110272	104921.867300511
6	973570.528699747	1545241.81083141
7	10893795.8396705	22967073.7984451
8	116828865.215856	336130163.585634
9	1230207254.16949	4984661426.36502
10	12726728485.1652	73599177905.1039
11	131080432206.613	1100567433781.59
12	1302593644977.95	15670116682856.1
13	9761603990283.79	122247531143320
14	0	0
15	0	0
16	0	0
17	0	0
18	0	0
19	0	0
20	0	0
21	0	0
22	0	0
23	0	0
24	0	0
25	0	0
26	0	0
27	0	0
28	0	0
29	0	0
30	0	0
31	0	0
32	0	0
33	0	0
34	0	0
35	0	0
36	0	0
37	0	0
38	0	0
39	0	0
40	0	0
41	0	0
42	0	0
43	0	0
44	0	0
45	0	0
46	0	0
47	0	0
48	0	0
49	0	0
50	0	0
51	0	0
52	0	0
53	0	0
54	0	0
55	0	0
56	0	0
57	0	0
58	0	0
59	0	0
60	0	0
61	0	0
62	0	0
63	0	0
64	0	0
65	0	0
66	0	0
67	0	0
68	0	0
69	0	0
70	0	0
71	0	0
72	0	0
73	0	0
74	0	0
75	0	0
76	0	0
77	0	0
78	0	0
79	0	0
80	0	0
81	0	0
82	0	0
83	0	0
84	0	0
85	0	0
86	0	0
87	0	0
88	0	0
89	0	0
90	0	0
91	0	0
92	0	0
93	0	0
94	0	0
95	0	0
96	0	0
97	0	0
98	0	0
99	0	0
100	0	0


==> Figures_data/2DLaplace/2DLaplace_res_LOO_s.dat <==
i	res	res_CA	LOO	LOO_CA	s
1	0.893304623933416	0.893304623933416	2.22044604925031e-16	2.22044604925031e-16	6
2	0.875153920264612	0.875153920264612	3.28675776824759e-16	1.90039575965216e-15	6
3	0.868040083320763	0.868040083320763	4.60393070567348e-16	2.45510149472179e-15	6
4	0.863805060690078	0.863805060690078	8.50105673657177e-16	2.5438954990854e-15	6
5	0.860478602981659	0.860478602981657	1.65771362399299e-15	2.54393451978962e-15	6
6	0.857517442377125	0.857517442377123	3.07708112658615e-15	2.58247397863117e-15	6
7	0.854590103416261	0.8545901034163	4.96727484193122e-15	2.59293190076381e-15	6
8	0.851678337556611	0.851678337556732	7.39843506223479e-15	2.63088638727856e-15	6
9	0.848733149707926	0.848733149708132	1.02490789359372e-14	2.66861816419349e-15	6
10	0.845770730296196	0.845770730296488	1.35143772456362e-14	2.81391321147006e-15	6
11	0.842753976843731	0.842753976844109	1.71112312209487e-14	2.82312706948136e-15	6
12	0.839723191381325	0.839723191381791	2.10644816179375e-14	2.83241374662543e-15	6
13	0.836666742507113	0.836666742507672	2.52888310270415e-14	2.91023369247713e-15	6
14	0.833623386096353	0.833623386097011	2.97913318039769e-14	2.94475527323331e-15	6
15	0.830572434111387	0.830572434112144	3.45183901676288e-14	3.04642911975225e-15	6
16	0.827573769124834	0.827573769125687	3.95257920415401e-14	3.24369574444823e-15	6
17	0.824603108160383	0.824603108161332	4.47260614625193e-14	3.24401109846426e-15	6
18	0.821640788223552	0.821640788224598	5.01911993774515e-14	3.27476003846679e-15	6
19	0.818670669971052	0.818670669972228	5.5946853598625e-14	3.28341907626336e-15	6
20	0.815742860567863	0.8157428605692	6.20389790498648e-14	3.29122095637005e-15	6
21	0.812813053413033	0.812813053414531	6.83613007509064e-14	3.29206798296856e-15	6
22	0.809877182686104	0.809877182687763	7.50290869845598e-14	3.3223638106607e-15	6
23	0.806901701375869	0.806901701377689	8.20321065455379e-14	3.33153479928312e-15	6
24	0.803890962072819	0.803890962074801	8.94438037730684e-14	3.51198463965025e-15	6
25	0.800852665657985	0.800852665660134	9.72265630066221e-14	3.57497097058772e-15	6
26	0.797837798407245	0.797837798409563	1.05361273178665e-13	3.63704634621737e-15	6
27	0.794803703862101	0.794803703864589	1.13709893489137e-13	3.95582995162204e-15	6
28	0.791795599021796	0.79179559902445	1.22375655406088e-13	4.01234239090309e-15	6
29	0.788820418890692	0.788820418893509	1.31226633701417e-13	4.10982524130693e-15	6
30	0.785886423006781	0.785886423009758	1.40256030339783e-13	4.11604625044163e-15	6
31	0.782951654944451	0.782951654947618	1.49459896352196e-13	4.21144296272589e-15	6
32	0.780005713371137	0.780005713374523	1.58976952486818e-13	4.30427133708919e-15	6
33	0.777050595712403	0.777050595716008	1.68824598404143e-13	4.30601396529283e-15	6
34	0.774102834861723	0.774102834865545	1.79004203929889e-13	4.35748680628718e-15	6
35	0.771138350458242	0.771138350462279	1.8945242091827e-13	4.35790398505898e-15	6
36	0.768175239611285	0.768175239615535	2.00262701196822e-13	4.35967373590465e-15	6
37	0.765201205026571	0.765201205031038	2.11361303936417e-13	4.38287887932322e-15	6
38	0.762242116173227	0.762242116177913	2.22796531815457e-13	4.38893511607723e-15	6
39	0.759281429240565	0.759281429245469	2.34465852453802e-13	4.41180206706482e-15	6
40	0.756316452370682	0.756316452375801	2.46442691580147e-13	4.46211736977186e-15	6
41	0.753362451303535	0.753362451308865	2.58736796597946e-13	4.65691943832284e-15	6
42	0.750414141047056	0.750414141052598	2.71287617214772e-13	4.65797737181937e-15	6
43	0.747468544804476	0.747468544810265	2.84120336180225e-13	4.7887893219644e-15	6
44	0.744545179634354	0.744545179640421	2.97249329008864e-13	4.80967391480823e-15	6
45	0.741617895576352	0.741617895582697	3.10583593604872e-13	4.87257761115328e-15	6
46	0.738682233944016	0.738682233950637	3.24247251638603e-13	4.89322125734458e-15	6
47	0.73574887104773	0.735748871054623	3.38261830351324e-13	4.91380952020867e-15	6
48	0.732827651150771	0.732827651157931	3.52576208376203e-13	4.91973022462923e-15	6
49	0.729899237546282	0.729899237553715	3.67139320027087e-13	4.92001481333189e-15	6
50	0.726990000102264	0.726990000109973	3.82054759330578e-13	4.95163421446303e-15	6
51	0.724088131218021	0.724088131226002	3.97188394854459e-13	4.96364107646944e-15	6
52	0.721189860075996	0.721189860084245	4.12599975844973e-13	5.0429133356731e-15	6
53	0.718289592657126	0.718289592665639	4.28312639612674e-13	5.21633288671162e-15	6
54	0.715410338856672	0.715410338865445	4.44349635692898e-13	5.22135963917738e-15	6
55	0.712543341088598	0.712543341097657	4.60585632431161e-13	5.22725268042103e-15	6
56	0.709676480111995	0.709676480121363	4.77073388207858e-13	5.23235224071501e-15	6
57	0.706813577351479	0.706813577361154	4.93875067141742e-13	5.23779371798301e-15	6
58	0.70394292029235	0.70394292030233	5.10968321230619e-13	5.28031838252455e-15	6
59	0.701050218592405	0.701050218602685	5.2842430194761e-13	5.28542161221329e-15	6
60	0.69813496685541	0.69813496686599	5.4632746075278e-13	5.32748910824247e-15	6
61	0.695224514902228	0.69522451491311	5.6467019978087e-13	5.34629816569571e-15	6
62	0.692330716929577	0.692330716940762	5.83285199173973e-13	5.35119552268211e-15	6
63	0.689421689023986	0.689421689035472	6.02099832771734e-13	5.46543522454723e-15	6
64	0.686505393692301	0.686505393704083	6.21323429434411e-13	5.62585616225737e-15	6
65	0.683597917675049	0.68359791768712	6.40900346791899e-13	5.97060360075939e-15	6
66	0.680696839175206	0.680696839187564	6.60720817253233e-13	5.98762122551562e-15	6
67	0.677829304837714	0.677829304850374	6.80800471012631e-13	6.09030956509054e-15	6
68	0.674992391908666	0.674992391921642	7.00958898359316e-13	6.12695858720816e-15	6
69	0.67213763538024	0.67213763539353	7.21219678756016e-13	6.32129597677962e-15	6
70	0.669259914218398	0.669259914231999	7.4192567774276e-13	6.4002150895953e-15	6
71	0.666400714532732	0.666400714546635	7.63112603253904e-13	6.43511048275538e-15	6
72	0.663567452694232	0.663567452708431	7.84475307821355e-13	6.45083778650808e-15	6
73	0.660704382770488	0.660704382784982	8.05959393386891e-13	6.75353614297195e-15	6
74	0.657813740568573	0.657813740583365	8.27987453183773e-13	6.8445498995366e-15	6
75	0.654901865545601	0.654901865560687	8.50534829529653e-13	6.86736523501519e-15	6
76	0.65200122523924	0.652001225254611	8.73549100789351e-13	6.92479315695912e-15	6
77	0.649143621361388	0.649143621377035	8.96770635990554e-13	7.0522987095745e-15	6
78	0.646298094185675	0.646298094201595	9.19947253645522e-13	7.08391044459724e-15	6
79	0.643448445075875	0.643448445092089	9.43332893610303e-13	7.08417241310006e-15	6
80	0.640612727549592	0.640612727566121	9.67059275993624e-13	7.12691908388064e-15	6
81	0.637774120171721	0.63777412018856	9.90975585206715e-13	7.14112440681827e-15	6
82	0.634948877855565	0.634948877872707	1.01522928583122e-12	7.14219364589208e-15	6
83	0.632111791023803	0.632111791041243	1.03968552074119e-12	7.22822135126016e-15	6
84	0.629251041386368	0.629251041404103	1.06456088286529e-12	7.23191504728494e-15	6
85	0.626381616828494	0.626381616846521	1.08996249675266e-12	7.2459929757174e-15	6
86	0.623556558001551	0.623556558019863	1.11575318597526e-12	7.2768565706925e-15	6
87	0.620733044920756	0.620733044939347	1.14145747584543e-12	7.28470197195043e-15	6
88	0.617888997739465	0.61788899775833	1.16746889801869e-12	7.29849778083966e-15	6
89	0.615048780705922	0.615048780725055	1.19399094449744e-12	7.32928115328421e-15	6
90	0.612222480234402	0.612222480253798	1.22080010939913e-12	7.44965790564028e-15	6
91	0.609425460707967	0.609425460727641	1.24780197057725e-12	7.47063761007126e-15	6
92	0.606625379596319	0.606625379616291	1.27485228366181e-12	7.6310570309815e-15	6
93	0.603804588527699	0.603804588547966	1.30226484735512e-12	7.6829453235632e-15	6
94	0.600974158632671	0.600974158653227	1.33021373319671e-12	7.68323229543318e-15	6
95	0.598171694309862	0.598171694330697	1.35858712489893e-12	7.6868216584036e-15	6
96	0.595377307992084	0.595377308013194	1.38701030637338e-12	7.6903633491993e-15	6
97	0.592593082856625	0.592593082878007	1.4156855908104e-12	7.7035534150086e-15	6
98	0.589802071079126	0.58980207110078	1.44459452990015e-12	7.70701127599085e-15	6
99	0.587006356050407	0.587006356072329	1.47390959840745e-12	7.71048484122307e-15	6
100	0.584200230684804	0.584200230706988	1.50361038435598e-12	7.74985183236552e-15	6
101	0.582800779253401	0.582800779253467	1.11022302462516e-16	4.44089209850063e-16	6
102	0.581411124305326	0.581411124305476	1.1216164487938e-16	4.57756679852224e-16	6
103	0.580021065025779	0.580021065026011	9.50084278980515e-16	4.72133311271562e-16	6
104	0.578630128733424	0.578630128733738	2.19674752494363e-15	6.48881676274598e-16	6
105	0.577237138987583	0.57723713898797	3.78845632253415e-15	6.86844549307166e-16	6
106	0.575844971425302	0.575844971425742	5.73370565116671e-15	8.83727557605799e-16	6
107	0.574435628577964	0.574435628578488	7.96985385518697e-15	9.90099336430952e-16	6
108	0.573021634107273	0.573021634107805	1.04990654349377e-14	1.0164464495547e-15	6
109	0.571605261864787	0.571605261865359	1.32719214858835e-14	1.01667361357655e-15	6
110	0.570181539543328	0.570181539543933	1.62765932801671e-14	1.10992626402799e-15	6
111	0.568744516517156	0.568744516517778	1.94895912334737e-14	1.57058776984119e-15	6
112	0.567306530013508	0.567306530014196	2.29074267013424e-14	1.86438731893637e-15	6
113	0.565861986407052	0.565861986407751	2.65019832373934e-14	2.06625267597676e-15	6
114	0.56442600646442	0.564426006465222	3.0286695821965e-14	2.11446411804704e-15	6
115	0.562994113188979	0.562994113189879	3.42377623753577e-14	2.38847912168611e-15	6
116	0.561553606179146	0.561553606179999	3.83777486028936e-14	2.39147076281222e-15	6
117	0.560115973530819	0.560115973531715	4.27432789139469e-14	2.63695934252565e-15	6
118	0.558672561030631	0.558672561031465	4.73138752452013e-14	2.72064104405071e-15	6
119	0.557230989843027	0.55723098984378	5.21262972130054e-14	3.24952616372188e-15	6
120	0.555784657035033	0.555784657035683	5.71583068568522e-14	3.34151098001963e-15	6
121	0.554334879132929	0.554334879133622	6.24372735205941e-14	3.37128539698668e-15	6
122	0.552880634826126	0.552880634826863	6.79577300838009e-14	3.37884049720691e-15	6
123	0.55142375322428	0.551423753224994	7.37204199856887e-14	3.44405258575042e-15	6
124	0.549961019725702	0.549961019726391	7.97194952641194e-14	3.50832278838427e-15	6
125	0.548479787257292	0.548479787258038	8.59720670080359e-14	3.50886210277549e-15	6
126	0.546991594102797	0.546991594103422	9.25343798041616e-14	3.51076188461745e-15	6
127	0.545505984418865	0.545505984419253	9.9348568763502e-14	3.52691779074923e-15	6
128	0.544031203125522	0.544031203125889	1.06368804729616e-13	3.52727194826402e-15	6
129	0.542563635852443	0.542563635853065	1.13556180456577e-13	3.85485340452122e-15	6
130	0.541085508058693	0.541085508059125	1.20936307261319e-13	4.07912640178526e-15	6
131	0.539602449354926	0.539602449355276	1.28594195137027e-13	4.36565305041465e-15	6
132	0.538119461270754	0.538119461271655	1.36491288300653e-13	4.43445556673303e-15	6
133	0.536630011321178	0.536630011322327	1.44602166097319e-13	4.44032833199202e-15	6
134	0.53513420393019	0.535134203931216	1.52971662461258e-13	4.49026744840766e-15	6
135	0.533629829745416	0.533629829746686	1.61594445275122e-13	4.82917045023236e-15	6
136	0.532117318902299	0.532117318903369	1.7048361917715e-13	5.18533178293891e-15	6
137	0.530602653280548	0.530602653281608	1.7963935030163e-13	5.21528911271037e-15	6
138	0.529085065860775	0.529085065861916	1.89028426282766e-13	5.38306151363613e-15	6
139	0.527565617029321	0.527565617030191	1.98655190233557e-13	5.38787697216918e-15	6
140	0.526046433097754	0.526046433098643	2.08510986977683e-13	5.38837191301916e-15	6
141	0.524532719402202	0.524532719402869	2.1858327196103e-13	5.42963579842395e-15	6
142	0.523025916370373	0.523025916370943	2.28843368873174e-13	5.44818934136598e-15	6
143	0.52151680587535	0.521516805875922	2.39283097117468e-13	5.52050681748484e-15	6
144	0.520006656655595	0.520006656655698	2.49969277645718e-13	5.52535048482299e-15	6
145	0.518507293368655	0.518507293368288	2.60894676888944e-13	5.59650581997772e-15	6
146	0.517010300305385	0.517010300304746	2.71972022654934e-13	5.63634553965088e-15	6
147	0.515498588645083	0.515498588643974	2.83261159317524e-13	5.65408392740416e-15	6
148	0.513968619785657	0.513968619784862	2.94889859019542e-13	5.67180604168926e-15	6
149	0.512435198575017	0.512435198572314	3.06875215854587e-13	5.74127110755637e-15	6
150	0.510910680949537	0.510910680948665	3.19105042448623e-13	5.94813569085711e-15	6
151	0.509385397970918	0.509385397970271	3.31485563875008e-13	6.31144186798836e-15	6
152	0.507851703506548	0.507851703506339	3.44101188234526e-13	6.31572074591757e-15	6
153	0.506309882393097	0.506309882392781	3.57015357522646e-13	6.32490484513249e-15	6
154	0.504761298992096	0.504761298992561	3.70227860941738e-13	6.42179468690188e-15	6
155	0.503216048079453	0.503216048080069	3.83725223002881e-13	6.43760892003048e-15	6
156	0.501676831883537	0.501676831884522	3.97421683291381e-13	6.45320600589002e-15	6
157	0.500134856297782	0.50013485629843	4.11293545435973e-13	6.48789142727848e-15	6
158	0.498582864885951	0.498582864886627	4.25423851828483e-13	6.54875197959221e-15	6
159	0.497032296011568	0.497032296012489	4.39874068930314e-13	6.5528981376786e-15	6
160	0.495477323184279	0.495477323185579	4.54537416419151e-13	6.57657536080339e-15	6
161	0.493923822427798	0.493923822428625	4.69468525496581e-13	6.67002305768901e-15	6
162	0.492377557028985	0.49237755702995	4.84609087352393e-13	6.67029221930128e-15	6
163	0.490825979821887	0.490825979822813	4.99907324411738e-13	6.67422361973845e-15	6
164	0.489270530649974	0.489270530651114	5.1549144466413e-13	6.73327313470907e-15	6
165	0.487720370333793	0.487720370334377	5.31347009834266e-13	6.76639804408864e-15	6
166	0.486172634067388	0.486172634067878	5.47382965946212e-13	6.77040344537329e-15	6
167	0.484628132229168	0.484628132229433	5.63631438169136e-13	6.77428452679408e-15	6
168	0.483078600558442	0.483078600558326	5.80087961121602e-13	6.83241958782248e-15	6
169	0.481530903594243	0.481530903594597	5.96836264964683e-13	6.84717726425422e-15	6
170	0.479986346266506	0.479986346266596	6.13806070505198e-13	6.9367793060798e-15	6
171	0.478444919132592	0.478444919132691	6.30980997040173e-13	6.93786625732013e-15	6
172	0.476894960877419	0.476894960877608	6.48367985344138e-13	6.95240208200629e-15	6
173	0.475335408198373	0.475335408198772	6.66098878081542e-13	7.04083850093722e-15	6
174	0.473771486100361	0.473771486100677	6.84188092513091e-13	7.0489579835239e-15	6
175	0.472215063259475	0.472215063259598	7.02569327434416e-13	7.08065829369328e-15	6
176	0.470649606893608	0.470649606893825	7.21107102530507e-13	7.1364181585261e-15	6
177	0.469090169471166	0.469090169471354	7.39995262621792e-13	7.14010057714937e-15	6
178	0.467534261713097	0.467534261713414	7.59056687139122e-13	7.15414933405464e-15	6
179	0.465979607216569	0.465979607216649	7.78324334042891e-13	7.23993219029944e-15	6
180	0.464421883393156	0.464421883393431	7.97828869586972e-13	7.24024908774661e-15	6
181	0.462864992321747	0.462864992321958	8.17623745183654e-13	7.25415173980714e-15	6
182	0.461304449555987	0.461304449556158	8.37659909357625e-13	7.35654655912654e-15	6
183	0.459744785163004	0.45974478516316	8.57990004831429e-13	7.38688564124129e-15	6
184	0.458184498551891	0.458184498551876	8.78555515853235e-13	7.41715764617449e-15	6
185	0.456618703230104	0.456618703229995	8.99373067445402e-13	7.43083092334413e-15	6
186	0.455044489295127	0.455044489294895	9.20509811042155e-13	7.44428187320671e-15	6
187	0.453469945835518	0.453469945835246	9.42001098117645e-13	7.44778059020078e-15	6
188	0.451885686789889	0.451885686789588	9.63742184810063e-13	7.44809642499317e-15	6
189	0.450308116479713	0.45030811647934	9.85858881695822e-13	7.56661109670194e-15	6
190	0.448727609609079	0.448727609608646	1.00812932345588e-12	7.56764189522534e-15	6
191	0.447157077988041	0.447157077987552	1.03068452363878e-12	7.57126513914069e-15	6
192	0.445591897585323	0.445591897584755	1.05334540586002e-12	7.57155237376594e-15	6
193	0.444036444038342	0.444036444037646	1.0761769409769e-12	7.77739338975995e-15	6
194	0.442474000306764	0.442474000305981	1.09912289717944e-12	7.79039809435097e-15	6
195	0.440908217373317	0.440908217372424	1.12242458531159e-12	7.79392649798081e-15	6
196	0.439263965536511	0.439263965535514	1.14603881583024e-12	7.9073164399661e-15	6
197	0.437412586178532	0.437412586177406	1.171087705257e-12	7.98506865800721e-15	6
198	0.435034633253562	0.435034633252289	1.19952183214929e-12	7.98615871251154e-15	6
199	0.431479005264126	0.431479005262635	1.23614045015498e-12	8.04863584886054e-15	6
200	0.425655742818402	0.425655742816702	1.29062140942088e-12	8.05202472979911e-15	6
201	0.422716205934863	0.422716205934236	1.11022302462516e-16	1.11022302462516e-16	6
202	0.420950695761037	0.420950695760269	2.4884667215602e-16	1.1319652230193e-16	6
203	0.419252427399058	0.419252427398213	1.49223392351584e-15	1.13874059214059e-16	6
204	0.417800664919766	0.417800664918836	3.19423421618542e-15	2.50715701294019e-16	6
205	0.416444356464878	0.416444356463881	5.1152180700112e-15	9.23084703553501e-16	6
206	0.415175042995618	0.415175042994573	7.43237149639505e-15	9.29948604434379e-16	6
207	0.413917686460985	0.413917686459905	1.00989138283175e-14	9.89087371696423e-16	6
208	0.412701897608615	0.412701897607495	1.3242481119023e-14	1.01408439832439e-15	6
209	0.411493919489856	0.411493919488679	1.67106899555007e-14	1.15712767611273e-15	6
210	0.410315926217628	0.410315926216415	2.05923219464913e-14	1.17962958711184e-15	6
211	0.409140242566888	0.409140242565668	2.48117628760179e-14	1.26142162899727e-15	6
212	0.40796881998508	0.407968819983811	2.94608310531555e-14	1.54342453488864e-15	6
213	0.406783714190414	0.406783714189111	3.45043804095422e-14	1.60661822353735e-15	6
214	0.405608191907571	0.405608191906237	3.9996951364864e-14	1.70035179843529e-15	6
215	0.404428993791175	0.404428993789893	4.58063048834247e-14	1.82684050512953e-15	6
216	0.403251090987384	0.403251090986133	5.19842209888745e-14	1.9449546749038e-15	6
217	0.402061091925841	0.402061091924548	5.84986367446259e-14	1.99637867920422e-15	6
218	0.400875765812423	0.400875765811177	6.54104640390877e-14	2.10491442515237e-15	6
219	0.399691232331071	0.399691232329836	7.2608694890767e-14	2.15173073529628e-15	6
220	0.398511567643314	0.398511567642017	8.01159974415626e-14	2.32877376602196e-15	6
221	0.397328682853996	0.397328682852724	8.78886767495858e-14	2.49329184848301e-15	6
222	0.396150836281159	0.396150836279867	9.59823143105078e-14	2.51577708680346e-15	6
223	0.394972900703048	0.394972900701833	1.04342232931401e-13	2.60294352185855e-15	6
224	0.39380225395192	0.393802253950809	1.13008903967034e-13	3.15165067133501e-15	6
225	0.392626919116983	0.392626919115992	1.21932790154197e-13	3.15388326154474e-15	6
226	0.391454342107165	0.391454342106064	1.31195649380795e-13	3.30864770776915e-15	6
227	0.390267649287637	0.390267649286427	1.40720272178555e-13	3.30913901648903e-15	6
228	0.389080458737184	0.389080458735932	1.50642089759404e-13	3.31680584923219e-15	6
229	0.387897614850745	0.387897614849625	1.60833818285649e-13	3.4340297050501e-15	6
230	0.386724424407335	0.386724424406298	1.71253683365452e-13	3.86656360953809e-15	6
231	0.385543710202853	0.38554371020155	1.81868796693904e-13	3.89228306909299e-15	6
232	0.384362823468041	0.384362823466897	1.92830535392254e-13	3.91781496003411e-15	6
233	0.383194518920251	0.383194518919305	2.04069513952718e-13	4.21524068144218e-15	6
234	0.382037422082721	0.382037422081828	2.15464038583676e-13	4.28672435065213e-15	6
235	0.380870225156735	0.380870225155877	2.27031304291131e-13	4.37809150063433e-15	6
236	0.379701345396177	0.379701345395259	2.38985671410823e-13	4.3797686490151e-15	6
237	0.378529337537867	0.378529337537098	2.51234073770566e-13	4.38560160332012e-15	6
238	0.377358012851459	0.377358012850472	2.63786620315341e-13	4.47488054666105e-15	6
239	0.37619042305488	0.376190423053908	2.76600020400476e-13	4.49712002553409e-15	6
240	0.375020765719037	0.375020765717848	2.89646273820428e-13	4.58422053334819e-15	6
241	0.373837742195323	0.373837742194535	3.02988522207086e-13	4.60616553141874e-15	6
242	0.372653060007135	0.372653060006638	3.16756876217329e-13	4.61188172468519e-15	6
243	0.371476513834968	0.371476513834583	3.30809275570585e-13	4.63351129050746e-15	6
244	0.370315089181457	0.37031508918132	3.45029642993853e-13	4.6549511714156e-15	6
245	0.36915230427637	0.369152304276576	3.59331545516594e-13	4.7026295126955e-15	6
246	0.367984258395411	0.367984258395801	3.73922807839017e-13	4.72379822534141e-15	6
247	0.366813594024079	0.366813594025191	3.88847131365697e-13	4.72406040654208e-15	6
248	0.365650223572823	0.365650223573732	4.04070055181819e-13	4.85297366128884e-15	6
249	0.364491438383518	0.364491438384696	4.19462766652316e-13	4.87369906899719e-15	6
250	0.363332853962837	0.363332853962728	4.35064984183926e-13	4.87536252693105e-15	6
251	0.362171945218845	0.362171945220533	4.50937383403508e-13	5.05442015567878e-15	6
252	0.361013476970617	0.361013476971942	4.67110556442785e-13	5.07408530702213e-15	6
253	0.359858510309607	0.359858510310961	4.83517268157516e-13	5.09384829973337e-15	6
254	0.35871581862163	0.358715818622784	5.00141639404934e-13	5.11354004425371e-15	6
255	0.357567980870492	0.357567980871755	5.16857974776072e-13	5.11433518576996e-15	6
256	0.356412273165836	0.356412273166936	5.33931926790321e-13	5.13395552580182e-15	6
257	0.355259978437042	0.3552599784379	5.51391407107048e-13	5.15335605664085e-15	6
258	0.354124652528851	0.354124652529654	5.69067499504452e-13	5.22968049908307e-15	6
259	0.352996968692582	0.352996968693371	5.86756694985097e-13	5.34670006916311e-15	6
260	0.35186384377533	0.351863843775868	6.04614686804179e-13	5.3654847218535e-15	6
261	0.350721232983689	0.350721232984349	6.22848408552786e-13	5.38424865681569e-15	6
262	0.34957741191652	0.349577411917121	6.41517257919885e-13	5.41314744328936e-15	6
263	0.348436282464177	0.348436282465189	6.60483164609732e-13	5.42366744403574e-15	6
264	0.347297832398016	0.347297832399159	6.79683515667099e-13	5.42876153332166e-15	6
265	0.346152624827343	0.34615262482867	6.99124865210216e-13	5.50126634768872e-15	6
266	0.345007444654718	0.345007444656066	7.18963853314973e-13	5.71695718343963e-15	6
267	0.343866316967197	0.343866316968541	7.39081888991514e-13	5.72158272505514e-15	6
268	0.342738872126262	0.342738872127691	7.59409206638685e-13	5.74883317129287e-15	6
269	0.34162350345367	0.341623503455212	7.7978180348295e-13	5.8173021029532e-15	6
270	0.34051221562232	0.340512215624207	8.00233100830158e-13	5.88496112265304e-15	6
271	0.339402640927604	0.339402640929367	8.20909803949843e-13	5.88948105487589e-15	6
272	0.338299107966068	0.338299107967903	8.41853750780355e-13	6.03883445551774e-15	6
273	0.337195552569561	0.337195552571617	8.62984213257308e-13	6.05558228941309e-15	6
274	0.336080296592578	0.336080296594724	8.84418223995895e-13	6.20079501974479e-15	6
275	0.334952570031228	0.33495257003347	9.06380146614468e-13	6.28117482945927e-15	6
276	0.333822185274175	0.333822185276439	9.2888001399281e-13	6.28548052263496e-15	6
277	0.332694213302344	0.332694213304709	9.51718278395002e-13	6.30151531533501e-15	6
278	0.331572365998322	0.3315723660007	9.74792837076737e-13	6.3017776159646e-15	6
279	0.330461855301314	0.330461855303843	9.98033438665593e-13	6.36456758195906e-15	6
280	0.329363826695687	0.329363826698358	1.02132982216453e-12	6.36583982899386e-15	6
281	0.328282133667132	0.328282133669958	1.04466267577865e-12	6.38170938853813e-15	6
282	0.327216230672594	0.327216230675505	1.06795223386663e-12	6.44348541961701e-15	6
283	0.32616567904436	0.326165679047346	1.09121205593325e-12	6.44383786192002e-15	6
284	0.325150242536426	0.325150242539578	1.11445208758993e-12	6.45959286144064e-15	6
285	0.324175387042122	0.324175387045305	1.13724071193581e-12	6.76196144526009e-15	6
286	0.323256728359629	0.323256728362901	1.15945595882748e-12	6.89234005394515e-15	6
287	0.322402671529097	0.322402671532465	1.18074597164905e-12	6.90699430594718e-15	6
288	0.321619008175552	0.321619008178993	1.20091372697587e-12	6.91085160747304e-15	6
289	0.320893467408183	0.320893467411731	1.21982158323511e-12	6.92546259680118e-15	6
290	0.320201967590129	0.320201967593746	1.23775286397387e-12	6.94796714714369e-15	6
291	0.319519688163729	0.319519688167424	1.25529373093015e-12	7.0047849892907e-15	6
292	0.318816820532646	0.318816820536444	1.27306391371627e-12	7.07601830243392e-15	6
293	0.318076802328492	0.318076802332402	1.29184101139446e-12	7.16300395156848e-15	6
294	0.31731182979646	0.317311829800489	1.31207045552258e-12	7.19433743400222e-15	6
295	0.316574293805512	0.316574293809638	1.33341736742465e-12	7.19817826177185e-15	6
296	0.315903505578051	0.315903505582273	1.3544123855636e-12	7.25319082573719e-15	6
297	0.315312335159124	0.315312335163446	1.37393715723203e-12	7.28403878565615e-15	6
298	0.314764665572811	0.314764665577222	1.39159841646258e-12	7.29812014735153e-15	6
299	0.314193709312205	0.314193709316718	1.40846065369194e-12	7.41916067913029e-15	6
300	0.313505267700211	0.313505267704855	1.42657262081398e-12	7.440480950018e-15	6
301	0.312971819066007	0.312971819064942	0	1.11022302462516e-16	6
302	0.312541158815578	0.312541158814579	1.2266347333467e-18	4.58078689716151e-16	6
303	0.312090914809913	0.312090914808978	5.96001860748964e-16	8.08624932201718e-16	6
304	0.311592000123709	0.311592000122845	1.42632575200348e-15	1.75224989013651e-15	6
305	0.31103407251909	0.311034072518278	2.47719017741571e-15	2.07498401741167e-15	6
306	0.31042574009823	0.31042574009748	3.74712114340429e-15	2.21595447643526e-15	6
307	0.309787979040018	0.309787979039349	5.195516850265e-15	2.22744436660446e-15	6
308	0.309150167751549	0.309150167750943	6.7439041402121e-15	2.22796374768242e-15	6
309	0.30852308857845	0.308523088577903	8.36140314740754e-15	2.36033298583788e-15	6
310	0.307906735609288	0.307906735608783	1.00568422652058e-14	2.40192798073418e-15	6
311	0.307288743422026	0.307288743421575	1.18587288131216e-14	2.40548216503055e-15	6
312	0.306650904296727	0.306650904296331	1.38040613622346e-14	2.42870831905464e-15	6
313	0.305975081584502	0.305975081584122	1.59485183858161e-14	2.46966565729086e-15	6
314	0.30525672794042	0.305256727940138	1.83247464875854e-14	2.4701201649924e-15	6
315	0.304503067539964	0.304503067539738	2.09233302078223e-14	2.47088686052479e-15	6
316	0.303715542089428	0.30371554208918	2.37157442720532e-14	2.48150928103768e-15	6
317	0.302901062410449	0.302901062410229	2.66955267963516e-14	2.56967045351424e-15	6
318	0.302066299404654	0.302066299404469	2.98363863797116e-14	2.57237397114919e-15	6
319	0.301224932884065	0.301224932883896	3.31225852967943e-14	2.57348762324114e-15	6
320	0.300371804745379	0.300371804745244	3.65143018956441e-14	2.80320025859301e-15	6
321	0.299506458313214	0.299506458313172	4.00500441823432e-14	2.81234290726828e-15	6
322	0.298633176628217	0.298633176628271	4.37242870851613e-14	2.94968159637171e-15	6
323	0.297752835836884	0.297752835836838	4.75211927027449e-14	3.02429862103926e-15	6
324	0.296871278080536	0.296871278080516	5.145219360301e-14	3.22195949467157e-15	6
325	0.295989224513799	0.29598922451386	5.55091231250422e-14	3.22234895749418e-15	6
326	0.295110022311953	0.295110022312027	5.96976267101138e-14	3.2227693226096e-15	6
327	0.294241609619556	0.294241609619602	6.40125250515625e-14	3.48756028051643e-15	6
328	0.293382893700006	0.293382893700105	6.84147714409075e-14	3.49496103621593e-15	6
329	0.292526887920721	0.292526887920642	7.29228354152429e-14	3.49533417149039e-15	6
330	0.291670237094643	0.291670237094483	7.75750530158372e-14	3.53934949742041e-15	6
331	0.290813208890636	0.290813208890604	8.23946560918803e-14	3.86580976194402e-15	6
332	0.289952699998158	0.289952699997983	8.7381885705389e-14	3.92314829555008e-15	6
333	0.289089105134448	0.289089105134307	9.25562706381275e-14	3.92989650706182e-15	6
334	0.288222235444767	0.288222235444537	9.79076112732387e-14	4.22659279432376e-15	6
335	0.287353538473307	0.287353538473275	1.03439145438763e-13	4.27898232226753e-15	6
336	0.28648505313498	0.286485053134931	1.09139809746966e-13	4.3706240698042e-15	6
337	0.285622763895558	0.285622763895495	1.14997183796132e-13	4.37654404503381e-15	6
338	0.284756343622098	0.284756343622381	1.20961954340825e-13	4.3824551957117e-15	6
339	0.283888076165106	0.283888076165274	1.27104625171332e-13	4.3828437212313e-15	6
340	0.283023908061815	0.283023908061884	1.33402884803644e-13	4.41809261214545e-15	6
341	0.282163202197016	0.282163202196963	1.39818167626056e-13	4.4241716001703e-15	6
342	0.281302172484261	0.281302172484183	1.46349761266291e-13	4.68965681474132e-15	6
343	0.280436139625701	0.280436139625507	1.53025703143505e-13	4.69522641032945e-15	6
344	0.279562932758714	0.279562932757629	1.59886459235752e-13	4.74265599898128e-15	6
345	0.278690658046526	0.278690658045264	1.66946100413989e-13	5.06464521345658e-15	6
346	0.277821328145537	0.277821328144375	1.74140780457479e-13	5.06483293629558e-15	6
347	0.276952445623113	0.27695244562156	1.81454785582285e-13	5.07011558001538e-15	6
348	0.276078111362954	0.276078111361691	1.88905133754951e-13	5.08978121825386e-15	6
349	0.275205179962264	0.275205179960387	1.96548943895431e-13	5.13341650490111e-15	6
350	0.274331118548316	0.274331118549658	2.04327067196832e-13	5.16379497564064e-15	6
351	0.273458821645899	0.27345882164366	2.12260101076693e-13	5.19380423554078e-15	6
352	0.272587684488993	0.272587684487733	2.20329553589138e-13	5.26941184033477e-15	6
353	0.27171318278837	0.271713182786548	2.28544459034598e-13	5.31159807198707e-15	6
354	0.270835198891251	0.270835198890021	2.36943941220479e-13	5.60101843999054e-15	6
355	0.269955974112599	0.269955974111462	2.45528344742724e-13	5.60114886281922e-15	6
356	0.269075897407248	0.269075897406591	2.54281821039807e-13	5.65528848779836e-15	6
357	0.268196503822584	0.268196503822962	2.63199204582529e-13	5.66001651561282e-15	6
358	0.267311585341016	0.267311585341434	2.72272385513228e-13	5.72969452386098e-15	6
359	0.26642297257288	0.266422972573295	2.81567030292672e-13	5.83665993808657e-15	6
360	0.265533838525399	0.26553383852589	2.91067062232823e-13	5.85385630923516e-15	6
361	0.264651125949132	0.264651125949608	3.00739554265071e-13	5.89192724722869e-15	6
362	0.263770501422508	0.263770501423021	3.10516931031947e-13	5.89222861205335e-15	6
363	0.262890355135757	0.26289035513587	3.20455277015237e-13	6.04131335257142e-15	6
364	0.26201381809461	0.2620138180949	3.30573282966594e-13	6.04571639842067e-15	6
365	0.261140007655398	0.261140007655681	3.40839620689225e-13	6.06233185801903e-15	6
366	0.260266466786669	0.260266466786736	3.51266225098662e-13	6.12738442954431e-15	6
367	0.25939598180329	0.259395981803473	3.61881305706078e-13	6.1916641432663e-15	6
368	0.25852078313501	0.258520783135207	3.72652661280665e-13	6.1930474018006e-15	6
369	0.257645421054312	0.257645421054551	3.83670902198303e-13	6.29206433209466e-15	6
370	0.256774816681967	0.256774816681957	3.94877629477587e-13	6.35470669965884e-15	6
371	0.255909707472805	0.255909707472774	4.06211278946738e-13	6.41694647467254e-15	6
372	0.255042022385505	0.255042022385593	4.17665158551524e-13	6.46419291569492e-15	6
373	0.25417760748551	0.254177607485505	4.29347426904807e-13	6.46824062724949e-15	6
374	0.253318855588072	0.253318855588099	4.4118386323619e-13	6.46858947564635e-15	6
375	0.252470579619585	0.252470579619547	4.53141916337859e-13	6.4842078750547e-15	6
376	0.251619389368361	0.251619389368307	4.65159344412568e-13	6.57890358352277e-15	6
377	0.250765875935024	0.250765875934992	4.77429752245414e-13	6.5941968404064e-15	6
378	0.249903825320534	0.249903825320571	4.89950118627596e-13	6.77508908921598e-15	6
379	0.249041037603648	0.249041037603563	5.0281255139624e-13	6.77553118566721e-15	6
380	0.248178492299088	0.248178492298947	5.15899344741226e-13	6.77672976592635e-15	6
381	0.247326820925609	0.247326820925433	5.2919835794105e-13	6.79152272665406e-15	6
382	0.246487022792352	0.246487022792127	5.42544980015218e-13	6.79280140151263e-15	6
383	0.245667028513512	0.245667028513234	5.5592296886096e-13	6.96869617906369e-15	6
384	0.244873507733848	0.24487350773358	5.69212602475747e-13	6.9689922312537e-15	6
385	0.244113845818597	0.244113845818298	5.82304023862867e-13	7.00107437941111e-15	6
386	0.243376254147318	0.243376254146983	5.95082633364641e-13	7.08880422896115e-15	6
387	0.24266292242311	0.242662922422656	6.07747338852143e-13	7.09696096570294e-15	6
388	0.241964923324443	0.241964923323967	6.20261550475102e-13	7.18357763375998e-15	6
389	0.241282929744395	0.241282929743847	6.32781961692461e-13	7.35010612014102e-15	6
390	0.240602321445011	0.240602321444412	6.45299817793282e-13	7.36376491425272e-15	6
391	0.239919499601604	0.239919499600968	6.58081333748883e-13	7.39406367289443e-15	6
392	0.239220216584632	0.239220216583924	6.71201787046257e-13	7.5134904128033e-15	6
393	0.238508123089041	0.238508123088282	6.84933397743532e-13	7.5538111807418e-15	6
394	0.237764791075103	0.237764791074304	6.99208244615575e-13	7.55412423497136e-15	6
395	0.237010855602078	0.237010855601228	7.14390179458353e-13	7.63557056159751e-15	6
396	0.236232383112238	0.236232383111331	7.30057552326561e-13	7.64885256587564e-15	6
397	0.235442084365818	0.235442084364823	7.46493573947773e-13	7.70058006506379e-15	6
398	0.234582408544747	0.2345824085437	7.63431960750017e-13	7.71384929562683e-15	6
399	0.233676566560852	0.233676566559679	7.82094506473162e-13	7.79370778160019e-15	6
400	0.232234053664302	0.232234053663012	8.0196331050759e-13	7.8224392792694e-15	6
401	0.230991999774042	0.230991999771858	0	0	6
402	0.230208077012915	0.230208077010627	1.11455139591217e-16	8.88344422644588e-16	6
403	0.229445875084712	0.229445875082378	5.09889296648698e-16	9.93339379878276e-16	6
404	0.228746633714503	0.228746633712091	1.13303658860275e-15	1.01850280508648e-15	6
405	0.228067546405286	0.228067546402828	1.8917581428866e-15	1.21716373472015e-15	6
406	0.227415321264314	0.227415321261816	2.83953444841675e-15	1.97511032750062e-15	6
407	0.226769107571145	0.226769107568608	4.00636957630036e-15	1.98792968918119e-15	6
408	0.226140355101812	0.226140355099247	5.44938154839418e-15	2.17770100631587e-15	6
409	0.225514158847557	0.225514158844931	7.12230628378472e-15	2.17803314421902e-15	6
410	0.22490334389932	0.224903343896662	9.06393050606062e-15	2.18955927443544e-15	6
411	0.224301574303334	0.224301574300628	1.12156898992537e-14	2.2343867352743e-15	6
412	0.223707858549385	0.223707858546622	1.36119425815718e-14	2.85540567378881e-15	6
413	0.223112186542008	0.223112186539228	1.62265246314868e-14	3.1511508017746e-15	6
414	0.222518663566185	0.222518663563299	1.91041500738317e-14	3.15915850270655e-15	6
415	0.221919547018381	0.221919547015445	2.21936696380307e-14	3.19056689395156e-15	6
416	0.221313259376716	0.221313259373752	2.55285099714504e-14	3.22168126560595e-15	6
417	0.22068769004382	0.220687690040883	2.91060790665641e-14	3.22980426386533e-15	6
418	0.220049112395995	0.220049112393029	3.29699347446012e-14	3.24740872850157e-15	6
419	0.219399284047113	0.21939928404414	3.70734516405945e-14	3.27798872858481e-15	6
420	0.218742076295985	0.218742076293019	4.13993689243832e-14	3.396316539826e-15	6
421	0.218075364806957	0.218075364803967	4.59151759733479e-14	3.41292637127424e-15	6
422	0.217408052506697	0.217408052503634	5.06328915386394e-14	3.42087420410309e-15	6
423	0.216739629176405	0.216739629173392	5.54813112050172e-14	3.43748871731982e-15	6
424	0.216076524305517	0.216076524302535	6.04720865174536e-14	3.55072683184828e-15	6
425	0.215414366062631	0.215414366059671	6.55634171243926e-14	3.72070617765138e-15	6
426	0.214753589959299	0.214753589956452	7.07893274589067e-14	3.74742325543606e-15	6
427	0.214084407635091	0.214084407632294	7.61526460989445e-14	3.82753976757355e-15	6
428	0.21341260665422	0.213412606651428	8.17187435898035e-14	3.85338463952216e-15	6
429	0.212740535627556	0.212740535624962	8.74311529602845e-14	3.95477790509319e-15	6
430	0.212072870177805	0.212072870175256	9.32818909300086e-14	3.96141470187905e-15	6
431	0.211402923474496	0.211402923471707	9.92464277276342e-14	4.11425714337105e-15	6
432	0.210731415361718	0.210731415358924	1.05384705100001e-13	4.23422499398494e-15	6
433	0.210063564784461	0.210063564781632	1.11695789954818e-13	4.27069989272986e-15	6
434	0.209401228751165	0.209401228748379	1.1813769386006e-13	4.2771551277915e-15	6
435	0.208736964724442	0.208736964721282	1.24702300345596e-13	4.41912432767972e-15	6
436	0.208072949444258	0.208072949441091	1.31465638610518e-13	4.55671039468167e-15	6
437	0.207407133016601	0.207407133013541	1.38407828289279e-13	4.57865684652793e-15	6
438	0.206738625568179	0.206738625565007	1.45557050081806e-13	4.60053242743582e-15	6
439	0.206070708523648	0.206070708520533	1.52920020132367e-13	4.68569975377041e-15	6
440	0.205403265263759	0.205403265260631	1.60462078106913e-13	4.76971126149021e-15	6
441	0.204730721090636	0.204730721087675	1.68187309280259e-13	4.89763735651345e-15	6
442	0.20405784314772	0.204057843144843	1.76161906504661e-13	5.47323569763962e-15	6
443	0.203388600176604	0.203388600173871	1.84333354409618e-13	5.90672767607156e-15	6
444	0.202725925133863	0.202725925131952	1.92651243202445e-13	5.91639374859749e-15	6
445	0.202063272342944	0.202063272341368	2.01083003965365e-13	5.93322056581718e-15	6
446	0.201399376550721	0.201399376549182	2.0970827750143e-13	5.93762321165525e-15	6
447	0.20073517250718	0.20073517250636	2.18545743841226e-13	6.0038844498983e-15	6
448	0.200075368583986	0.200075368582783	2.27587488920216e-13	6.04091759209657e-15	6
449	0.199419600543958	0.1994196005433	2.3677111441098e-13	6.04210487560427e-15	6
450	0.198764886404862	0.198764886401097	2.4610371991616e-13	6.29809624244757e-15	6
451	0.198110145451801	0.198110145450958	2.55624346198795e-13	6.33352922833858e-15	6
452	0.197457557142827	0.197457557141637	2.6535106752814e-13	6.41215162327738e-15	6
453	0.196804859616829	0.196804859615994	2.75249091880765e-13	6.41236280975695e-15	6
454	0.196157580651705	0.196157580650409	2.85356241815987e-13	6.41372227955056e-15	6
455	0.195509360027132	0.195509360025934	2.95587975342663e-13	6.41791962764883e-15	6
456	0.194858568888397	0.194858568887043	3.06044838491278e-13	6.44232358422234e-15	6
457	0.194208390762524	0.194208390760458	3.16750917053197e-13	6.44349278593797e-15	6
458	0.193566209014483	0.193566209012312	3.27656667273803e-13	6.47808810872527e-15	6
459	0.192927547147566	0.192927547145335	3.38640096413423e-13	6.48220902434206e-15	6
460	0.192288379523144	0.192288379520765	3.49784951709234e-13	6.72144032276247e-15	6
461	0.191645682699555	0.191645682697168	3.61170553341188e-13	6.72268437105487e-15	6
462	0.191000748326784	0.191000748324338	3.72846079894422e-13	6.7228971662182e-15	6
463	0.190358506240967	0.190358506238609	3.84788631411657e-13	6.72317904328768e-15	6
464	0.189722466061697	0.18972246605927	3.96906783456292e-13	6.73168606966805e-15	6
465	0.189085674522653	0.189085674520214	4.09140655896868e-13	6.79026922902418e-15	6
466	0.188452529236177	0.188452529234044	4.21630981435134e-13	6.80512627003494e-15	6
467	0.187823901825865	0.187823901823696	4.34296629542732e-13	6.87849923789142e-15	6
468	0.187204509499604	0.1872045094975	4.47124451904112e-13	6.91098531537551e-15	6
469	0.186594848803135	0.186594848800996	4.60025109870949e-13	6.92557374119124e-15	6
470	0.185993182421926	0.185993182420008	4.72994527991196e-13	7.05289768737234e-15	6
471	0.185396060109644	0.185396060107714	4.86073022869591e-13	7.05656678213777e-15	6
472	0.184804747407988	0.184804747405924	4.99341559317275e-13	7.08812661386666e-15	6
473	0.184215836807426	0.184215836805409	5.12774685273697e-13	7.14387461038118e-15	6
474	0.183624216485	0.183624216483006	5.26451757368701e-13	7.22992021838176e-15	6
475	0.183028128679324	0.183028128677258	5.40492033491674e-13	7.26080867529977e-15	6
476	0.182431147884391	0.182431147882355	5.54937327240526e-13	7.38220875698621e-15	6
477	0.181833306462391	0.181833306460383	5.69706545159313e-13	7.38588401361285e-15	6
478	0.181236208512488	0.181236208510451	5.8480075540109e-13	7.39948287070715e-15	6
479	0.180645783985728	0.180645783983782	6.00178653658148e-13	7.41308004311535e-15	6
480	0.180065063663823	0.180065063661941	6.15690531929406e-13	7.42668940019537e-15	6
481	0.179498889196897	0.179498889195035	6.31257510343965e-13	7.43025919106374e-15	6
482	0.178949331229171	0.178949331227332	6.46751489871362e-13	7.44384550613182e-15	6
483	0.178417322294074	0.178417322292266	6.62120910954236e-13	7.56247136959854e-15	6
484	0.177913816298068	0.177913816296256	6.77343081251484e-13	7.59213294908843e-15	6
485	0.177441038470796	0.177441038468992	6.92107337829491e-13	7.7084196066008e-15	6
486	0.177000744733981	0.177000744732235	7.06350886752234e-13	7.75969901163801e-15	6
487	0.176591647832373	0.176591647830696	7.20018840507135e-13	7.87351100845697e-15	6
488	0.176214527515974	0.176214527514317	7.33144543183138e-13	7.92370077009129e-15	6
489	0.175860026757425	0.175860026755827	7.45698467478027e-13	7.9271036372617e-15	6
490	0.175515118112237	0.175515118110684	7.57982088916473e-13	8.03849558758523e-15	6
491	0.17516780670371	0.175167806702195	7.70438875182578e-13	8.03949596712974e-15	6
492	0.174810908662197	0.174810908660731	7.83500528758707e-13	8.11605540083219e-15	6
493	0.174442934112561	0.17444293411115	7.97447989854759e-13	8.12841097680175e-15	6
494	0.174071370493734	0.174071370492375	8.12341922763932e-13	8.12860520397721e-15	6
495	0.173713606139178	0.17371360613786	8.2788515983485e-13	8.20442110652517e-15	6
496	0.173386644730079	0.173386644728797	8.43348154487501e-13	8.44462267821956e-15	6
497	0.173096945391064	0.173096945389828	8.5798377546984e-13	8.44783765875125e-15	6
498	0.172839202214914	0.172839202213712	8.71483736360438e-13	8.4598512758315e-15	6
499	0.172592313072679	0.172592313071517	8.84072102145198e-13	8.60185346952847e-15	6
500	0.172311425417015	0.172311425415889	8.96759768451062e-13	8.60204896683813e-15	6


==> Figures_data/2DLaplace_ILU/2DLaplaceILU_LOO.dat <==
i	GMRES	Monomial	Newton	SNewton	Chebyshev
1	1.11022302462516e-16	1.11022302462516e-16	1.11022302462516e-16	1.11022302462516e-16	1.11022302462516e-16
2	6.75837056788389e-16	2.4844728760365e-16	2.48401862364345e-16	2.54349346777737e-16	1.11576049948459e-15
3	1.51261797670523e-15	1.35651996529438e-15	7.16993057401626e-16	9.25418387409859e-16	2.09824001896114e-15
4	1.73024095333403e-15	1.37003988112326e-15	9.1129061679133e-16	9.90464485086158e-16	2.20155801063321e-15
5	2.17127907865549e-15	1.39144856656937e-15	9.41031981807651e-16	1.08798339690397e-15	2.21574994398423e-15
6	2.83480462105248e-15	1.41656411662977e-15	1.0510684172247e-15	1.11518626608698e-15	2.26282944708028e-15
7	3.74000172396382e-15	1.67540998149489e-15	1.0630145665173e-15	1.74101504352186e-15	2.3600067498129e-15
8	5.05113553649196e-15	1.89927511532768e-15	1.46800493567121e-15	1.77733642799171e-15	2.4924702818263e-15
9	6.66184290101883e-15	1.91360212792842e-15	1.98347999569004e-15	1.78031983025338e-15	2.82806380984432e-15
10	8.46250569150212e-15	1.9299530595798e-15	1.994500469409e-15	1.78581464313439e-15	2.86490000344945e-15
11	1.04715827525627e-14	1.93422509697505e-15	2.1863330338713e-15	1.90720531301361e-15	2.87383544096899e-15
12	1.27371806111296e-14	1.93780997881803e-15	2.19941656938665e-15	1.9166822550881e-15	2.88388080793437e-15
13	1.52095244258895e-14	2.05171969043735e-15	2.24080283750347e-15	1.92228513817984e-15	2.91934559172798e-15
14	1.78694139006002e-14	2.866819902874e-15	2.41615908847362e-15	2.0014634715616e-15	2.95441548483883e-15
15	2.07600893965846e-14	2.90193132442586e-15	2.4426602303903e-15	2.10019306915334e-15	3.24272169126058e-15
16	2.38642362169615e-14	3.14987960926298e-15	2.45415672987968e-15	2.11405988791647e-15	3.2732073782152e-15
17	2.71110153447618e-14	3.16919643050629e-15	2.4646379526628e-15	2.56456816923247e-15	3.27668891606374e-15
18	3.05899072631404e-14	3.1800866881051e-15	2.46806596582192e-15	2.71603898017475e-15	3.29433740433688e-15
19	3.43170091466911e-14	3.19107896732377e-15	2.51536363171438e-15	2.77895903506627e-15	3.29669077584784e-15
20	3.82281608933993e-14	3.46001729222801e-15	2.66894943022368e-15	2.92118344969421e-15	3.29817123871321e-15
21	4.23920559943114e-14	3.46944093207472e-15	2.72646660562179e-15	3.12697760645852e-15	3.5575185163439e-15
22	4.67756828681313e-14	3.47832406395664e-15	2.74849892194016e-15	3.19901477965445e-15	3.6007546603597e-15
23	5.13341013286864e-14	3.49655714290065e-15	2.75780880940637e-15	3.20426410473467e-15	3.62968260454289e-15
24	5.6109271165955e-14	3.63722142588757e-15	2.76966623524449e-15	3.22404386449495e-15	3.63808791807526e-15
25	6.10757941635528e-14	3.66477739811413e-15	2.8061343678817e-15	3.25508310872997e-15	3.95810924578541e-15
26	6.62011031863549e-14	3.67227505856856e-15	2.94501621191541e-15	3.2860615685759e-15	4.17690366129315e-15
27	7.16238850836018e-14	3.68089860670143e-15	2.94587128927685e-15	3.35441575229114e-15	4.17918989298346e-15
28	7.72334740092651e-14	3.78734244815113e-15	3.0473858266703e-15	3.38566268349397e-15	4.18656905404622e-15
29	8.31682694093066e-14	3.89113395310043e-15	3.17572105449862e-15	3.50422625580027e-15	4.19275181078519e-15
30	8.93904165938837e-14	3.9486324653461e-15	3.18412414687686e-15	3.56778442240083e-15	4.19961398924507e-15
31	9.59522256125178e-14	4.24427851590907e-15	3.19248110211764e-15	3.74000125517952e-15	4.2371003374208e-15
32	1.02699993899702e-13	4.25816948648204e-15	3.22411266397578e-15	3.90200968279232e-15	4.44249227362873e-15
33	1.0977600028908e-13	4.53410004683996e-15	3.2551247910274e-15	3.91663146549542e-15	4.44863585148487e-15
34	1.17098883717302e-13	4.53998575370752e-15	3.26330075400656e-15	4.07222695953767e-15	4.48445332408424e-15
35	1.24711176200481e-13	4.62679354373816e-15	3.26654821693385e-15	4.35954452834968e-15	4.5069883523535e-15
36	1.32783225595601e-13	4.64866590820208e-15	3.26712838261512e-15	4.79794753037833e-15	4.64307715777575e-15
37	1.41173461239834e-13	4.69660345241663e-15	3.45194262457021e-15	4.80718550162797e-15	4.66533110310671e-15
38	1.49780491351766e-13	4.7303976317731e-15	3.51700099091047e-15	4.98969787770346e-15	4.68723241620851e-15
39	1.58736971259402e-13	4.85959796703747e-15	3.99236858388729e-15	4.99577911787629e-15	4.69961781807046e-15
40	1.6802617656349e-13	5.21383825688931e-15	3.99911778128997e-15	5.04053821852119e-15	4.70533802537099e-15
41	1.77689872180304e-13	5.25674810842839e-15	4.07471192117048e-15	5.13968967379909e-15	4.71107739234107e-15
42	1.87741461841987e-13	5.26215358899922e-15	4.17112041796501e-15	5.15955575755206e-15	4.71306642153846e-15
43	1.98401141259897e-13	5.26759774755575e-15	4.20897885640515e-15	5.16570162515946e-15	4.86977802472773e-15
44	2.09463497807875e-13	5.28692136524411e-15	4.21554133343445e-15	5.17168799890078e-15	4.87203367991624e-15
45	2.20897124253572e-13	5.36213685150845e-15	4.23937811103419e-15	5.17354542220813e-15	4.99770829792544e-15
46	2.32791736678609e-13	5.64961267468388e-15	4.24580216682238e-15	5.2059119278459e-15	4.9997100316169e-15
47	2.44962981843764e-13	6.2003827825405e-15	4.25297541699241e-15	5.24927196361398e-15	5.00048570121943e-15
48	2.57486866306296e-13	6.42071544567158e-15	4.27911095307942e-15	5.88752009833405e-15	5.02130943562278e-15
49	2.70518287555162e-13	6.55811360561438e-15	4.27970889251461e-15	6.2222580673304e-15	5.1684267473382e-15
50	2.84319902393709e-13	6.58254065967879e-15	4.29348305384764e-15	6.25859209292181e-15	5.24539409469615e-15
51	2.98628055198003e-13	6.59787114298915e-15	4.32981788867797e-15	6.27473710738881e-15	5.26488900297117e-15
52	3.13319065740337e-13	6.60208139868622e-15	4.33052094305509e-15	6.46510509211308e-15	5.27006608461533e-15
53	3.28854915963968e-13	7.12026165249497e-15	4.47186053070675e-15	6.76860671448129e-15	5.31262711373368e-15
54	3.44909789138103e-13	7.13494191115549e-15	4.52237357403272e-15	6.99873456445749e-15	5.35502598656361e-15
55	3.61721518530648e-13	7.14908292019001e-15	4.60952861051771e-15	7.12580023439297e-15	5.39775293797182e-15
56	3.79196469600139e-13	7.19164353087419e-15	4.98182396340476e-15	7.15755336985293e-15	5.40005332357582e-15
57	3.97426380613807e-13	7.23381638020943e-15	4.98383075119368e-15	7.37537242327575e-15	5.40535588750206e-15
58	4.16748527587501e-13	7.50546929722324e-15	5.06311570523717e-15	7.37653915712335e-15	5.44741753497483e-15
59	4.3696580014336e-13	7.53683896406499e-15	5.06381715483045e-15	7.40778160831084e-15	5.60876766790696e-15
60	4.57923820117184e-13	7.56699657929764e-15	5.14165065088106e-15	7.61852876469539e-15	5.63684235830148e-15
61	4.79970573639394e-13	7.64869531383352e-15	5.15405436925505e-15	7.6325829611947e-15	5.63781460541005e-15
62	5.02925195284472e-13	7.64953657627309e-15	5.16073322499737e-15	7.66271193562569e-15	5.79365928343669e-15
63	5.27534058158138e-13	7.70179103322288e-15	5.16193485184527e-15	7.67073008324245e-15	5.79584104712039e-15
64	5.53331623212851e-13	7.71518768072498e-15	5.17518823626098e-15	7.67455787147729e-15	5.81344699006399e-15
65	5.81200464718112e-13	7.72879756932082e-15	5.19609508942048e-15	7.75516273183621e-15	5.85221692418658e-15
66	6.11081853749081e-13	7.79398321880345e-15	5.19761584822833e-15	7.80736642966073e-15	5.85301419461067e-15
67	6.42380922714094e-13	7.83313378217305e-15	5.20427327703724e-15	7.81133919774775e-15	5.87052571780857e-15
68	6.75931883395425e-13	7.83398116566365e-15	5.21591531378704e-15	8.06397794520434e-15	5.88816737518187e-15
69	7.11092972639568e-13	7.84707939724906e-15	5.21706376612175e-15	8.11431163889155e-15	5.88926650642224e-15
70	7.49595416826818e-13	7.85040606481817e-15	5.22837575147885e-15	8.12746829612211e-15	5.9939295538671e-15
71	7.91417958262997e-13	7.96332086480149e-15	5.24821813032134e-15	8.15562311932296e-15	6.00451811471302e-15
72	8.37091079932086e-13	7.96381917202483e-15	5.24887536106173e-15	8.19493927024229e-15	6.05541939996816e-15
73	8.87018995848135e-13	8.0751128179567e-15	5.27893628260291e-15	8.27066860379202e-15	6.09265142680746e-15
74	9.42904733042612e-13	8.15162252667438e-15	5.28433870624946e-15	8.27174640773117e-15	6.10218209588319e-15
75	1.00498809711786e-12	8.15507030575971e-15	5.45069888004595e-15	8.34777095462437e-15	6.10710077225419e-15
76	1.07447845976757e-12	8.26435088357839e-15	5.49253335788381e-15	8.34901333480167e-15	6.12397213852316e-15
77	1.15467405627636e-12	8.38975882899541e-15	5.49378549135555e-15	8.36155134917547e-15	6.140576209407e-15
78	1.24617370257147e-12	8.39312460769014e-15	5.51310544450068e-15	8.71149895570939e-15	6.28400184914338e-15
79	1.35461768661354e-12	8.53621493337069e-15	5.51958571935741e-15	8.72992471661121e-15	6.30030600866739e-15
80	1.48849684125641e-12	8.58348130610549e-15	5.52018790430534e-15	8.88856935960371e-15	6.30615472960722e-15
81	1.65332424116692e-12	8.61936188425466e-15	5.57694479029727e-15	8.98918130360563e-15	6.44615718976834e-15
82	1.86152099437894e-12	8.74029347175066e-15	5.73480465261672e-15	9.05820194569401e-15	6.45064088557662e-15
83	2.13708938384237e-12	8.78587836368224e-15	5.74015748569521e-15	9.1145906728791e-15	6.47642234916846e-15
84	2.49843832062659e-12	8.9226722971706e-15	5.84899200274471e-15	9.18292616039743e-15	6.48156855590418e-15
85	2.9658842094963e-12	8.94866625624254e-15	5.86690968449581e-15	9.19422048210017e-15	6.66589871530312e-15
86	3.51131865058366e-12	9.16974948584467e-15	5.8684664682249e-15	9.2012505939194e-15	6.71274821896618e-15
87	4.03354287140352e-12	9.21353462032989e-15	5.87396850732943e-15	9.20460851717015e-15	6.72168292084442e-15
88	4.41992652326598e-12	9.42906880573703e-15	5.87571752666433e-15	9.24849221763171e-15	6.72661591518121e-15
89	4.65789523301149e-12	9.44067527326975e-15	5.96173308809637e-15	9.27299262242599e-15	6.72725664552271e-15
90	4.81301525810718e-12	9.46601088823783e-15	5.9790022542587e-15	9.3161533492995e-15	6.73257397205254e-15
91	4.96473567415854e-12	9.47249472763002e-15	5.98387461257798e-15	9.34157066230067e-15	6.75601751541634e-15
92	5.20242100866529e-12	9.47303798641188e-15	6.06734128208285e-15	9.65607410614799e-15	6.75666048152544e-15
93	5.59776712167355e-12	9.48986018204045e-15	6.08458744762716e-15	9.65737568939851e-15	6.76549427358772e-15
94	6.06335605174792e-12	9.51399499961477e-15	6.10225510461914e-15	9.72166259006978e-15	6.78068330405018e-15
95	6.44123128667184e-12	9.57910237028729e-15	6.10387189078182e-15	9.74581210302108e-15	6.81420687724859e-15
96	6.7655089861248e-12	9.58557980085617e-15	6.15398022620545e-15	9.74928404003019e-15	6.81534668467751e-15
97	7.19604944587125e-12	9.62722866252868e-15	6.25407634753031e-15	9.75286247917277e-15	6.81947787842785e-15
98	7.78297660883839e-12	9.63025054085318e-15	6.29066863653922e-15	9.91424274106026e-15	6.84260602163309e-15
99	8.33957596506623e-12	9.90912755910399e-15	6.29595933680875e-15	9.95465530932085e-15	6.84356137631016e-15
100	8.83734688940145e-12	9.9989729129457e-15	6.29673746418899e-15	9.96525833412639e-15	6.90194611395469e-15
101	9.43426051585503e-12	1.01561558160398e-14	6.30130033820833e-15	9.97574421554436e-15	6.91688514159353e-15
102	1.01677011289968e-11	1.0159095887521e-14	6.30618946483799e-15	1.00262688877072e-14	6.92147410576888e-15
103	1.08743452977382e-11	1.01695493438271e-14	6.32286157571633e-15	1.02704452795326e-14	6.92562043503932e-15
104	1.16306582025196e-11	1.02094999145957e-14	6.34832798098985e-15	1.04637619855193e-14	7.20900443297343e-15
105	1.25796537158313e-11	1.02199385878041e-14	6.48753593072951e-15	1.05489738975949e-14	7.21003010989511e-15
106	1.35513018062867e-11	1.02422719900538e-14	6.49238647831785e-15	1.06201698956246e-14	7.21413832713303e-15
107	1.45204392373938e-11	1.02644047691152e-14	6.4971176068647e-15	1.06579716375858e-14	7.22882157756603e-15
108	1.56912775404578e-11	1.02864610914844e-14	6.5586990540692e-15	1.0673141333072e-14	7.23317378856457e-15
109	1.68890441271846e-11	1.02894634518262e-14	6.57508705361563e-15	1.06763890410718e-14	7.26462647477529e-15
110	1.80404580074556e-11	1.02925473879348e-14	6.60987233129038e-15	1.06862094597014e-14	7.27895639876049e-15
111	1.94372044500078e-11	1.0331173093053e-14	6.64414053303841e-15	1.06919790655446e-14	7.28309224735308e-15
112	2.08730234511418e-11	1.03341121015336e-14	6.65983355469216e-15	1.1075563854338e-14	7.29749974896709e-15
113	2.23383734201042e-11	1.03942765403602e-14	6.6609797327351e-15	1.10785860043207e-14	7.35211242113442e-15
114	2.40448948980166e-11	1.04428219540195e-14	6.66192590771864e-15	1.1079348016493e-14	7.35277241204789e-15
115	2.5779636485335e-11	1.04457920750737e-14	6.66332736935317e-15	1.11073024737355e-14	7.36102605137559e-15
116	2.76085659565147e-11	1.04470379345243e-14	6.66546591290078e-15	1.11434538177774e-14	7.41504322426321e-15
117	2.96403158041727e-11	1.05798087369592e-14	6.69983442143057e-15	1.12521397605127e-14	7.42900174100497e-15
118	3.17107729801486e-11	1.06640425154542e-14	6.73395568153457e-15	1.12533161594363e-14	7.43299331810189e-15
119	3.40555945021486e-11	1.06668093979175e-14	6.74944963122743e-15	1.1263019491904e-14	7.46354979387339e-15
120	3.65280980289633e-11	1.081450871646e-14	6.75130310928929e-15	1.12833717519836e-14	7.47755207829953e-15
121	3.90932393104643e-11	1.09263088057682e-14	6.76696824320993e-15	1.12891424889323e-14	7.54477673287486e-15
122	4.20571580767724e-11	1.09290759659374e-14	6.76793512486797e-15	1.13095414067926e-14	7.5659686481751e-15
123	4.52328178679382e-11	1.09388544882946e-14	6.99834728243109e-15	1.13451595983343e-14	7.64769066870638e-15
124	4.89672574562864e-11	1.09394170636266e-14	7.00283485160852e-15	1.13805770671021e-14	7.69968383250055e-15
125	5.30779302306434e-11	1.09761016729095e-14	7.0048108058301e-15	1.14008892095893e-14	7.72048642977539e-15
126	5.74263027666281e-11	1.09773079463016e-14	7.02763452383824e-15	1.14215805990996e-14	7.73398538328207e-15
127	6.22579965508774e-11	1.09867645763013e-14	7.03233473059756e-15	1.14308472103439e-14	7.74237751516977e-15
128	6.74158298408554e-11	1.09963073553445e-14	7.04713574175993e-15	1.14660382728745e-14	7.77214703395948e-15
129	7.33424844358348e-11	1.1139411607919e-14	7.04786624923832e-15	1.14723157737951e-14	7.77625205156161e-15
130	7.97645675099703e-11	1.12194888813671e-14	7.04967594133258e-15	1.15932677038171e-14	7.79694468084316e-15
131	8.68316554845962e-11	1.12200691402164e-14	7.09338292322105e-15	1.15962293264385e-14	7.8014295487965e-15
132	9.47046370152817e-11	1.12228978940212e-14	7.09783699527771e-15	1.16163638862242e-14	7.8151612092474e-15
133	1.033520413816e-10	1.12240155080847e-14	7.10259299829928e-15	1.16221575818378e-14	7.81627402486539e-15
134	1.13063180335186e-10	1.13475740915684e-14	7.10688529773372e-15	1.16437371022971e-14	7.84546872101306e-15
135	1.23675827365699e-10	1.13831149211341e-14	7.10788214962442e-15	1.16988309569282e-14	7.85889377494645e-15
136	1.35621209161174e-10	1.14613849429508e-14	7.1165227452652e-15	1.1700382469674e-14	7.8627312345499e-15
137	1.48411816107416e-10	1.14641834873057e-14	7.12158359530535e-15	1.17453441858578e-14	7.91360953960056e-15
138	1.62840281135425e-10	1.14648348653605e-14	7.13665027847901e-15	1.18651325356187e-14	7.9272288921148e-15
139	1.78303101230862e-10	1.1465680043495e-14	7.16901279675636e-15	1.18991595847087e-14	7.92905319286437e-15
140	1.95422242423862e-10	1.14863645756484e-14	7.29349374704226e-15	1.19532923126753e-14	7.94257070202132e-15
141	2.13886402904833e-10	1.15409926615623e-14	7.32656427266705e-15	1.19796178540643e-14	8.11666637052241e-15
142	2.33980831409e-10	1.15438011104891e-14	7.33183598671452e-15	1.19991318993529e-14	8.13006453711588e-15
143	2.55170581795554e-10	1.15876590503915e-14	7.33398374781252e-15	1.20188418909617e-14	8.13409879935754e-15
144	2.77846663760199e-10	1.16647545634605e-14	7.34965554008454e-15	1.21197935314272e-14	8.14248059527234e-15
145	3.0107798484322e-10	1.1674908050314e-14	7.35251404389316e-15	1.21536999047459e-14	8.1470624695904e-15
146	3.24642234134512e-10	1.1810078688126e-14	7.35700844081065e-15	1.21571354721697e-14	8.15576567239343e-15
147	3.49251050758695e-10	1.1813692307734e-14	7.37978460064934e-15	1.22104367461884e-14	8.16119260231543e-15
148	3.74018647003733e-10	1.19176304172475e-14	7.59214276756932e-15	1.22576391061524e-14	8.16606056622604e-15
149	3.98199631431849e-10	1.19381872458342e-14	7.5968134979764e-15	1.2264050389186e-14	8.17455983446304e-15
150	4.2099294528119e-10	1.21440180827907e-14	7.67944326149148e-15	1.2268205639223e-14	8.26645183609793e-15
151	4.42576785604442e-10	1.22179746683862e-14	7.73276460544912e-15	1.23691009363408e-14	8.27983240044468e-15
152	4.61813864557346e-10	1.22243682824409e-14	7.74793331623949e-15	1.24103736296219e-14	8.28161433518333e-15
153	4.79217231813457e-10	1.22576035716874e-14	7.77800249316407e-15	1.24194423019399e-14	8.33008870401391e-15
154	4.94421232964897e-10	1.22635226242557e-14	7.78256773979587e-15	1.24385022375765e-14	8.33144778759831e-15
155	5.07499980119322e-10	1.23249736536278e-14	7.83468942194657e-15	1.24523790244257e-14	8.34423253907794e-15
156	5.18677568915605e-10	1.23755785322189e-14	7.83883646190887e-15	1.24537485027676e-14	8.36364043820278e-15
157	5.28239564426708e-10	1.24260927895845e-14	7.83995176867103e-15	1.24736375452531e-14	8.37641504766605e-15
158	5.36651866864571e-10	1.2434836965486e-14	7.85337298002602e-15	1.25011614496427e-14	8.38023884209388e-15
159	5.44342020989752e-10	1.24434733199501e-14	7.86688517788539e-15	1.25989283496277e-14	8.48665928393558e-15
160	5.51531742376174e-10	1.25155456955591e-14	7.87089797952228e-15	1.28595582148282e-14	8.48739849629746e-15
161	5.58154100937906e-10	1.26749182871132e-14	7.93498557697173e-15	1.28916525016873e-14	8.49991587828631e-15
162	5.64650416280711e-10	1.26832132557084e-14	7.9637394625018e-15	1.28941807500775e-14	8.53610322005614e-15
163	5.71446218834546e-10	1.27148803663069e-14	7.99262026867158e-15	1.28968897607734e-14	8.54857602045866e-15
164	5.79176424982403e-10	1.27159981972628e-14	7.99710908289104e-15	1.29051486017281e-14	8.57526754976088e-15
165	5.88237323661001e-10	1.27184716303082e-14	8.00127353310414e-15	1.29744678289418e-14	8.57896742786658e-15
166	5.99540931781721e-10	1.27212210287678e-14	8.05150651718461e-15	1.29752518038735e-14	8.68280261739172e-15
167	6.13602763903138e-10	1.28302297275351e-14	8.08024366090364e-15	1.29779777607071e-14	8.68648155721887e-15
168	6.31107968173398e-10	1.28385575843958e-14	8.08173993975503e-15	1.30367837361015e-14	8.7324985522637e-15
169	6.52098252910547e-10	1.2846870678582e-14	8.08334366369115e-15	1.30675073150037e-14	8.77825124122733e-15
170	6.76077013581137e-10	1.28957527651451e-14	8.08712073362363e-15	1.31604141873149e-14	8.82404245085894e-15
171	7.02316669876973e-10	1.28967862573241e-14	8.08810642955072e-15	1.31842798835709e-14	8.82822346753139e-15
172	7.30763214821963e-10	1.29051569370076e-14	8.08998304171845e-15	1.31869512300856e-14	8.8316626913808e-15
173	7.62147198505507e-10	1.29057525942875e-14	8.09790823590931e-15	1.3204511457079e-14	8.87696803290606e-15
174	7.99139695732486e-10	1.29106533361789e-14	8.11077488369458e-15	1.32074951781302e-14	8.94705836997934e-15
175	8.4897134407302e-10	1.29189091350526e-14	8.11219322446878e-15	1.32088110308192e-14	8.95884009660979e-15
176	9.1848297593126e-10	1.30409973651669e-14	8.11610201763229e-15	1.32565396156966e-14	8.99318330255085e-15
177	1.01446089595901e-09	1.310974069032e-14	8.19277203193828e-15	1.33241163250592e-14	9.01111034804544e-15
178	1.13542494310511e-09	1.31573824463926e-14	8.22092318215764e-15	1.33269097118275e-14	9.01468332366431e-15
179	1.27116680519348e-09	1.31959093494953e-14	8.28380267773921e-15	1.3328001854892e-14	9.09817549933313e-15
180	1.41041769664367e-09	1.32133799407373e-14	8.29657165514424e-15	1.33661382015187e-14	9.13227449941947e-15
181	1.56087930943416e-09	1.32181098096136e-14	8.30085842728663e-15	1.34857299721323e-14	9.13396847642819e-15
182	1.73963786905089e-09	1.32262755590274e-14	8.34935700597431e-15	1.3515881450839e-14	9.17783851221684e-15
183	1.95382627702115e-09	1.32345919462414e-14	8.35398398773991e-15	1.35165922827016e-14	9.25984073847572e-15
184	2.18840573485389e-09	1.33854927803347e-14	8.35806591912437e-15	1.3529342455391e-14	9.27758302957104e-15
185	2.40280751406872e-09	1.35038650197421e-14	8.365462491886e-15	1.35761747129473e-14	9.32101529441092e-15
186	2.59854532887756e-09	1.35120977372218e-14	8.39273013842552e-15	1.35798660844931e-14	9.35433879144436e-15
187	2.79683870268699e-09	1.3520610379005e-14	8.3939813107695e-15	1.35828757771527e-14	9.37881399523404e-15
188	3.01202435899109e-09	1.35505611122539e-14	8.42168729418427e-15	1.36134279058822e-14	9.38046666052815e-15
189	3.22589525144532e-09	1.3640249048132e-14	8.42939450431351e-15	1.36599518062538e-14	9.49187891862607e-15
190	3.41391595399179e-09	1.3642754867921e-14	8.43438286439605e-15	1.36729295352789e-14	9.49540355362044e-15
191	3.58869486056113e-09	1.36981274543953e-14	8.43544848334659e-15	1.36902075866832e-14	9.51991501458012e-15
192	3.76807534464606e-09	1.37058027867456e-14	8.43759075603378e-15	1.37075881639415e-14	9.52103478257672e-15
193	3.93470478955539e-09	1.38514704517243e-14	8.45047467237908e-15	1.37089312962122e-14	9.58642829678582e-15
194	4.06960022352624e-09	1.38806577906304e-14	8.49854384447913e-15	1.37548562199785e-14	9.5977341415171e-15
195	4.18228136948336e-09	1.39097130020723e-14	8.51126511844638e-15	1.37573672850488e-14	9.66272077649564e-15
196	4.29056744710632e-09	1.39215402296729e-14	8.51259723036331e-15	1.3846632086078e-14	9.72737761854713e-15
197	4.39485907663222e-09	1.39505402157613e-14	8.52543379650878e-15	1.40074370546088e-14	9.75100952579351e-15
198	4.48760826551263e-09	1.39530153992972e-14	8.52909216092424e-15	1.41502345593497e-14	9.76196496350385e-15
199	4.58027330730007e-09	1.39818896607952e-14	8.53012796190081e-15	1.41580264234858e-14	9.7727953621933e-15
200	4.68457735053809e-09	1.39936438634421e-14	8.5427528063372e-15	1.4165735932758e-14	9.81385379820269e-15
201	4.79446959807879e-09	1.40575629557347e-14	8.5555669695734e-15	1.41681477024464e-14	9.83039190465867e-15
202	4.90080615255303e-09	1.40598526056081e-14	8.55937076932347e-15	1.41706138660096e-14	9.95319353548638e-15
203	5.02125667063887e-09	1.41587907111204e-14	8.56110304090475e-15	1.41717834122867e-14	1.00158987650307e-14
204	5.16522289435867e-09	1.42443686754794e-14	8.58827888823083e-15	1.41727680226454e-14	1.00193000679608e-14
205	5.32021249364107e-09	1.42467707325543e-14	8.59051642869365e-15	1.41891188903318e-14	1.0263222111125e-14
206	5.4904059836018e-09	1.42582712468404e-14	8.60295789129889e-15	1.42423969934914e-14	1.02735967471593e-14
207	5.69945578708155e-09	1.43210843333133e-14	8.60450142760717e-15	1.42588290710173e-14	1.02840613499781e-14
208	5.94291643219095e-09	1.43372260813814e-14	8.65146060465386e-15	1.42665216223176e-14	1.03065100715099e-14
209	6.20565320371984e-09	1.43652113728946e-14	8.79092127582433e-15	1.42679013447545e-14	1.03078344882543e-14
210	6.51705787089935e-09	1.43728191239737e-14	8.79470984886741e-15	1.42799278717415e-14	1.03683028053097e-14
211	6.88547957789081e-09	1.45118767803239e-14	8.8130997517776e-15	1.42824564280298e-14	1.0378773571883e-14
212	7.28226109142772e-09	1.4527927075003e-14	8.81425962749489e-15	1.43934258776505e-14	1.03892502603857e-14
213	7.73180044716092e-09	1.45556908460108e-14	8.81590285264637e-15	1.44025100207563e-14	1.04048778622623e-14
214	8.23409640908086e-09	1.45632400792987e-14	8.81693852887596e-15	1.44041626986714e-14	1.04079676295577e-14
215	8.74457393503154e-09	1.4565690159886e-14	8.82928791753418e-15	1.44071808552905e-14	1.04678918678633e-14
216	9.30048616704311e-09	1.46087939496991e-14	8.83064176543226e-15	1.4408430871374e-14	1.05274221858022e-14
217	9.89031426971145e-09	1.46201439054783e-14	8.83176222505012e-15	1.44112156790168e-14	1.05375340092491e-14
218	1.04696276824506e-08	1.46816332052232e-14	8.8336580289292e-15	1.44549190460023e-14	1.05598241307738e-14
219	1.10897730105784e-08	1.46891464794457e-14	8.84623494533272e-15	1.45001304328133e-14	1.05816722826306e-14
220	1.17538335236673e-08	1.47969755081602e-14	8.84748835575338e-15	1.45079251358406e-14	1.06405949054083e-14
221	1.24134838910563e-08	1.48483635985301e-14	8.84934105833062e-15	1.4551749091865e-14	1.06784586962734e-14
222	1.31073396271784e-08	1.48496125098782e-14	8.85335020432007e-15	1.46359594640944e-14	1.06846107153824e-14
223	1.38244191907964e-08	1.51724779066698e-14	8.87993964330406e-15	1.47194893291699e-14	1.06861620427904e-14
224	1.45425087571748e-08	1.52317675856694e-14	8.8812572584944e-15	1.47712509108364e-14	1.07698862998748e-14
225	1.53460060041871e-08	1.52346279398452e-14	8.88371963220835e-15	1.47741283448298e-14	1.07720149961918e-14
226	1.62139095487591e-08	1.52358728720662e-14	8.88573366311234e-15	1.49943537198299e-14	1.08095653618469e-14
227	1.71481065467648e-08	1.52467544104123e-14	8.90448909540943e-15	1.50020710130406e-14	1.08198366017353e-14
228	1.82246088470274e-08	1.52493837320189e-14	8.91718998008909e-15	1.5007514220862e-14	1.09027594398574e-14
229	1.93354297612744e-08	1.52567418669995e-14	8.93012008706054e-15	1.50418910307549e-14	1.09063084064005e-14
230	2.05845325360227e-08	1.52581563691704e-14	8.93178631010921e-15	1.50584271818957e-14	1.10511495427113e-14
231	2.20503912748194e-08	1.52655091126019e-14	8.93953237502659e-15	1.52065878598056e-14	1.10549378017591e-14
232	2.36566234519523e-08	1.52663068460027e-14	8.98530686732058e-15	1.52568213354575e-14	1.10651654496296e-14
233	2.54844797026417e-08	1.53075764065301e-14	8.98971233706253e-15	1.52725099841009e-14	1.10754912765782e-14
234	2.75416580705182e-08	1.53149429140835e-14	8.99420194543247e-15	1.52809602184052e-14	1.10905022744741e-14
235	2.97223697897004e-08	1.53157878334491e-14	9.03967910190525e-15	1.52824434025736e-14	1.12000861916963e-14
236	3.21164223906809e-08	1.54327310888202e-14	9.05315715885801e-15	1.53751439338918e-14	1.1201902872071e-14
237	3.45417889410349e-08	1.54821072064846e-14	9.06137817382613e-15	1.5377602853539e-14	1.12035090592197e-14
238	3.70038309892847e-08	1.55154639703825e-14	9.07417704695211e-15	1.53871261685107e-14	1.12249385563699e-14
239	3.94245123042162e-08	1.56178675893009e-14	9.08701043643087e-15	1.53886432498057e-14	1.12287323193706e-14
240	4.15410995324986e-08	1.56251611716479e-14	9.1130834938797e-15	1.54299307564469e-14	1.12389765923435e-14
241	4.35260151063233e-08	1.56513144449941e-14	9.11718203401848e-15	1.54346546634393e-14	1.12490844739255e-14
242	4.53425759044268e-08	1.56537137166219e-14	9.11884209170069e-15	1.55377231340155e-14	1.1250152099848e-14
243	4.70324853982622e-08	1.57019883271196e-14	9.1209300288954e-15	1.55959181885489e-14	1.12600973570442e-14
244	4.86556280240351e-08	1.57042881182949e-14	9.12480570890493e-15	1.56034641243754e-14	1.12633144876139e-14
245	5.02215399433151e-08	1.57193561066674e-14	9.15017691489201e-15	1.56240605241146e-14	1.12841879644158e-14
246	5.19371213948724e-08	1.57452661366943e-14	9.21866990155471e-15	1.56502693726715e-14	1.13200431818728e-14
247	5.38325240868559e-08	1.57711595149304e-14	9.23072792731262e-15	1.56513003800465e-14	1.13559335509228e-14
248	5.61616124871016e-08	1.57860372239301e-14	9.26448940216284e-15	1.5666343421009e-14	1.13764012243302e-14
249	5.91524619799878e-08	1.57867570502126e-14	9.3320847631265e-15	1.5668848569473e-14	1.13777590686665e-14
250	6.29828091294117e-08	1.57875739718048e-14	9.33427449471432e-15	1.57969175620683e-14	1.13982535898086e-14
251	6.78706754258966e-08	1.58880514493726e-14	9.33653607421976e-15	1.58013294742218e-14	1.13997852086436e-14
252	7.38032445758844e-08	1.58887757523383e-14	9.34109589862447e-15	1.58165204357169e-14	1.14009147978694e-14
253	8.12344818357458e-08	1.5891087348078e-14	9.38480487382632e-15	1.58426291799055e-14	1.14043942517508e-14
254	8.98380612531456e-08	1.58936016962022e-14	9.39694727215017e-15	1.58441682456513e-14	1.14102313833777e-14
255	9.87927353625823e-08	1.59258000849566e-14	9.40907771117302e-15	1.58458163391878e-14	1.1411455851173e-14
256	1.07622391640639e-07	1.59406617895087e-14	9.41367891834174e-15	1.58532889190908e-14	1.14565388410241e-14
257	1.15938061175111e-07	1.59661613975779e-14	9.4148801987938e-15	1.58561098468402e-14	1.14582019566225e-14
258	1.24413069387401e-07	1.60058025326304e-14	9.45817532523411e-15	1.58639438514803e-14	1.14616827710346e-14
259	1.32841453014852e-07	1.61176402617808e-14	9.46211875668316e-15	1.58750017763306e-14	1.14627959578251e-14
260	1.41664661374375e-07	1.61321699615632e-14	9.46622308169631e-15	1.58765344605858e-14	1.14833702532876e-14
261	1.50522835026554e-07	1.61469049804137e-14	9.47061110123614e-15	1.58780158775371e-14	1.14865179011325e-14
262	1.59201503598107e-07	1.61535948693653e-14	9.53672797784139e-15	1.59041675078306e-14	1.14960008983227e-14
263	1.67735186912313e-07	1.61731002689573e-14	9.56169654222558e-15	1.59301548577512e-14	1.15615368758767e-14
264	1.76383861442951e-07	1.62709369202588e-14	9.58630414622801e-15	1.59330586659722e-14	1.15673892036913e-14
265	1.85844467071194e-07	1.63457325656266e-14	9.79368483202212e-15	1.59728673416751e-14	1.15815633330791e-14
266	1.96645768517507e-07	1.63600132354433e-14	9.8175418137906e-15	1.59925831746303e-14	1.16166783239525e-14
267	2.09950149633216e-07	1.64148626511546e-14	9.8188032218001e-15	1.60182441148158e-14	1.17212299954455e-14
268	2.25699430537098e-07	1.64461323947247e-14	9.82022203661383e-15	1.60746369791715e-14	1.17414155089003e-14
269	2.43021729552226e-07	1.64530886295723e-14	9.83178948491944e-15	1.60897695062942e-14	1.17615197539411e-14
270	2.59229042446861e-07	1.6455581193319e-14	9.83558264934413e-15	1.61048338657203e-14	1.17710904632468e-14
271	2.74343833501856e-07	1.64598373187245e-14	9.83687547459507e-15	1.61064601117962e-14	1.17766770319969e-14
272	2.89422449800419e-07	1.64639496072148e-14	9.83833002171958e-15	1.61824409888096e-14	1.17862473611144e-14
273	3.05014514873732e-07	1.65021215063888e-14	9.84014393388367e-15	1.61840347229209e-14	1.17872280525501e-14
274	3.2214436570004e-07	1.65045082831211e-14	9.84396524163872e-15	1.61913690600662e-14	1.17928402105362e-14
275	3.40822254196965e-07	1.6518689866927e-14	9.84746285387157e-15	1.62060890163679e-14	1.18270469358371e-14
276	3.62239408061527e-07	1.65194944333264e-14	9.85124466437068e-15	1.62813939403002e-14	1.19297085600985e-14
277	3.87143835190208e-07	1.66277040989833e-14	9.86266840212062e-15	1.63675186166326e-14	1.19353663336444e-14
278	4.18577085567548e-07	1.66318279238482e-14	9.87431267842436e-15	1.64063902780307e-14	1.19783745672015e-14
279	4.55262366116184e-07	1.67522377098077e-14	9.88637223277919e-15	1.64810802667134e-14	1.19800926493639e-14
280	4.94740668333001e-07	1.67625271997163e-14	9.92809415078218e-15	1.64838765806129e-14	1.19893738396212e-14
281	5.35211318123131e-07	1.67634940975829e-14	9.93515173138272e-15	1.6490928947248e-14	1.20908808668544e-14
282	5.79844894892819e-07	1.6770110478358e-14	9.9369355333045e-15	1.6529684255109e-14	1.20966877693575e-14
283	6.29179891412444e-07	1.67713716085692e-14	9.94100640717283e-15	1.65492805093137e-14	1.21228808397063e-14
284	6.8028470806362e-07	1.67958525252491e-14	9.95255504883717e-15	1.65566423339357e-14	1.21263580524549e-14
285	7.30219127954334e-07	1.67999514405258e-14	9.96394171467698e-15	1.65581916125265e-14	1.21322368669604e-14
286	7.8069818271758e-07	1.68012210289192e-14	9.9875463139781e-15	1.65654078788357e-14	1.21514493509973e-14
287	8.32504744046073e-07	1.69787464810265e-14	9.99904804076253e-15	1.66869186390325e-14	1.21708856474218e-14
288	8.84097600204116e-07	1.70316729648852e-14	1.00008716182978e-14	1.67603978033754e-14	1.21738638785239e-14
289	9.34095475007819e-07	1.70761431462597e-14	1.00122850412737e-14	1.67620201605807e-14	1.2225683108018e-14
290	9.84106768144042e-07	1.70826641548103e-14	1.00135388721024e-14	1.67648226023524e-14	1.2258832482399e-14
291	1.03695309660285e-06	1.71354645664571e-14	1.00246855929117e-14	1.68025918561609e-14	1.22778774103845e-14
292	1.09166941816474e-06	1.71378194082359e-14	1.00413579278534e-14	1.68133695749745e-14	1.23108104357098e-14
293	1.14954698847197e-06	1.71388486589171e-14	1.0104051750804e-14	1.68238271668356e-14	1.23299810350463e-14
294	1.21191647893321e-06	1.72313685468024e-14	1.01152067102844e-14	1.68774416995009e-14	1.23713897059368e-14
295	1.28355157784725e-06	1.72926677345073e-14	1.01221269118475e-14	1.68850545918436e-14	1.24042744450843e-14
296	1.3638119588011e-06	1.73291303557703e-14	1.01332474584112e-14	1.68993013611962e-14	1.243712583239e-14
297	1.44948799252123e-06	1.73389591427637e-14	1.01354208618716e-14	1.69371718953975e-14	1.24506051231862e-14
298	1.5420072990602e-06	1.73430052989155e-14	1.01393977708368e-14	1.69443932837429e-14	1.24596722850628e-14
299	1.64957657160884e-06	1.73453765758572e-14	1.01434409958694e-14	1.69514797196415e-14	1.24850447052389e-14
300	1.76274297893531e-06	1.73520287372163e-14	1.01446598925204e-14	1.69894425252156e-14	1.24943015456847e-14
301	1.87807006958612e-06	1.74041007250671e-14	1.01558401901678e-14	1.70430823712587e-14	1.25032858798628e-14
302	1.99709460137412e-06	1.74064338549099e-14	1.01595426333342e-14	1.70575379060779e-14	1.25063446320566e-14
303	2.11950008118651e-06	1.74201294919426e-14	1.01613874286211e-14	1.70647660030091e-14	1.25094196362664e-14
304	2.2410454646215e-06	1.74208876438501e-14	1.01651248974055e-14	1.70659702514555e-14	1.25104771245836e-14
305	2.3657940681987e-06	1.74231699321908e-14	1.01664434643742e-14	1.70671149550618e-14	1.25114982854523e-14
306	2.49997354846559e-06	1.7425419003735e-14	1.0189481815868e-14	1.70718611068775e-14	1.25125644982894e-14
307	2.64379652634455e-06	1.74262482850355e-14	1.0229356097228e-14	1.70904264186994e-14	1.25154211983443e-14
308	2.80609668672614e-06	1.74777609339116e-14	1.02304680658052e-14	1.70946326673852e-14	1.254774588828e-14
309	3.00936181363437e-06	1.74911753295112e-14	1.02466376229224e-14	1.71245897368862e-14	1.25663354906184e-14
310	3.26328573605865e-06	1.74978255196531e-14	1.02476848354616e-14	1.71430536048849e-14	1.25985499041472e-14
311	3.56893162276152e-06	1.75017483350835e-14	1.0248839166892e-14	1.71800657541209e-14	1.27936732374122e-14
312	3.94602362234431e-06	1.75023383115338e-14	1.02717282366454e-14	1.72970033459215e-14	1.28181944535559e-14
313	4.39127487995386e-06	1.75034993996521e-14	1.03115540954231e-14	1.73494488543626e-14	1.28310225782761e-14
314	4.88649901228634e-06	1.75099953266348e-14	1.03153517731872e-14	1.73631808217447e-14	1.28362613209822e-14
315	5.44740446801807e-06	1.75534625944598e-14	1.06552053046972e-14	1.73996478203763e-14	1.28376838925373e-14
316	6.09754400629336e-06	1.75599691490257e-14	1.06772521771737e-14	1.74062410728581e-14	1.28866157344323e-14
317	6.78914087181183e-06	1.75735615764706e-14	1.06813681835281e-14	1.74105350044205e-14	1.28953315077011e-14
318	7.54009356767658e-06	1.76027981529712e-14	1.07195442590733e-14	1.74247421658901e-14	1.29042627577592e-14
319	8.35864196162175e-06	1.76039155397149e-14	1.07303505103592e-14	1.7438905513926e-14	1.29130276415754e-14
320	9.20810278740316e-06	1.77058093145422e-14	1.07341436289908e-14	1.74416849849971e-14	1.29826300348284e-14
321	1.00253178518361e-05	1.77082307963349e-14	1.07361605674982e-14	1.74780733909573e-14	1.30312567272607e-14
322	1.08279879305443e-05	1.77093934949556e-14	1.07398933818273e-14	1.74796503445288e-14	1.30708171963127e-14
323	1.15844645127877e-05	1.77227442080785e-14	1.07692656697339e-14	1.7493594154761e-14	1.31189703566068e-14
324	1.23234070504993e-05	1.77915079608053e-14	1.07797795836069e-14	1.7500421564995e-14	1.31317317280985e-14
325	1.30909929592263e-05	1.7793656885362e-14	1.07818132150528e-14	1.75368333515312e-14	1.31795129570531e-14
326	1.38665383195408e-05	1.78442222279744e-14	1.08037533722079e-14	1.75434971030596e-14	1.31972477276235e-14
327	1.46508473009607e-05	1.78505293317667e-14	1.08140882050409e-14	1.75450272495487e-14	1.31999603201216e-14
328	1.55295297842265e-05	1.78567716959757e-14	1.08152285205323e-14	1.7546140308207e-14	1.3230565279715e-14
329	1.65064672978507e-05	1.7907161332475e-14	1.0821427531381e-14	1.75484457576739e-14	1.32318922751144e-14
330	1.76202122132147e-05	1.79957328395671e-14	1.0843083487599e-14	1.755079534185e-14	1.32328489529141e-14
331	1.90098399183146e-05	1.79963949668537e-14	1.08645384983192e-14	1.75643533882433e-14	1.32410903898437e-14
332	2.0715772290671e-05	1.79970576812899e-14	1.08708624308356e-14	1.75659902838646e-14	1.32586422414421e-14
333	2.28955085155e-05	1.79978564450266e-14	1.08997938540235e-14	1.75841186400198e-14	1.33059982861543e-14
334	2.56846335347351e-05	1.80041793446791e-14	1.0901450153284e-14	1.76076834576232e-14	1.33735048499691e-14
335	2.88434392221745e-05	1.80268512193253e-14	1.09119638834971e-14	1.76370153040124e-14	1.33752516170024e-14
336	3.22792618200459e-05	1.80330006456864e-14	1.09141245450383e-14	1.76666485498213e-14	1.33762782218889e-14
337	3.58845157681418e-05	1.80394127980238e-14	1.0920654456535e-14	1.77684516444504e-14	1.33888659987656e-14
338	3.92672412043499e-05	1.80525717920874e-14	1.09241623777137e-14	1.77700216294938e-14	1.34064662351542e-14
339	4.23202864805899e-05	1.81204432054029e-14	1.09256311985033e-14	1.77935767970529e-14	1.34075874849702e-14
340	4.49899034500661e-05	1.81243855225013e-14	1.09291603422696e-14	1.77960867798151e-14	1.34199965363697e-14
341	4.74237970211992e-05	1.81740449654276e-14	1.09330051131739e-14	1.78027057035373e-14	1.34227866974325e-14
342	4.99435355681657e-05	1.81748182401314e-14	1.09348313086641e-14	1.78162075122231e-14	1.34237487093103e-14
343	5.25908091175913e-05	1.8180938693465e-14	1.09455106802387e-14	1.78229483018504e-14	1.34413155644946e-14
344	5.54988880613817e-05	1.82682607442944e-14	1.09490822686632e-14	1.78296062664206e-14	1.34439332851998e-14
345	5.88703091346543e-05	1.83027713412651e-14	1.09528986028171e-14	1.78363170080383e-14	1.35108562150322e-14
346	6.26918795589626e-05	1.83251017350293e-14	1.09745646654317e-14	1.78430704293969e-14	1.35774113227683e-14
347	6.68388823807019e-05	1.83423163532245e-14	1.09779621469224e-14	1.78496511416158e-14	1.35790461457689e-14
348	7.13179174947133e-05	1.84640551360637e-14	1.09885687304125e-14	1.78631477935077e-14	1.35963560360487e-14
349	7.61110157065967e-05	1.84981490638627e-14	1.10097848039526e-14	1.79316129990889e-14	1.3608719167841e-14
350	8.14961445465796e-05	1.85042870522977e-14	1.10200257079705e-14	1.7967094140122e-14	1.36100566997142e-14
351	8.73697069630455e-05	1.8538367815791e-14	1.10263905410512e-14	1.79805385755475e-14	1.36181804820528e-14
352	9.40570195461402e-05	1.85390768494936e-14	1.10274042385781e-14	1.81779138071513e-14	1.36194993524495e-14
353	0.00010226793831103	1.85412330555669e-14	1.1037423429852e-14	1.82007317049935e-14	1.36276518984293e-14
354	0.000111723774044933	1.85539693483315e-14	1.10409677886873e-14	1.82685344952745e-14	1.36575366508962e-14
355	0.000122598541590583	1.85599537635467e-14	1.10779001518323e-14	1.82753104686714e-14	1.36602402720928e-14
356	0.000135267593815326	1.85822119034088e-14	1.10816922668301e-14	1.83523799715743e-14	1.37762394467708e-14
357	0.000149898464258861	1.86677936090652e-14	1.11034371076043e-14	1.83553122857478e-14	1.37846001326939e-14
358	0.000165789449194228	1.88137648572721e-14	1.11057601201575e-14	1.83624366028516e-14	1.37876574491391e-14
359	0.000181223868185434	1.88230943382709e-14	1.110797285364e-14	1.83653535080902e-14	1.37959038613096e-14
360	0.000195766163685202	1.89544840636805e-14	1.11293176452238e-14	1.84523347025604e-14	1.38130240822249e-14
361	0.000210180789301918	1.8987679150239e-14	1.11329857127653e-14	1.8474747839876e-14	1.38301712187648e-14
362	0.000226271440000564	1.89885607479527e-14	1.11699315330391e-14	1.84826488309981e-14	1.38353082884079e-14
363	0.000244915449983924	1.8994737450615e-14	1.12267413949004e-14	1.84902814300466e-14	1.38435792900293e-14
364	0.000264400503517462	1.91252020453853e-14	1.12485541017066e-14	1.85249961154876e-14	1.38466648223393e-14
365	0.000283525928184565	1.92084392194751e-14	1.12550304494617e-14	1.85776311848303e-14	1.38480332896842e-14
366	0.00030124599847824	1.92554528517446e-14	1.1256283490932e-14	1.86122951725581e-14	1.38938509333617e-14
367	0.000317861444806859	1.93025642081559e-14	1.1266422039634e-14	1.87731713561809e-14	1.39235777165248e-14
368	0.000335029716570428	1.93033935529369e-14	1.12679252738372e-14	1.87758060077963e-14	1.39246381028532e-14
369	0.000353829014793514	1.93200449440626e-14	1.12780326530517e-14	1.87771840697645e-14	1.39275864670588e-14
370	0.000374236986955915	1.94482115770934e-14	1.12882569687535e-14	1.87797049795634e-14	1.393053466714e-14
371	0.00039636338014711	1.96462103162358e-14	1.12925121146703e-14	1.87930260695189e-14	1.39321620975052e-14
372	0.000420438119736007	1.96472167822789e-14	1.13139332966511e-14	1.88065618017059e-14	1.39614521808263e-14
373	0.000447403997149771	1.96494095105807e-14	1.1335123398019e-14	1.88140104190075e-14	1.39786232892846e-14
374	0.00047648267839252	1.96554803240913e-14	1.13455483882968e-14	1.88192751201926e-14	1.39871914485222e-14
375	0.000506904822873802	1.96592722890873e-14	1.13563164473856e-14	1.8926667590308e-14	1.39892098055211e-14
376	0.000538446446042552	1.96681260365832e-14	1.13930326625731e-14	1.89287747857107e-14	1.40018206627083e-14
377	0.000570458017355523	1.96742590139564e-14	1.14494262675075e-14	1.9132807525871e-14	1.401430872205e-14
378	0.000601202593440235	1.96767163261326e-14	1.1453690422254e-14	1.91463899476137e-14	1.4022998101728e-14
379	0.000627686217885578	1.96857105680206e-14	1.1464277203572e-14	1.92110265606262e-14	1.40682392610727e-14
380	0.000651385360067652	1.96868374153321e-14	1.14748522543744e-14	1.92176006981411e-14	1.40714595024615e-14
381	0.000672494636748134	1.96906800273204e-14	1.14768844391455e-14	1.92194296362983e-14	1.40727814237472e-14
382	0.000692524096507988	1.96964951006363e-14	1.14817269040678e-14	1.922118989875e-14	1.40849781102369e-14
383	0.000710858180539236	1.96987827906998e-14	1.1492824184176e-14	1.92224958593492e-14	1.40930661531564e-14
384	0.000727904127418143	1.97256690337888e-14	1.14949951054317e-14	1.92443912068376e-14	1.40958479200684e-14
385	0.000745389764113935	1.9731851517678e-14	1.15158583093258e-14	1.9248468730505e-14	1.40969999289254e-14
386	0.000764811424714121	1.97487690867869e-14	1.15268834950425e-14	1.9252784160564e-14	1.41417179266872e-14
387	0.00078592360263509	1.97755942015591e-14	1.15292490275787e-14	1.92553732225994e-14	1.41499262606835e-14
388	0.000807373127605438	1.98080830973944e-14	1.15317772683064e-14	1.92686555034983e-14	1.41672669087327e-14
389	0.000830020741775267	1.99101246611708e-14	1.15875729592706e-14	1.92751695623919e-14	1.41702331293042e-14
390	0.00085277087102885	1.99112425807392e-14	1.16542811264795e-14	1.93086370728343e-14	1.42447759477103e-14
391	0.000874029533062843	1.99175835172826e-14	1.1669569257571e-14	1.93104998738258e-14	1.42892799681348e-14
392	0.000893466864822481	1.99199072199079e-14	1.17050991607034e-14	1.93130804670349e-14	1.42921105976371e-14
393	0.000912045399360785	1.99519182801397e-14	1.17076038382859e-14	1.93346082160593e-14	1.43143184899268e-14
394	0.000931602662698569	1.9972834365773e-14	1.17115815385179e-14	1.93388280325853e-14	1.43585864415997e-14
395	0.000951402040534744	1.99850591792416e-14	1.17152850611663e-14	1.94938123207556e-14	1.44110212273249e-14
396	0.000971997347135019	2.0046755717362e-14	1.17173449832572e-14	1.9506503434466e-14	1.44185643526153e-14
397	0.000995131236862825	2.00479353686886e-14	1.17275972215992e-14	1.95081131830177e-14	1.44210860373537e-14
398	0.00102131010443766	2.00601865336133e-14	1.17295476998544e-14	1.95550138737528e-14	1.44234285840472e-14
399	0.00104744377460004	2.00985063210281e-14	1.1765342116359e-14	1.96270751703983e-14	1.44588246067768e-14
400	0.00107340797190477	2.01107591365132e-14	1.17695018202968e-14	1.96815074174304e-14	1.44610596894446e-14


==> Figures_data/2DLaplace_ILU/2DLaplaceILU_res.dat <==
i	GMRES	Monomial	Newton	SNewton	Chebyshev
1	0.984586912040921	0.98458691204092	0.984586912040921	0.984586912040921	0.984586912040921
2	0.973729076397318	0.973729076397317	0.973729076397318	0.973729076397318	0.973729076397318
3	0.962186365713864	0.962186365713864	0.962186365713864	0.962186365713864	0.962186365713864
4	0.950460244288847	0.950460244288846	0.950460244288847	0.950460244288847	0.950460244288847
5	0.938957324535499	0.938957324535498	0.938957324535499	0.938957324535499	0.938957324535499
6	0.927398537561048	0.927398537561044	0.927398537561048	0.927398537561048	0.927398537561048
7	0.91555230773207	0.915552307732052	0.91555230773207	0.91555230773207	0.91555230773207
8	0.903965939052393	0.903965939052347	0.903965939052392	0.903965939052393	0.903965939052392
9	0.892435894985893	0.892435894985865	0.892435894985893	0.892435894985894	0.892435894985893
10	0.88088133836128	0.880881338361274	0.88088133836128	0.880881338361281	0.88088133836128
11	0.869392505908924	0.869392505909016	0.869392505908923	0.869392505908924	0.869392505908924
12	0.857965964872651	0.857965964872782	0.85796596487265	0.857965964872651	0.857965964872651
13	0.846578371602716	0.846578371602897	0.846578371602715	0.846578371602716	0.846578371602716
14	0.835142635640849	0.835142635640843	0.835142635640848	0.835142635640849	0.835142635640849
15	0.823752382223751	0.823752382223427	0.823752382223749	0.823752382223751	0.823752382223751
16	0.812654838686696	0.812654838686052	0.812654838686694	0.812654838686696	0.812654838686696
17	0.801538106334971	0.801538106334055	0.801538106334968	0.801538106334971	0.801538106334971
18	0.790336660083575	0.790336660082236	0.790336660083572	0.790336660083574	0.790336660083575
19	0.779262863819492	0.779262863815273	0.779262863819489	0.779262863819492	0.779262863819492
20	0.768111658210629	0.768111658193911	0.768111658210626	0.768111658210628	0.768111658210629
21	0.756968062302501	0.756968062264423	0.756968062302498	0.756968062302501	0.756968062302501
22	0.745937177837266	0.745937177776828	0.745937177837263	0.745937177837265	0.745937177837266
23	0.734943653001607	0.734943652919448	0.734943653001603	0.734943653001606	0.734943653001607
24	0.724049568495236	0.724049568391803	0.724049568495233	0.724049568495235	0.724049568495236
25	0.713329346760824	0.713329346637112	0.71332934676082	0.713329346760823	0.713329346760823
26	0.702516015506327	0.702516015363626	0.702516015506323	0.702516015506326	0.702516015506327
27	0.691844043550694	0.691844043391153	0.691844043550691	0.691844043550694	0.691844043550694
28	0.681059057295116	0.6810590571209	0.681059057295112	0.681059057295115	0.681059057295115
29	0.670263532264354	0.670263532078066	0.670263532264351	0.670263532264354	0.670263532264353
30	0.659393848430737	0.659393848251089	0.659393848430733	0.659393848430736	0.659393848430735
31	0.648732149089249	0.648732148933343	0.648732149089245	0.648732149089248	0.648732149089247
32	0.638036476895385	0.63803647676295	0.638036476895382	0.638036476895384	0.638036476895383
33	0.627485299199717	0.627485299088318	0.627485299199714	0.627485299199717	0.627485299199716
34	0.617009397643862	0.617009397551169	0.617009397643859	0.617009397643862	0.61700939764386
35	0.606395742538157	0.606395742462442	0.606395742538154	0.606395742538157	0.606395742538155
36	0.595821221741282	0.595821221681622	0.59582122174128	0.595821221741282	0.59582122174128
37	0.585434477594056	0.585434477549339	0.585434477594054	0.585434477594057	0.585434477594055
38	0.575081030904325	0.575081030872916	0.575081030904323	0.575081030904325	0.575081030904323
39	0.564777683486269	0.564777683462175	0.564777683486267	0.564777683486269	0.564777683486267
40	0.554488661885274	0.554488661845452	0.554488661885273	0.554488661885275	0.554488661885272
41	0.54422300921431	0.544223009138125	0.544223009214309	0.544223009214311	0.544223009214308
42	0.533772803635767	0.533772803521536	0.533772803635767	0.533772803635768	0.533772803635765
43	0.523355021660691	0.523355021511808	0.523355021660691	0.523355021660693	0.523355021660689
44	0.513011727785975	0.513011727605628	0.513011727785975	0.513011727785976	0.513011727785973
45	0.502678091169058	0.502678090960319	0.502678091169058	0.50267809116906	0.502678091169056
46	0.492525295266383	0.492525295033943	0.492525295266384	0.492525295266385	0.492525295266382
47	0.482498681949734	0.482498681697006	0.482498681949735	0.482498681949736	0.482498681949733
48	0.472489492941345	0.47248949267106	0.472489492941346	0.472489492941347	0.472489492941344
49	0.462312093128573	0.462312092844042	0.462312093128574	0.462312093128575	0.462312093128571
50	0.452187780029682	0.452187779754308	0.452187780029684	0.452187780029685	0.452187780029681
51	0.442211007448041	0.44221100720306	0.442211007448043	0.442211007448044	0.44221100744804
52	0.432094085016296	0.432094084801834	0.432094085016298	0.432094085016299	0.432094085016295
53	0.422075500711434	0.422075500522306	0.422075500711436	0.422075500711437	0.422075500711433
54	0.412029927148998	0.412029926980728	0.412029927149001	0.412029927149002	0.412029927148998
55	0.402041631444409	0.402041631294585	0.402041631444412	0.402041631444413	0.402041631444409
56	0.392081662587019	0.392081662455005	0.392081662587021	0.392081662587022	0.392081662587018
57	0.381998942787052	0.381998942673932	0.381998942787055	0.381998942787056	0.381998942787052
58	0.371936014133623	0.371936014040655	0.371936014133626	0.371936014133627	0.371936014133623
59	0.361994795865638	0.361994795786607	0.361994795865642	0.361994795865642	0.361994795865638
60	0.352035592866229	0.352035592771071	0.352035592866233	0.352035592866233	0.352035592866229
61	0.342169125209443	0.342169125072721	0.342169125209447	0.342169125209447	0.342169125209443
62	0.332119828702883	0.332119828524822	0.332119828702888	0.332119828702887	0.332119828702883
63	0.322126566895418	0.322126566679859	0.322126566895423	0.322126566895423	0.322126566895419
64	0.311908558534305	0.311908558284271	0.31190855853431	0.31190855853431	0.311908558534306
65	0.301567375162837	0.301567374882593	0.301567375162842	0.301567375162841	0.301567375162838
66	0.291363566918829	0.291363566613985	0.291363566918835	0.291363566918834	0.29136356691883
67	0.281083582570818	0.281083582247694	0.281083582570824	0.281083582570823	0.281083582570819
68	0.270979294354253	0.270979294019147	0.270979294354259	0.270979294354258	0.270979294354254
69	0.260633908243279	0.260633907900505	0.260633908243286	0.260633908243284	0.26063390824328
70	0.250168830130293	0.250168829790847	0.2501688301303	0.250168830130298	0.250168830130294
71	0.239570991376429	0.239570991049158	0.239570991376436	0.239570991376434	0.23957099137643
72	0.228877318111415	0.22887731779727	0.228877318111423	0.22887731811142	0.228877318111417
73	0.217892324610392	0.217892324309213	0.2178923246104	0.217892324610397	0.217892324610394
74	0.206770862008239	0.206770861716616	0.206770862008247	0.206770862008244	0.206770862008241
75	0.195503222535292	0.195503222252719	0.1955032225353	0.195503222535297	0.195503222535294
76	0.183840898944221	0.183840898674679	0.183840898944229	0.183840898944225	0.183840898944222
77	0.172031668559072	0.172031668305156	0.17203166855908	0.172031668559077	0.172031668559073
78	0.159766242491455	0.159766242253803	0.159766242491462	0.159766242491459	0.159766242491456
79	0.146741926204764	0.146741925985919	0.146741926204771	0.146741926204768	0.146741926204765
80	0.133257018381128	0.133257018181947	0.133257018381135	0.133257018381132	0.133257018381129
81	0.119300820794036	0.119300820617436	0.119300820794042	0.119300820794039	0.119300820794037
82	0.104682667693523	0.104682667540515	0.104682667693528	0.104682667693526	0.104682667693524
83	0.0901093271312438	0.0901093269983473	0.0901093271312488	0.0901093271312469	0.0901093271312445
84	0.0762936150680905	0.0762936149511475	0.0762936150680948	0.0762936150680931	0.076293615068091
85	0.0646750979183183	0.0646750978168084	0.064675097918322	0.0646750979183206	0.0646750979183187
86	0.0564254460357568	0.0564254459488122	0.0564254460357601	0.0564254460357588	0.0564254460357571
87	0.0515526889557377	0.051552688877677	0.0515526889557406	0.0515526889557395	0.0515526889557378
88	0.0489474701060852	0.0489474700321698	0.048947470106088	0.0489474701060869	0.0489474701060853
89	0.0473861225659879	0.0473861224945078	0.0473861225659905	0.0473861225659895	0.0473861225659879
90	0.0459523445898463	0.045952344520299	0.0459523445898489	0.0459523445898479	0.0459523445898463
91	0.0438723769433015	0.0438723768766336	0.0438723769433039	0.043872376943303	0.0438723769433014
92	0.0407994042668805	0.0407994042049103	0.0407994042668828	0.040799404266882	0.0407994042668804
93	0.0376888526225646	0.0376888525660048	0.0376888526225667	0.037688852622566	0.0376888526225644
94	0.0354918335970668	0.0354918335438196	0.0354918335970688	0.0354918335970681	0.0354918335970666
95	0.0338005223992512	0.033800522347436	0.033800522399253	0.0338005223992524	0.0338005223992508
96	0.0317888580294455	0.0317888579791045	0.0317888580294473	0.0317888580294467	0.0317888580294452
97	0.0294026016563908	0.0294026016087712	0.0294026016563924	0.0294026016563919	0.0294026016563904
98	0.0274481028767369	0.0274481028322861	0.0274481028767384	0.027448102876738	0.0274481028767365
99	0.0259076565056778	0.0259076564639202	0.0259076565056792	0.0259076565056788	0.0259076565056773
100	0.0242737734066124	0.024273773367166	0.0242737734066138	0.0242737734066134	0.0242737734066119
101	0.0225277749736422	0.0225277749367499	0.0225277749736435	0.0225277749736431	0.0225277749736417
102	0.0210675322181022	0.0210675321836787	0.0210675322181034	0.021067532218103	0.0210675322181017
103	0.0197006103111668	0.0197006102789209	0.019700610311168	0.0197006103111677	0.0197006103111664
104	0.0182172944302441	0.0182172943999595	0.0182172944302452	0.0182172944302449	0.0182172944302436
105	0.0169132827891643	0.0169132827602263	0.0169132827891654	0.0169132827891651	0.0169132827891639
106	0.015786106973663	0.0157861069459676	0.015786106973664	0.0157861069736637	0.0157861069736626
107	0.0146097028554031	0.0146097028295702	0.014609702855404	0.0146097028554037	0.0146097028554027
108	0.0135747398660674	0.013574739842237	0.0135747398660684	0.013574739866068	0.0135747398660671
109	0.0127091904106719	0.0127091903887881	0.0127091904106728	0.0127091904106725	0.0127091904106716
110	0.011796691072742	0.0117966910528664	0.0117966910727429	0.0117966910727426	0.0117966910727417
111	0.0109858195069557	0.0109858194890148	0.0109858195069566	0.0109858195069562	0.0109858195069554
112	0.0102656405601606	0.0102656405441034	0.0102656405601614	0.0102656405601611	0.0102656405601603
113	0.00953747746613452	0.00953747745191893	0.00953747746613536	0.00953747746613502	0.00953747746613431
114	0.00889600802008193	0.00889600800741484	0.00889600802008274	0.0088960080200824	0.00889600802008174
115	0.00830695009799029	0.00830695008654391	0.00830695009799107	0.00830695009799074	0.00830695009799011
116	0.00773775195136102	0.00773775194086287	0.00773775195136178	0.00773775195136145	0.00773775195136087
117	0.0072327105135218	0.00723271050412333	0.00723271051352253	0.00723271051352221	0.00723271051352167
118	0.00673486463336257	0.00673486462515119	0.00673486463336329	0.00673486463336297	0.00673486463336246
119	0.00627911152826188	0.0062791115211069	0.00627911152826258	0.00627911152826226	0.00627911152826178
120	0.00586719096734619	0.00586719096094953	0.00586719096734687	0.00586719096734655	0.00586719096734611
121	0.0054537835838203	0.00545378357830319	0.00545378358382096	0.00545378358382065	0.00545378358382023
122	0.00507094770020403	0.00507094769571745	0.00507094770020468	0.00507094770020437	0.00507094770020398
123	0.004684265464056	0.0046842654607245	0.00468426546405662	0.00468426546405632	0.00468426546405596
124	0.00432152551317672	0.00432152551101569	0.00432152551317733	0.00432152551317703	0.0043215255131767
125	0.00399432400403056	0.00399432400287659	0.00399432400403115	0.00399432400403085	0.00399432400403055
126	0.00368435635354493	0.00368435635324266	0.00368435635354551	0.00368435635354521	0.00368435635354493
127	0.00340249133765596	0.00340249133820425	0.00340249133765653	0.00340249133765624	0.00340249133765598
128	0.00312755672411737	0.00312755672559766	0.00312755672411793	0.00312755672411764	0.00312755672411741
129	0.0028757579940312	0.00287575799653223	0.00287575799403176	0.00287575799403147	0.00287575799403125
130	0.00264171313124257	0.00264171313488634	0.00264171313124314	0.00264171313124284	0.00264171313124265
131	0.00242210876024964	0.00242210876523052	0.00242210876025022	0.00242210876024991	0.00242210876024974
132	0.00221945721698505	0.00221945722337328	0.00221945721698564	0.00221945721698533	0.00221945721698516
133	0.00202882897533296	0.00202882898325169	0.00202882897533357	0.00202882897533324	0.0020288289753331
134	0.00185473767248729	0.00185473768199129	0.00185473767248791	0.00185473767248758	0.00185473767248745
135	0.00169137642212952	0.00169137643323071	0.00169137642213016	0.00169137642212982	0.0016913764221297
136	0.00154560978469307	0.0015456097972977	0.00154560978469375	0.00154560978469338	0.00154560978469328
137	0.00140866222142569	0.0014086622355546	0.00140866222142639	0.00140866222142602	0.00140866222142592
138	0.0012865008924654	0.00128650090813172	0.00128650089246614	0.00128650089246575	0.00128650089246566
139	0.00117380301176102	0.00117380302906024	0.0011738030117618	0.00117380301176138	0.00117380301176131
140	0.00107247263466319	0.00107247265367406	0.00107247263466402	0.00107247263466358	0.00107247263466351
141	0.000980368279765306	0.000980368300608559	0.000980368279766175	0.000980368279765714	0.00098036827976565
142	0.000898957235302971	0.000898957258015501	0.000898957235303888	0.000898957235303404	0.000898957235303346
143	0.000825590176191148	0.000825590200829579	0.000825590176192117	0.000825590176191608	0.000825590176191555
144	0.000761887343653982	0.000761887370188219	0.000761887343655003	0.000761887343654468	0.00076188734365442
145	0.000706585571854204	0.000706585600194184	0.000706585571855278	0.000706585571854716	0.000706585571854672
146	0.000656798386564895	0.000656798416679173	0.000656798386566023	0.000656798386565434	0.000656798386565394
147	0.000613305072658532	0.000613305104428124	0.000613305072659711	0.000613305072659097	0.00061330507265906
148	0.000576061634915262	0.000576061668165433	0.00057606163491649	0.000576061634915852	0.000576061634915818
149	0.000544872591721218	0.000544872626250839	0.000544872591722489	0.00054487259172183	0.000544872591721798
150	0.000518299900050622	0.000518299935675676	0.000518299900051932	0.000518299900051254	0.000518299900051224
151	0.000496709833103822	0.000496709869597764	0.000496709833105163	0.00049670983310447	0.000496709833104442
152	0.000478671162813311	0.000478671199985408	0.000478671162814677	0.000478671162813972	0.000478671162813945
153	0.000463951452465604	0.000463951490119859	0.000463951452466989	0.000463951452466276	0.00046395145246625
154	0.000451994952851424	0.00045199499081398	0.000451994952852821	0.000451994952852102	0.000451994952852077
155	0.000442254350582398	0.000442254388687161	0.0004422543505838	0.00044225435058308	0.000442254350583055
156	0.00043424879199244	0.000434248830090714	0.000434248791993845	0.000434248791993124	0.0004342487919931
157	0.000427441677247726	0.000427441715202862	0.000427441677249128	0.000427441677248409	0.000427441677248386
158	0.000421402989854837	0.000421403027541026	0.000421402989856233	0.000421402989855519	0.000421402989855496
159	0.000415909579868462	0.00041590961716669	0.000415909579869848	0.00041590957986914	0.000415909579869117
160	0.000410974879468351	0.000410974916271427	0.000410974879469724	0.000410974879469023	0.000410974879469001
161	0.000406246562537412	0.00040624659871723	0.000406246562538768	0.000406246562538078	0.000406246562538055
162	0.000401415313144245	0.000401415348548346	0.000401415313145579	0.000401415313144901	0.000401415313144878
163	0.000396057602349539	0.00039605763676253	0.000396057602350844	0.000396057602350183	0.00039605760235016
164	0.000389956860688309	0.000389956893861232	0.000389956860689578	0.000389956860688937	0.000389956860688914
165	0.000382604600453869	0.000382604632039593	0.000382604600455091	0.000382604600454478	0.000382604600454454
166	0.000373836385310161	0.000373836414939092	0.000373836385311323	0.000373836385310743	0.000373836385310719
167	0.000363467030277674	0.000363467057574709	0.000363467030278765	0.000363467030278226	0.0003634670302782
168	0.000351767276944359	0.000351767301651773	0.00035176727694537	0.000351767276944876	0.000351767276944849
169	0.000339290791263923	0.000339290813307657	0.000339290791264852	0.000339290791264405	0.000339290791264376
170	0.00032661417758379	0.000326614197048526	0.000326614177584636	0.000326614177584235	0.000326614177584205
171	0.000313899842988169	0.000313899860015518	0.000313899842988936	0.00031389984298858	0.000313899842988548
172	0.000300973792570883	0.000300973807286685	0.000300973792571573	0.000300973792571259	0.000300973792571225
173	0.000287041428852629	0.000287041441286528	0.00028704142885324	0.000287041428852969	0.000287041428852934
174	0.000270192918615105	0.000270192928621524	0.000270192918615628	0.000270192918615405	0.000270192918615367
175	0.000249744279153129	0.00024974428673297	0.000249744279153557	0.000249744279153385	0.000249744279153344
176	0.000226115841425908	0.000226115846884102	0.000226115841426241	0.000226115841426119	0.000226115841426075
177	0.000202026129611815	0.000202026133600796	0.000202026129612068	0.000202026129611987	0.000202026129611939
178	0.000180452610842426	0.000180452614082948	0.000180452610842622	0.000180452610842569	0.000180452610842517
179	0.000162636408983749	0.000162636412012321	0.000162636408983907	0.000162636408983873	0.000162636408983817
180	0.000146958954394356	0.000146958957546075	0.000146958954394486	0.000146958954394464	0.000146958954394405
181	0.000131857973324656	0.000131857976877481	0.000131857973324764	0.000131857973324751	0.000131857973324688
182	0.000117402999481321	0.000117403003702001	0.000117402999481412	0.000117402999481406	0.000117402999481337
183	0.000104818324147475	0.000104818329202537	0.000104818324147555	0.000104818324147553	0.000104818324147479
184	9.54654047903987e-05	9.54654106384244e-05	9.54654047904722e-05	9.5465404790472e-05	9.5465404790393e-05
185	8.82743776832459e-05	8.82743842457616e-05	8.82743776833156e-05	8.82743776833162e-05	8.8274377683233e-05
186	8.20157970281651e-05	8.20158042808101e-05	8.20157970282321e-05	8.20157970282328e-05	8.20157970281458e-05
187	7.61564026440912e-05	7.61564106010169e-05	7.61564026441564e-05	7.61564026441569e-05	7.61564026440659e-05
188	7.11073702194107e-05	7.11073788311443e-05	7.11073702194748e-05	7.11073702194747e-05	7.11073702193801e-05
189	6.71911441242325e-05	6.71911532651276e-05	6.71911441242959e-05	6.71911441242954e-05	6.71911441241976e-05
190	6.39187562306293e-05	6.39187658106948e-05	6.39187562306922e-05	6.39187562306912e-05	6.39187562305909e-05
191	6.08758807963621e-05	6.08758907736804e-05	6.08758807964245e-05	6.0875880796423e-05	6.08758807963203e-05
192	5.82978677772678e-05	5.82978780751509e-05	5.82978677773299e-05	5.82978677773279e-05	5.82978677772234e-05
193	5.63654615624882e-05	5.63654720702492e-05	5.63654615625499e-05	5.63654615625475e-05	5.63654615624419e-05
194	5.48468338088512e-05	5.48468444394739e-05	5.48468338089124e-05	5.48468338089098e-05	5.48468338088036e-05
195	5.34625990944957e-05	5.34626097889746e-05	5.34625990945562e-05	5.34625990945535e-05	5.3462599094447e-05
196	5.21939109208853e-05	5.21939216253067e-05	5.2193910920945e-05	5.21939109209421e-05	5.21939109208359e-05
197	5.11151744232847e-05	5.1115185086487e-05	5.11151744233434e-05	5.11151744233405e-05	5.11151744232348e-05
198	5.00810452838577e-05	5.00810558513661e-05	5.00810452839153e-05	5.00810452839124e-05	5.00810452838078e-05
199	4.89659690921899e-05	4.89659795013454e-05	4.89659690922461e-05	4.89659690922431e-05	4.896596909214e-05
200	4.78436372629638e-05	4.7843647468784e-05	4.78436372630183e-05	4.78436372630154e-05	4.78436372629143e-05
201	4.68055360270217e-05	4.68055460029492e-05	4.68055360270746e-05	4.68055360270718e-05	4.68055360269728e-05
202	4.56827578672348e-05	4.56827675458252e-05	4.56827578672858e-05	4.56827578672832e-05	4.56827578671868e-05
203	4.44094765931246e-05	4.44094858906753e-05	4.44094765931732e-05	4.44094765931708e-05	4.44094765930777e-05
204	4.3115728474955e-05	4.31157373519008e-05	4.31157284750011e-05	4.3115728474999e-05	4.31157284749095e-05
205	4.17792107806536e-05	4.17792191949143e-05	4.17792107806971e-05	4.17792107806953e-05	4.17792107806098e-05
206	4.02467932735539e-05	4.02468011393182e-05	4.02467932735943e-05	4.02467932735929e-05	4.02467932735122e-05
207	3.85980200874738e-05	3.85980273609385e-05	3.8598020087511e-05	3.859802008751e-05	3.85980200874344e-05
208	3.69638440505742e-05	3.69638507408283e-05	3.69638440506083e-05	3.69638440506079e-05	3.69638440505373e-05
209	3.51975984842711e-05	3.51976045576373e-05	3.51975984843019e-05	3.51975984843022e-05	3.51975984842368e-05
210	3.33142771866041e-05	3.33142826325265e-05	3.33142771866316e-05	3.33142771866327e-05	3.33142771865727e-05
211	3.14991130380071e-05	3.14991179150702e-05	3.14991130380315e-05	3.14991130380335e-05	3.14991130379784e-05
212	2.96677025539903e-05	2.96677068944012e-05	2.96677025540118e-05	2.96677025540146e-05	2.96677025539643e-05
213	2.78579136998457e-05	2.78579175477957e-05	2.78579136998645e-05	2.78579136998683e-05	2.78579136998223e-05
214	2.62316656604138e-05	2.62316690988633e-05	2.62316656604304e-05	2.6231665660435e-05	2.62316656603927e-05
215	2.46637357483767e-05	2.46637388222621e-05	2.46637357483913e-05	2.46637357483966e-05	2.46637357483577e-05
216	2.31928653728298e-05	2.31928681313872e-05	2.31928653728426e-05	2.31928653728487e-05	2.31928653728128e-05
217	2.19095396449848e-05	2.19095421473996e-05	2.19095396449961e-05	2.19095396450029e-05	2.19095396449695e-05
218	2.06843474913443e-05	2.06843497630281e-05	2.06843474913542e-05	2.06843474913616e-05	2.06843474913305e-05
219	1.95157362590688e-05	1.95157383240444e-05	1.95157362590775e-05	1.95157362590854e-05	1.95157362590565e-05
220	1.84786731908578e-05	1.84786750825815e-05	1.84786731908654e-05	1.84786731908738e-05	1.84786731908468e-05
221	1.75004780362178e-05	1.75004797734502e-05	1.75004780362244e-05	1.75004780362333e-05	1.7500478036208e-05
222	1.65927192810158e-05	1.659272088323e-05	1.65927192810215e-05	1.65927192810306e-05	1.6592719281007e-05
223	1.57733929337838e-05	1.57733944187189e-05	1.57733929337888e-05	1.57733929337982e-05	1.5773392933776e-05
224	1.49475181218403e-05	1.49475194936388e-05	1.49475181218446e-05	1.49475181218541e-05	1.49475181218334e-05
225	1.4147402290184e-05	1.41474035588037e-05	1.41474022901876e-05	1.41474022901973e-05	1.4147402290178e-05
226	1.33766779893545e-05	1.33766791637305e-05	1.33766779893575e-05	1.33766779893672e-05	1.33766779893493e-05
227	1.25865361326379e-05	1.25865372166415e-05	1.25865361326404e-05	1.25865361326499e-05	1.25865361326335e-05
228	1.18634392557635e-05	1.18634402618354e-05	1.18634392557656e-05	1.1863439255775e-05	1.18634392557599e-05
229	1.11435464913935e-05	1.11435474240454e-05	1.11435464913952e-05	1.11435464914045e-05	1.11435464913905e-05
230	1.04027493830172e-05	1.04027502467914e-05	1.04027493830186e-05	1.04027493830276e-05	1.04027493830149e-05
231	9.69642577548615e-06	9.69642658075355e-06	9.69642577548742e-06	9.6964257754961e-06	9.69642577548452e-06
232	9.00095648039535e-06	9.00095723434521e-06	9.00095648039649e-06	9.00095648040486e-06	9.00095648039435e-06
233	8.32864497947571e-06	8.32864568859657e-06	8.32864497947679e-06	8.32864497948483e-06	8.32864497947529e-06
234	7.71757748137911e-06	7.71757815351347e-06	7.7175774813802e-06	7.71757748138793e-06	7.71757748137921e-06
235	7.14228654325087e-06	7.14228718445574e-06	7.14228654325201e-06	7.14228654325943e-06	7.14228654325144e-06
236	6.64078782048837e-06	6.64078843723604e-06	6.64078782048959e-06	6.64078782049674e-06	6.64078782048935e-06
237	6.19894440765068e-06	6.19894500395161e-06	6.19894440765201e-06	6.19894440765891e-06	6.19894440765202e-06
238	5.81832666294731e-06	5.81832724120737e-06	5.81832666294873e-06	5.81832666295542e-06	5.81832666294893e-06
239	5.52187336615835e-06	5.52187392843123e-06	5.52187336615985e-06	5.52187336616636e-06	5.52187336616018e-06
240	5.27005953943406e-06	5.27006008556398e-06	5.27005953943562e-06	5.27005953944196e-06	5.27005953943604e-06
241	5.05892500768731e-06	5.05892553757178e-06	5.05892500768892e-06	5.05892500769509e-06	5.0589250076894e-06
242	4.87715435922244e-06	4.87715487184054e-06	4.87715435922408e-06	4.87715435923009e-06	4.8771543592246e-06
243	4.71445340548708e-06	4.7144538989649e-06	4.71445340548873e-06	4.71445340549458e-06	4.71445340548928e-06
244	4.5674563456117e-06	4.56745681804905e-06	4.56745634561336e-06	4.56745634561904e-06	4.56745634561392e-06
245	4.41658461600322e-06	4.41658506354042e-06	4.41658461600486e-06	4.41658461601033e-06	4.41658461600541e-06
246	4.26107999388386e-06	4.26108041295141e-06	4.26107999388548e-06	4.26107999389073e-06	4.26107999388602e-06
247	4.084367975158e-06	4.08436835979383e-06	4.08436797515957e-06	4.08436797516455e-06	4.08436797516008e-06
248	3.87785535679578e-06	3.87785570043717e-06	3.87785535679727e-06	3.87785535680194e-06	3.87785535679776e-06
249	3.64202065309955e-06	3.64202095088226e-06	3.64202065310095e-06	3.64202065310528e-06	3.6420206531014e-06
250	3.37973197277207e-06	3.37973222231717e-06	3.37973197277335e-06	3.37973197277734e-06	3.37973197277377e-06
251	3.10805701240181e-06	3.10805721638325e-06	3.10805701240297e-06	3.10805701240664e-06	3.10805701240337e-06
252	2.82373552145701e-06	2.82373568322543e-06	2.82373552145803e-06	2.82373552146144e-06	2.82373552145842e-06
253	2.55331302578812e-06	2.55331315245641e-06	2.55331302578901e-06	2.55331302579221e-06	2.55331302578941e-06
254	2.32187813462537e-06	2.32187823509297e-06	2.32187813462614e-06	2.32187813462921e-06	2.32187813462656e-06
255	2.13138445138508e-06	2.13138453299133e-06	2.13138445138576e-06	2.13138445138875e-06	2.13138445138621e-06
256	1.97851067969761e-06	1.97851074768081e-06	1.97851067969821e-06	1.97851067970114e-06	1.97851067969868e-06
257	1.84373469277201e-06	1.84373474983836e-06	1.84373469277255e-06	1.84373469277543e-06	1.84373469277304e-06
258	1.72675536968526e-06	1.72675541801537e-06	1.72675536968574e-06	1.72675536968858e-06	1.72675536968625e-06
259	1.61920898358466e-06	1.61920902448862e-06	1.61920898358509e-06	1.61920898358788e-06	1.61920898358561e-06
260	1.52391955920221e-06	1.52391959403806e-06	1.5239195592026e-06	1.52391955920535e-06	1.52391955920314e-06
261	1.44084501256844e-06	1.44084504257905e-06	1.44084501256879e-06	1.44084501257148e-06	1.44084501256933e-06
262	1.367540685487e-06	1.36754071160451e-06	1.36754068548732e-06	1.36754068548995e-06	1.36754068548786e-06
263	1.30048571710945e-06	1.30048573990357e-06	1.30048571710974e-06	1.3004857171123e-06	1.30048571711028e-06
264	1.2342831411445e-06	1.2342831609892e-06	1.23428314114477e-06	1.23428314114725e-06	1.2342831411453e-06
265	1.16648679689522e-06	1.16648681415722e-06	1.16648679689547e-06	1.16648679689785e-06	1.16648679689598e-06
266	1.09256741710127e-06	1.09256743208379e-06	1.09256741710149e-06	1.09256741710376e-06	1.09256741710199e-06
267	1.01632818580023e-06	1.01632819903226e-06	1.01632818580043e-06	1.01632818580258e-06	1.01632818580091e-06
268	9.43885525237905e-07	9.43885537285864e-07	9.43885525238088e-07	9.43885525240112e-07	9.43885525238541e-07
269	8.84872662183824e-07	8.84872673605484e-07	8.84872662183994e-07	8.84872662185917e-07	8.84872662184427e-07
270	8.36121191566583e-07	8.36121202634809e-07	8.36121191566745e-07	8.36121191568578e-07	8.36121191567157e-07
271	7.92560125124665e-07	7.92560136015928e-07	7.9256012512482e-07	7.92560125126568e-07	7.9256012512521e-07
272	7.52045171328676e-07	7.52045182203496e-07	7.52045171328826e-07	7.52045171330487e-07	7.52045171329192e-07
273	7.12055580021562e-07	7.12055590959878e-07	7.12055580021707e-07	7.12055580023276e-07	7.12055580022047e-07
274	6.7303320256877e-07	6.73033213671052e-07	6.7303320256891e-07	6.73033202570384e-07	6.73033202569222e-07
275	6.33240581311407e-07	6.33240592697419e-07	6.33240581311543e-07	6.33240581312917e-07	6.33240581311825e-07
276	5.92505091323562e-07	5.92505103113808e-07	5.92505091323692e-07	5.92505091324965e-07	5.92505091323944e-07
277	5.48010632767007e-07	5.48010645116462e-07	5.48010632767132e-07	5.48010632768297e-07	5.48010632767351e-07
278	5.03851648391781e-07	5.03851661374268e-07	5.03851648391897e-07	5.03851648392963e-07	5.03851648392086e-07
279	4.63646327023082e-07	4.63646340632008e-07	4.6364632702319e-07	4.63646327024171e-07	4.63646327023355e-07
280	4.28587150542706e-07	4.28587164675469e-07	4.28587150542805e-07	4.28587150543718e-07	4.2858715054295e-07
281	3.95596642924043e-07	3.95596657536976e-07	3.95596642924131e-07	3.95596642924985e-07	3.95596642924261e-07
282	3.64577280718363e-07	3.64577295802564e-07	3.64577280718441e-07	3.64577280719242e-07	3.64577280718557e-07
283	3.37189255060859e-07	3.37189270513491e-07	3.37189255060925e-07	3.37189255061683e-07	3.37189255061031e-07
284	3.14131313739713e-07	3.14131329443478e-07	3.14131313739768e-07	3.14131313740492e-07	3.14131313739866e-07
285	2.93819941040229e-07	2.9381995691533e-07	2.93819941040273e-07	2.93819941040969e-07	2.93819941040366e-07
286	2.75535599871488e-07	2.75535615855865e-07	2.7553559987152e-07	2.7553559987219e-07	2.75535599871609e-07
287	2.59456302131592e-07	2.59456318138278e-07	2.59456302131613e-07	2.5945630213226e-07	2.59456302131699e-07
288	2.4556878845095e-07	2.45568804368029e-07	2.4556878845096e-07	2.45568788451586e-07	2.45568788451043e-07
289	2.33089235374263e-07	2.3308925108539e-07	2.33089235374263e-07	2.33089235374868e-07	2.33089235374343e-07
290	2.21210288953351e-07	2.21210304347875e-07	2.2121028895334e-07	2.21210288953925e-07	2.21210288953418e-07
291	2.10122854345296e-07	2.1012286934076e-07	2.10122854345274e-07	2.10122854345839e-07	2.1012285434535e-07
292	1.99543556252966e-07	1.99543570772591e-07	1.99543556252934e-07	1.99543556253478e-07	1.99543556253006e-07
293	1.89274342049815e-07	1.89274355993328e-07	1.89274342049771e-07	1.89274342050295e-07	1.89274342049841e-07
294	1.78710928439458e-07	1.78710941700603e-07	1.78710928439403e-07	1.78710928439904e-07	1.7871092843947e-07
295	1.6819378412226e-07	1.6819379665071e-07	1.68193784122193e-07	1.6819378412267e-07	1.68193784122257e-07
296	1.58252221038895e-07	1.58252232844296e-07	1.58252221038817e-07	1.58252221039271e-07	1.58252221038877e-07
297	1.48757203891573e-07	1.4875721496997e-07	1.48757203891484e-07	1.48757203891916e-07	1.48757203891541e-07
298	1.39056711969591e-07	1.39056722274034e-07	1.39056711969491e-07	1.39056711969899e-07	1.39056711969544e-07
299	1.30129404530303e-07	1.30129414100368e-07	1.30129404530193e-07	1.30129404530578e-07	1.30129404530242e-07
300	1.22138517568901e-07	1.2213852644979e-07	1.2213851756878e-07	1.22138517569146e-07	1.22138517568826e-07
301	1.14859202980248e-07	1.14859211209231e-07	1.14859202980117e-07	1.14859202980465e-07	1.1485920298016e-07
302	1.0822584826768e-07	1.08225855881056e-07	1.0822584826754e-07	1.0822584826787e-07	1.08225848267579e-07
303	1.0235610915138e-07	1.02356116185669e-07	1.02356109151231e-07	1.02356109151545e-07	1.02356109151267e-07
304	9.69588592995368e-08	9.69588657701724e-08	9.69588592993799e-08	9.69588592996779e-08	9.69588592994136e-08
305	9.17548484983874e-08	9.17548544053716e-08	9.17548484982217e-08	9.17548484985041e-08	9.17548484982528e-08
306	8.67633692315439e-08	8.67633745916804e-08	8.67633692313693e-08	8.67633692316361e-08	8.67633692313978e-08
307	8.17451142262868e-08	8.17451190339524e-08	8.17451142261025e-08	8.17451142263533e-08	8.17451142261285e-08
308	7.62237007011422e-08	7.62237049115348e-08	7.6223700700946e-08	7.62237007011795e-08	7.62237007009695e-08
309	7.02925556432581e-08	7.02925592436915e-08	7.02925556430474e-08	7.0292555643263e-08	7.02925556430683e-08
310	6.42726503130981e-08	6.42726533405557e-08	6.42726503128702e-08	6.42726503130691e-08	6.42726503128889e-08
311	5.81305932589535e-08	5.81305957623053e-08	5.81305932587046e-08	5.81305932588882e-08	5.81305932587213e-08
312	5.22364690097291e-08	5.22364710759781e-08	5.22364690094554e-08	5.22364690096264e-08	5.22364690094706e-08
313	4.69425438544569e-08	4.69425455783387e-08	4.69425438541556e-08	4.69425438543172e-08	4.69425438541698e-08
314	4.21089888817857e-08	4.21089903347263e-08	4.21089888814529e-08	4.21089888816079e-08	4.21089888814664e-08
315	3.76191945381682e-08	3.76191957797892e-08	3.76191945377988e-08	3.76191945379494e-08	3.7619194537812e-08
316	3.37869987540797e-08	3.37869998508401e-08	3.37869987536714e-08	3.37869987538199e-08	3.37869987536844e-08
317	3.04219957110808e-08	3.04219967064144e-08	3.04219957106301e-08	3.04219957107783e-08	3.04219957106431e-08
318	2.74428184901382e-08	2.74428194158567e-08	2.74428184896411e-08	2.74428184897905e-08	2.74428184896542e-08
319	2.49111787164481e-08	2.49111795959175e-08	2.4911178715903e-08	2.49111787160544e-08	2.49111787159162e-08
320	2.28805408034149e-08	2.28805416520904e-08	2.28805408028234e-08	2.28805408029775e-08	2.28805408028368e-08
321	2.1184424626914e-08	2.11844254554442e-08	2.1184424626277e-08	2.11844246264339e-08	2.11844246262904e-08
322	1.98010614925185e-08	1.98010623089295e-08	1.98010614918388e-08	1.98010614919983e-08	1.98010614918521e-08
323	1.8613739953221e-08	1.86137407607415e-08	1.86137399524996e-08	1.86137399526615e-08	1.86137399525127e-08
324	1.75223296575221e-08	1.75223304576152e-08	1.75223296567574e-08	1.75223296569215e-08	1.75223296567702e-08
325	1.65423185578355e-08	1.65423193528575e-08	1.65423185570271e-08	1.65423185571932e-08	1.65423185570396e-08
326	1.56567527778337e-08	1.56567535699451e-08	1.56567527769812e-08	1.5656752777149e-08	1.56567527769933e-08
327	1.47708718399685e-08	1.47708726297486e-08	1.47708718390666e-08	1.47708718392361e-08	1.47708718390782e-08
328	1.38966557798005e-08	1.38966565678813e-08	1.38966557788437e-08	1.38966557790149e-08	1.38966557788546e-08
329	1.30182708019772e-08	1.30182715883556e-08	1.30182708009577e-08	1.30182708011309e-08	1.30182708009678e-08
330	1.2066629449126e-08	1.2066630234055e-08	1.20666294480282e-08	1.20666294482041e-08	1.20666294480375e-08
331	1.10729491985478e-08	1.10729499866417e-08	1.10729491973536e-08	1.10729491975334e-08	1.10729491973619e-08
332	1.00187638999139e-08	1.00187647005323e-08	1.00187638985961e-08	1.00187638987818e-08	1.00187638986035e-08
333	8.93081436715888e-09	8.9308151935102e-09	8.93081436568267e-09	8.93081436587723e-09	8.93081436568909e-09
334	7.95275114115194e-09	7.95275200531615e-09	7.95275113949585e-09	7.95275113970178e-09	7.9527511395015e-09
335	7.1062558824638e-09	7.10625679374652e-09	7.10625588061173e-09	7.10625588083098e-09	7.10625588061678e-09
336	6.39230289948698e-09	6.39230386433278e-09	6.39230289742901e-09	6.39230289766285e-09	6.39230289743362e-09
337	5.84162999887034e-09	5.84163101500525e-09	5.84162999661903e-09	5.84162999686671e-09	5.84162999662334e-09
338	5.42020655502812e-09	5.42020761657797e-09	5.42020655260219e-09	5.42020655286221e-09	5.42020655260629e-09
339	5.09858160615488e-09	5.09858270511489e-09	5.09858160357618e-09	5.09858160384655e-09	5.09858160358015e-09
340	4.83691118387172e-09	4.83691231389281e-09	4.83691118115369e-09	4.83691118143291e-09	4.83691118115755e-09
341	4.59288057171373e-09	4.59288173115236e-09	4.59288056885139e-09	4.59288056913909e-09	4.59288056885516e-09
342	4.36168786985232e-09	4.36168905798556e-09	4.36168786683832e-09	4.36168786713427e-09	4.36168786684201e-09
343	4.13314036022446e-09	4.13314157793444e-09	4.13314035704379e-09	4.13314035734817e-09	4.13314035704742e-09
344	3.89644113587969e-09	3.89644238665162e-09	3.89644113250577e-09	3.89644113281938e-09	3.89644113250934e-09
345	3.65892194982909e-09	3.65892323763263e-09	3.65892194623605e-09	3.65892194655974e-09	3.65892194623958e-09
346	3.43190499338261e-09	3.43190632117464e-09	3.43190498955176e-09	3.43190498988608e-09	3.43190498955528e-09
347	3.21636837210688e-09	3.21636974240256e-09	3.21636836801915e-09	3.21636836836466e-09	3.21636836802268e-09
348	3.01381727815644e-09	3.01381869300349e-09	3.01381727379379e-09	3.01381727415097e-09	3.01381727379735e-09
349	2.81466927633027e-09	2.81467074036e-09	2.81466927165872e-09	2.81466927202875e-09	2.81466927166233e-09
350	2.62544882165718e-09	2.62545033826068e-09	2.62544881664871e-09	2.62544881703255e-09	2.62544881665239e-09
351	2.43878336036538e-09	2.43878493604343e-09	2.43878335497329e-09	2.43878335537269e-09	2.43878335497707e-09
352	2.24297759378939e-09	2.24297924249152e-09	2.24297758792629e-09	2.24297758834484e-09	2.24297758793022e-09
353	2.05314129562435e-09	2.0531430298535e-09	2.05314128921884e-09	2.05314128965969e-09	2.05314128922295e-09
354	1.87102302538537e-09	1.87102485952501e-09	1.87102301835608e-09	1.87102301882285e-09	1.87102301836041e-09
355	1.69578453881407e-09	1.69578649119616e-09	1.69578453105809e-09	1.6957845315554e-09	1.6957845310627e-09
356	1.53026714001861e-09	1.53026923087071e-09	1.53026713142345e-09	1.53026713195638e-09	1.53026713142838e-09
357	1.38359042333179e-09	1.38359266551612e-09	1.38359041382521e-09	1.38359041439705e-09	1.38359041383051e-09
358	1.26575321722993e-09	1.26575560562796e-09	1.26575320683812e-09	1.26575320744753e-09	1.26575320684378e-09
359	1.17172799362514e-09	1.17173051690357e-09	1.17172798239928e-09	1.17172798304337e-09	1.17172798240527e-09
360	1.09136850687639e-09	1.09137115946166e-09	1.09136849482381e-09	1.09136849550118e-09	1.09136849483012e-09
361	1.01375893570101e-09	1.01376172783025e-09	1.0137589227256e-09	1.01375892343888e-09	1.01375892273226e-09
362	9.36587276178501e-10	9.36590226062726e-10	9.36587262133832e-10	9.36587262887626e-10	9.36587262140893e-10
363	8.67565269894826e-10	8.67568381040771e-10	8.67565254732672e-10	8.67565255527816e-10	8.67565254740142e-10
364	8.09043094094449e-10	8.09046358786273e-10	8.09043077835443e-10	8.09043078669923e-10	8.09043077843306e-10
365	7.61453082707071e-10	7.61456483825953e-10	7.61453065431817e-10	7.61453066301221e-10	7.61453065440031e-10
366	7.21649945100432e-10	7.21653466856378e-10	7.21649926872285e-10	7.21649927772547e-10	7.21649926880812e-10
367	6.84669695997516e-10	6.84673334208604e-10	6.84669676784778e-10	6.84669677714833e-10	6.84669676793607e-10
368	6.48292493277499e-10	6.48296250874871e-10	6.48292472986638e-10	6.48292473947248e-10	6.48292472995778e-10
369	6.12939667081685e-10	6.12943546691385e-10	6.12939645620453e-10	6.12939646612316e-10	6.12939645629909e-10
370	5.78723226422376e-10	5.78727231093787e-10	5.78723203692233e-10	5.78723204716171e-10	5.78723203702012e-10
371	5.45584911136155e-10	5.45589045084709e-10	5.45584887025376e-10	5.45584888082497e-10	5.45584887035486e-10
372	5.12701486029953e-10	5.12705758738336e-10	5.12701460372748e-10	5.12701461465495e-10	5.12701460383209e-10
373	4.81412451273774e-10	4.8141686830991e-10	4.81412423948989e-10	4.81412425078805e-10	4.81412423959811e-10
374	4.52520244123917e-10	4.52524806669358e-10	4.52520215054517e-10	4.5252021622172e-10	4.52520215065698e-10
375	4.26012086959392e-10	4.26016794570851e-10	4.26012056081185e-10	4.26012057285668e-10	4.26012056092721e-10
376	4.02106179974171e-10	4.02111028210051e-10	4.02106147260216e-10	4.02106148500842e-10	4.02106147272091e-10
377	3.81543088298884e-10	3.81548064264373e-10	3.81543053821843e-10	3.81543055095315e-10	3.81543053834023e-10
378	3.65444847534182e-10	3.65449924178967e-10	3.6544481153841e-10	3.65444812837791e-10	3.65444811550826e-10
379	3.52148986232504e-10	3.52154141682309e-10	3.52148948877683e-10	3.5214895019738e-10	3.52148948890282e-10
380	3.41095202340545e-10	3.41100415434029e-10	3.41095163775196e-10	3.410951651098e-10	3.41095163787925e-10
381	3.31229910051092e-10	3.31235164472358e-10	3.31229870337141e-10	3.31229871682487e-10	3.3122987034996e-10
382	3.22687000690588e-10	3.22692279659253e-10	3.2268695992526e-10	3.22686961277047e-10	3.22686959938127e-10
383	3.1513036614893e-10	3.15135653946047e-10	3.15130324406095e-10	3.15130325760304e-10	3.15130324418973e-10
384	3.0773791811764e-10	3.07743200477259e-10	3.07737875372087e-10	3.07737876725088e-10	3.0773787538494e-10
385	2.99923205619464e-10	2.99928468134977e-10	2.99923161760171e-10	2.99923163108316e-10	2.99923161772964e-10
386	2.91866402059418e-10	2.91871631348582e-10	2.91866356989442e-10	2.91866358329339e-10	2.91866357002141e-10
387	2.84112371779122e-10	2.84117556950049e-10	2.84112325479117e-10	2.84112326808008e-10	2.84112325491699e-10
388	2.76360195173106e-10	2.76365323966781e-10	2.76360147574366e-10	2.76360148889157e-10	2.76360147586801e-10
389	2.68987487715214e-10	2.68992551495292e-10	2.68987438811859e-10	2.68987440110375e-10	2.68987438824129e-10
390	2.62445015319975e-10	2.62450009885728e-10	2.6244496519753e-10	2.62444966478702e-10	2.62444965209627e-10
391	2.56735535727319e-10	2.56740457720655e-10	2.5673548449023e-10	2.56735485753194e-10	2.56735484502149e-10
392	2.51505785079986e-10	2.51510627569616e-10	2.51505732777498e-10	2.51505734020492e-10	2.51505732789224e-10
393	2.46225889404802e-10	2.46230638393205e-10	2.46225835980789e-10	2.46225837200279e-10	2.46225835992289e-10
394	2.41101747128817e-10	2.4110639316151e-10	2.41101692569392e-10	2.4110169376299e-10	2.41101692580647e-10
395	2.3599312783206e-10	2.35997659041869e-10	2.35993072091579e-10	2.35993073256289e-10	2.3599307210256e-10
396	2.30506978072568e-10	2.30511374610886e-10	2.30506921005451e-10	2.30506922136276e-10	2.30506921016114e-10
397	2.2459847718943e-10	2.24602719318906e-10	2.24598418621058e-10	2.24598419713042e-10	2.24598418631358e-10
398	2.18994756336655e-10	2.18998844341493e-10	2.18994696269618e-10	2.18994697322844e-10	2.18994696279557e-10
399	2.13697587682196e-10	2.13701522189125e-10	2.13697526126212e-10	2.13697527140849e-10	2.13697526135792e-10
400	2.08476052997748e-10	2.08479828909832e-10	2.08475989900022e-10	2.08475990874804e-10	2.08475989909232e-10


==> Figures_data/2DLaplace_ILU/2DLaplaceILU_s.dat <==
i	Monomial	Newton	SNewton	Chebyshev
1	10	14	400	23
2	10	14	400	23
3	10	14	400	23
4	10	14	400	23
5	10	14	400	23
6	10	14	400	23
7	10	14	400	23
8	10	14	400	23
9	10	14	400	23
10	10	14	400	23
11	10	14	400	23
12	10	14	400	23
13	10	14	400	23
14	10	14	400	23
15	10	14	400	23
16	10	14	400	23
17	10	14	400	23
18	10	14	400	23
19	10	14	400	23
20	10	14	400	23
21	10	14	400	23
22	10	14	400	23
23	10	14	400	23
24	10	14	400	23
25	10	14	400	23
26	10	14	400	23
27	10	14	400	23
28	10	14	400	23
29	10	14	400	23
30	10	14	400	23
31	10	14	400	23
32	10	14	400	23
33	10	14	400	23
34	10	14	400	23
35	10	14	400	23
36	10	14	400	23
37	10	14	400	23
38	10	14	400	23
39	10	14	400	23
40	10	14	400	23
41	10	14	400	23
42	10	14	400	23
43	10	14	400	23
44	10	14	400	23
45	10	14	400	23
46	10	14	400	23
47	10	14	400	23
48	10	14	400	23
49	10	14	400	23
50	10	14	400	23
51	10	14	400	23
52	10	14	400	23
53	10	14	400	23
54	10	14	400	23
55	10	14	400	23
56	10	14	400	23
57	10	14	400	23
58	10	14	400	23
59	10	14	400	23
60	10	14	400	23
61	10	14	400	23
62	10	14	400	23
63	10	14	400	23
64	10	14	400	23
65	10	14	400	23
66	10	14	400	23
67	10	14	400	23
68	10	14	400	23
69	10	14	400	23
70	10	14	400	23
71	10	14	400	23
72	10	14	400	23
73	10	14	400	23
74	10	14	400	23
75	10	14	400	23
76	10	14	400	23
77	10	14	400	23
78	10	14	400	23
79	10	14	400	23
80	10	14	400	23
81	10	14	400	23
82	10	14	400	23
83	10	14	400	23
84	10	14	400	23
85	10	14	400	23
86	10	14	400	23
87	10	14	400	23
88	10	14	400	23
89	10	14	400	23
90	10	14	400	23
91	10	14	400	23
92	10	14	400	23
93	10	14	400	23
94	10	14	400	23
95	10	14	400	23
96	10	14	400	23
97	10	14	400	23
98	10	14	400	23
99	10	14	400	23
100	10	14	400	23
101	10	14	400	23
102	10	14	400	23
103	10	14	400	23
104	10	14	400	23
105	10	14	400	23
106	10	14	400	23
107	10	14	400	23
108	10	14	400	23
109	10	14	400	23
110	10	14	400	23
111	10	14	400	23
112	10	14	400	23
113	10	14	400	23
114	10	14	400	23
115	10	14	400	23
116	10	14	400	23
117	10	14	400	23
118	10	14	400	23
119	10	14	400	23
120	10	14	400	23
121	10	14	400	23
122	10	14	400	23
123	10	14	400	23
124	10	14	400	23
125	10	14	400	23
126	10	14	400	23
127	10	14	400	23
128	10	14	400	23
129	10	14	400	23
130	10	14	400	23
131	10	14	400	23
132	10	14	400	23
133	10	14	400	23
134	10	14	400	23
135	10	14	400	23
136	10	14	400	23
137	10	14	400	23
138	10	14	400	23
139	10	14	400	23
140	10	14	400	23
141	10	14	400	23
142	10	14	400	23
143	10	14	400	23
144	10	14	400	23
145	10	14	400	23
146	10	14	400	23
147	10	14	400	23
148	10	14	400	23
149	10	14	400	23
150	10	14	400	23
151	10	14	400	23
152	10	14	400	23
153	10	14	400	23
154	10	14	400	23
155	10	14	400	23
156	10	14	400	23
157	10	14	400	23
158	10	14	400	23
159	10	14	400	23
160	10	14	400	23
161	10	14	400	23
162	10	14	400	23
163	10	14	400	23
164	10	14	400	23
165	10	14	400	23
166	10	14	400	23
167	10	14	400	23
168	10	14	400	23
169	10	14	400	23
170	10	14	400	23
171	10	14	400	23
172	10	14	400	23
173	10	14	400	23
174	10	14	400	23
175	10	14	400	23
176	10	14	400	23
177	10	14	400	23
178	10	14	400	23
179	10	14	400	23
180	10	14	400	23
181	10	14	400	23
182	10	14	400	23
183	10	14	400	23
184	10	14	400	23
185	10	14	400	23
186	10	14	400	23
187	10	14	400	23
188	10	14	400	23
189	10	14	400	23
190	10	14	400	23
191	10	14	400	23
192	10	14	400	23
193	10	14	400	23
194	10	14	400	23
195	10	14	400	23
196	10	14	400	23
197	10	14	400	23
198	10	14	400	23
199	10	14	400	23
200	10	14	400	23
201	10	14	400	23
202	10	14	400	23
203	10	14	400	23
204	10	14	400	23
205	10	14	400	23
206	10	14	400	23
207	10	14	400	23
208	10	14	400	23
209	10	14	400	23
210	10	14	400	23
211	10	14	400	23
212	10	14	400	23
213	10	14	400	23
214	10	14	400	23
215	10	14	400	23
216	10	14	400	23
217	10	14	400	23
218	10	14	400	23
219	10	14	400	23
220	10	14	400	23
221	10	14	400	23
222	10	14	400	23
223	10	14	400	23
224	10	14	400	23
225	10	14	400	23
226	10	14	400	23
227	10	14	400	23
228	10	14	400	23
229	10	14	400	23
230	10	14	400	23
231	10	14	400	23
232	10	14	400	23
233	10	14	400	23
234	10	14	400	23
235	10	14	400	23
236	10	14	400	23
237	10	14	400	23
238	10	14	400	23
239	10	14	400	23
240	10	14	400	23
241	10	14	400	23
242	10	14	400	23
243	10	14	400	23
244	10	14	400	23
245	10	14	400	23
246	10	14	400	23
247	10	14	400	23
248	10	14	400	23
249	10	14	400	23
250	10	14	400	23
251	10	14	400	23
252	10	14	400	23
253	10	14	400	23
254	10	14	400	23
255	10	14	400	23
256	10	14	400	23
257	10	14	400	23
258	10	14	400	23
259	10	14	400	23
260	10	14	400	23
261	10	14	400	23
262	10	14	400	23
263	10	14	400	23
264	10	14	400	23
265	10	14	400	23
266	10	14	400	23
267	10	14	400	23
268	10	14	400	23
269	10	14	400	23
270	10	14	400	23
271	10	14	400	23
272	10	14	400	23
273	10	14	400	23
274	10	14	400	23
275	10	14	400	23
276	10	14	400	23
277	10	14	400	23
278	10	14	400	23
279	10	14	400	23
280	10	14	400	23
281	10	14	400	23
282	10	14	400	23
283	10	14	400	23
284	10	14	400	23
285	10	14	400	23
286	10	14	400	23
287	10	14	400	23
288	10	14	400	23
289	10	14	400	23
290	10	14	400	23
291	10	14	400	23
292	10	14	400	23
293	10	14	400	23
294	10	14	400	23
295	10	14	400	23
296	10	14	400	23
297	10	14	400	23
298	10	14	400	23
299	10	14	400	23
300	10	14	400	23
301	10	14	400	23
302	10	14	400	23
303	10	14	400	23
304	10	14	400	23
305	10	14	400	23
306	10	14	400	23
307	10	14	400	23
308	10	14	400	23
309	10	14	400	23
310	10	14	400	23
311	10	14	400	23
312	10	14	400	23
313	10	14	400	23
314	10	14	400	23
315	10	14	400	23
316	10	14	400	23
317	10	14	400	23
318	10	14	400	23
319	10	14	400	23
320	10	14	400	23
321	10	14	400	23
322	10	14	400	23
323	10	14	400	23
324	10	14	400	23
325	10	14	400	23
326	10	14	400	23
327	10	14	400	23
328	10	14	400	23
329	10	14	400	23
330	10	14	400	23
331	10	14	400	23
332	10	14	400	23
333	10	14	400	23
334	10	14	400	23
335	10	14	400	23
336	10	14	400	23
337	10	14	400	23
338	10	14	400	23
339	10	14	400	23
340	10	14	400	23
341	10	14	400	23
342	10	14	400	23
343	10	14	400	23
344	10	14	400	23
345	10	14	400	23
346	10	14	400	23
347	10	14	400	23
348	10	14	400	23
349	10	14	400	23
350	10	14	400	23
351	10	14	400	23
352	10	14	400	23
353	10	14	400	23
354	10	14	400	23
355	10	14	400	23
356	10	14	400	23
357	10	14	400	23
358	10	14	400	23
359	10	14	400	23
360	10	14	400	23
361	10	14	400	23
362	10	14	400	23
363	10	14	400	23
364	10	14	400	23
365	10	14	400	23
366	10	14	400	23
367	10	14	400	23
368	10	14	400	23
369	10	14	400	23
370	10	14	400	23
371	10	14	400	23
372	10	14	400	23
373	10	14	400	23
374	10	14	400	23
375	10	14	400	23
376	10	14	400	23
377	10	14	400	23
378	10	14	400	23
379	10	14	400	23
380	10	14	400	23
381	10	14	400	23
382	10	14	400	23
383	10	14	400	23
384	10	14	400	23
385	10	14	400	23
386	10	14	400	23
387	10	14	400	23
388	10	14	400	23
389	10	14	400	23
390	10	14	400	23
391	10	14	400	23
392	10	14	400	23
393	10	14	400	23
394	10	14	400	23
395	10	14	400	23
396	10	14	400	23
397	10	14	400	23
398	10	14	400	23
399	10	14	400	23
400	10	14	400	23


==> Figures_data/Diagonal/Diagonal_cond.dat <==
i	ICE	SVD
1	1	1
2	42.5893622644998	42.5893622644997
3	1044.87284898645	1065.94928824588
4	20095.3080664127	21657.269352303
5	339203.35899818	401593.565652101
6	5318671.46105336	7215793.44652338
7	79330498.5664891	128323771.379389
8	1146712704.7097	2290662685.55266
9	16172706951.0261	41005160957.9835
10	224302540302.827	739005127212.441


==> Figures_data/Diagonal/Diagonal_res_LOO_s.dat <==
i	res	res_CA	LOO	LOO_CA	s
1	0.491393725801601	0.491393725801601	1.11022302462516e-16	1.11022302462516e-16	6
2	0.321132888267112	0.321132888267112	5.60635145994253e-16	1.61841426228473e-16	6
3	0.232726462895519	0.232726462895519	8.16787691346863e-16	6.15648449243079e-16	6
4	0.178155282631703	0.178155282631702	1.18734187127864e-15	6.88875270493153e-16	6
5	0.141190293392513	0.14119029339251	1.73699794210501e-15	7.3171615025203e-16	6
6	0.113517862203515	0.113517862203512	2.5012041724892e-15	8.846919654918e-16	6
7	0.0919427418946837	0.0919427418946804	3.47034195382687e-15	9.19544173213004e-16	6
8	0.0748759795134142	0.0748759795134107	4.98679627342673e-15	1.04893551834e-15	6
9	0.0614548638814656	0.0614548638814626	6.89593930159017e-15	1.06805164884084e-15	6
10	0.05068337224354	0.0506833722435378	9.16071185898139e-15	1.13797595584217e-15	6
11	0.0419348155688055	0.041934815568804	1.21231474983246e-14	1.17722174620266e-15	6
12	0.0347067878399772	0.0347067878399778	1.55947976109243e-14	1.22592307876164e-15	6
13	0.0287400573641329	0.0287400573641357	1.97900033813561e-14	1.26027451598635e-15	6
14	0.0238098381584136	0.0238098381584172	2.48977952578595e-14	1.38980963179797e-15	6
15	0.0196621704165312	0.0196621704165349	3.11097171299382e-14	1.42388412895237e-15	6
16	0.0161731932737502	0.0161731932737534	3.8656736744475e-14	1.46735920421998e-15	6
17	0.0132467951612817	0.0132467951612842	4.80592058444048e-14	1.525036540507e-15	6
18	0.0108593542838816	0.0108593542838821	5.97242557542903e-14	1.60226635390703e-15	6
19	0.00888829311852131	0.00888829311852012	7.38264763217669e-14	1.66562600370307e-15	6
20	0.00727622837760092	0.0072762283775992	9.10233951933744e-14	1.71505524679027e-15	6
21	0.005946268928874	0.00594626892887236	1.11866968279767e-13	1.82399821809312e-15	6
22	0.00487692385469868	0.00487692385469726	1.37559233217778e-13	1.92956662290404e-15	6
23	0.00401211300698972	0.00401211300698863	1.68251777863336e-13	2.04599410766406e-15	6
24	0.00330880545736595	0.00330880545736538	2.0501228775978e-13	2.13261808329908e-15	6
25	0.00273065414618109	0.00273065414618097	2.49036419291625e-13	2.23895770520546e-15	6
26	0.00225269757318135	0.00225269757318144	3.02170160505814e-13	2.26506490696371e-15	6
27	0.00185053460925283	0.001850534609253	3.6663538500733e-13	2.30100307016469e-15	6
28	0.00151806880351539	0.00151806880351557	4.46624825088395e-13	2.37575821270307e-15	6
29	0.0012474417326456	0.00124744173264573	5.44662943013172e-13	2.44233836156644e-15	6
30	0.00102677887513902	0.00102677887513899	6.63097827461885e-13	2.53561067959337e-15	6
31	0.000842480374294535	0.000842480374294374	8.05809884358662e-13	2.60769738002014e-15	6
32	0.00068996209301358	0.000689962093013386	9.82309882366722e-13	2.64941186280012e-15	6
33	0.000564469395349211	0.000564469395349028	1.19971993329399e-12	2.71736953213355e-15	6
34	0.000463051664740666	0.000463051664740512	1.46663823091663e-12	2.74497081278663e-15	6
35	0.000379528093866994	0.000379528093866858	1.78805430724164e-12	2.79061507158239e-15	6
36	0.000311033179970193	0.00031103317997007	2.18176152710355e-12	2.834504245049e-15	6
37	0.000256091720157909	0.00025609172015779	2.66248022934832e-12	2.88491280459834e-15	6
38	0.000210592030852556	0.000210592030852453	3.23389071832858e-12	2.91871586579677e-15	6
39	0.000172706183284381	0.0001727061832843	3.93287559814235e-12	3.0169118282007e-15	6
40	0.000141591654283537	0.000141591654283474	4.7958668612839e-12	3.09465738055112e-15	6
41	0.000116169169638889	0.000116169169638842	5.84995078436145e-12	3.131913818015e-15	6
42	9.52797264372169e-05	9.52797264371786e-05	7.13028606990133e-12	3.19713706773381e-15	6
43	7.79469172545918e-05	7.79469172545606e-05	8.69369381889715e-12	3.244245339631e-15	6
44	6.39730847965201e-05	6.39730847964953e-05	1.06270273298901e-11	3.27484088009463e-15	6
45	5.2340725955188e-05	5.23407259551681e-05	1.29484603068704e-11	3.37935601786558e-15	6
46	4.27334409454738e-05	4.27334409454586e-05	1.58261923237813e-11	3.4221746998834e-15	6
47	3.50008385204337e-05	3.50008385204222e-05	1.93842889399937e-11	3.45360913191639e-15	6
48	2.87677923416727e-05	2.87677923416632e-05	2.36667814010311e-11	3.50022713727332e-15	6
49	2.35822721583432e-05	2.35822721583349e-05	2.87946724155976e-11	3.55061627594358e-15	6
50	1.92949411082549e-05	1.9294941108248e-05	3.51264001814024e-11	3.58779494464153e-15	6
51	1.57508033293955e-05	1.57508033293898e-05	4.29315162416735e-11	3.69444060740582e-15	6
52	1.28357870871255e-05	1.28357870871212e-05	5.25916682749301e-11	3.72637161190054e-15	6
53	1.04940080246829e-05	1.04940080246795e-05	6.45352239738314e-11	3.76687216702829e-15	6
54	8.57630124410088e-06	8.57630124409681e-06	7.89364765509006e-11	3.81501611729537e-15	6
55	7.02667039032387e-06	7.02667039031923e-06	9.65870434017905e-11	3.92994562820304e-15	6
56	5.75526449163261e-06	5.75526449162809e-06	1.1788790667742e-10	3.98280108753351e-15	6
57	4.70018593225392e-06	4.70018593225005e-06	1.43930710692814e-10	4.00992040331963e-15	6
58	3.84215278990462e-06	3.84215278990148e-06	1.76239686828632e-10	4.03979213366785e-15	6
59	3.14258987916627e-06	3.14258987916383e-06	2.1559770222742e-10	4.10283609981361e-15	6
60	2.57310440807243e-06	2.57310440807078e-06	2.63591373211155e-10	4.14081636632439e-15	6
61	2.11534309214073e-06	2.11534309213976e-06	3.21930063279714e-10	4.18894376097709e-15	6
62	1.74006442110001e-06	1.7400644210994e-06	3.91595924318384e-10	4.24896544648352e-15	6
63	1.42598891446538e-06	1.42598891446502e-06	4.76051231193859e-10	4.31538060936303e-15	6
64	1.16579926129403e-06	1.16579926129383e-06	5.80902026776269e-10	4.35369708066316e-15	6
65	9.48984263507116e-07	9.48984263506996e-07	7.10551033612336e-10	4.40189111442458e-15	6
66	7.7186662699775e-07	7.71866626997706e-07	8.72891069065844e-10	4.45431270386239e-15	6
67	6.31172216825357e-07	6.31172216825369e-07	1.07319048237041e-09	4.53163907846182e-15	6
68	5.16554575319944e-07	5.16554575319964e-07	1.31241504764859e-09	4.6086622954099e-15	6
69	4.22606129860152e-07	4.22606129860176e-07	1.60362513975699e-09	4.64718514007062e-15	6
70	3.45231223962749e-07	3.45231223962766e-07	1.96012278311957e-09	4.68380818596618e-15	6
71	2.8223490948829e-07	2.82234909488307e-07	2.39943502932191e-09	4.72065971528834e-15	6
72	2.30398625924606e-07	2.3039862592463e-07	2.93500151866157e-09	4.80843864325258e-15	6
73	1.88684983745516e-07	1.88684983745547e-07	3.59533344950474e-09	4.85473807991497e-15	6
74	1.54779182094874e-07	1.54779182094906e-07	4.39017391157641e-09	4.87251567571772e-15	6
75	1.27395050986549e-07	1.27395050986583e-07	5.35188177591971e-09	4.93338404538283e-15	6
76	1.04975371949306e-07	1.04975371949334e-07	6.50229252835254e-09	4.97163709671347e-15	6
77	8.62663111087228e-08	8.62663111087467e-08	7.89099265573967e-09	5.00734861674357e-15	6
78	7.05946173335305e-08	7.05946173335547e-08	9.60235673555716e-09	5.06415534427131e-15	6
79	5.76103096231656e-08	5.76103096231894e-08	1.17340376718795e-08	5.09372088948364e-15	6
80	4.71471124953047e-08	4.71471124953261e-08	1.43786747306771e-08	5.12058997135851e-15	6
81	3.8641729780944e-08	3.86417297809637e-08	1.75696848912842e-08	5.14549092715636e-15	6
82	3.16565549772173e-08	3.16565549772338e-08	2.143692631528e-08	5.19567837843517e-15	6
83	2.58340316633833e-08	2.58340316633961e-08	2.61670898092613e-08	5.24611348367554e-15	6
84	2.1159355699826e-08	2.11593556998345e-08	3.20646784422724e-08	5.27951007275407e-15	6
85	1.74021073160872e-08	1.7402107316092e-08	3.91486362559225e-08	5.32470018351283e-15	6
86	1.43147464545244e-08	1.43147464545272e-08	4.76011270638224e-08	5.35046456947449e-15	6
87	1.1707972067924e-08	1.17079720679266e-08	5.78675931093177e-08	5.38175320201839e-15	6
88	9.51420137716524e-09	9.51420137716757e-09	7.07517851591087e-08	5.43036445381728e-15	6
89	7.74062211590585e-09	7.74062211590761e-09	8.70656288144365e-08	5.47544851634068e-15	6
90	6.30532400877526e-09	6.30532400877712e-09	1.07014644813708e-07	5.50553376971115e-15	6
91	5.14245869609956e-09	5.14245869610125e-09	1.31374680487883e-07	5.53847811509285e-15	6
92	4.19563412305136e-09	4.19563412305276e-09	1.61082465884021e-07	5.56958353364072e-15	6
93	3.41991009397211e-09	3.41991009397339e-09	1.97433785583999e-07	5.59787276560865e-15	6
94	2.79513333745826e-09	2.79513333745926e-09	2.42216872711355e-07	5.64227446259947e-15	6
95	2.29012267179116e-09	2.29012267179194e-09	2.96357929281997e-07	5.67446210851212e-15	6
96	1.89334327863436e-09	1.89334327863482e-09	3.61709849946925e-07	5.71133075239053e-15	6
97	1.56649642523543e-09	1.56649642523562e-09	4.37511748239689e-07	5.73796398658295e-15	6
98	1.29115328755317e-09	1.29115328755318e-09	5.2879784112035e-07	5.76171392666816e-15	6
99	1.06051275209278e-09	1.06051275209273e-09	6.41565905271524e-07	5.78652524836047e-15	6
100	8.67952407600501e-10	8.67952407600404e-10	7.81093792694376e-07	5.82870903509239e-15	6


==> Figures_data/Diagonal_Poly/Polynomial_LOO.dat <==
i	Monomial	Newton	SNewton	Chebyshev
1	2.22044604925031e-16	2.22044604925031e-16	2.22044604925031e-16	2.22044604925031e-16
2	7.11972444243961e-16	3.23682852456947e-16	2.51337426930215e-16	3.1646225226421e-16
3	8.50969834418119e-16	3.26054187107259e-16	2.88444402957535e-16	3.26054187107259e-16
4	9.87568186930754e-16	3.57605576448847e-16	3.11555563579142e-16	3.57605576448847e-16
5	1.10900805339082e-15	4.0992363636144e-16	4.76414571508928e-16	4.01377677316505e-16
6	1.2163986897522e-15	4.44116314077245e-16	5.26973474083289e-16	4.52812672861887e-16
7	1.2668874503327e-15	6.17542065865134e-16	6.1406760826296e-16	5.72637448265682e-16
8	1.32255800180857e-15	7.20125483267026e-16	6.58870721762592e-16	6.33722764032781e-16
9	1.42740021746623e-15	7.83588246718234e-16	7.14204847576685e-16	6.79838993391379e-16
10	1.45629390064015e-15	8.96165602335571e-16	8.76397683066188e-16	6.98415269115446e-16
11	1.55913139927728e-15	9.50315023336239e-16	9.65740984785167e-16	7.79398728882745e-16
12	1.71774592532011e-15	1.02393072617579e-15	1.03210069869203e-15	8.20463688295801e-16
13	1.74828726871357e-15	1.06717521409801e-15	1.09854728387287e-15	9.49211020614852e-16
14	1.83291010942336e-15	1.12721007993732e-15	1.14007648183737e-15	9.91608248518856e-16
15	1.91836348782171e-15	1.20506499695309e-15	1.2234980510922e-15	1.07463441612807e-15
16	1.99718068521661e-15	1.24251029698352e-15	1.28044465686103e-15	1.11816502860518e-15
17	2.13436496795703e-15	1.32197382215089e-15	1.34954142085342e-15	1.18161237435972e-15
18	2.23479627366329e-15	1.35697420267347e-15	1.36633578755741e-15	1.22025035108696e-15
19	2.31687841932257e-15	1.43530180713193e-15	1.49439014676323e-15	1.24449076070478e-15
20	2.35005240437891e-15	1.47899877504943e-15	1.58275301538302e-15	1.29804023954791e-15
21	2.45452483614267e-15	1.51862634337905e-15	1.6094061240914e-15	1.434353958292e-15
22	2.57872337454679e-15	1.53813784199441e-15	1.68722638461848e-15	1.46707293698579e-15
23	2.61098376771653e-15	1.58855023377556e-15	1.74749972693751e-15	1.50068154806294e-15
24	2.72774321042252e-15	1.62163060430006e-15	1.8446749264216e-15	1.54881990566251e-15
25	2.7804178174608e-15	1.6676201850256e-15	1.92313863913168e-15	1.57094031022417e-15
26	2.86239758793068e-15	1.71357538544542e-15	1.98112551332557e-15	1.60464899393352e-15
27	2.91764557256895e-15	1.75098236140195e-15	2.02706725406816e-15	1.62803270414701e-15
28	2.95067211487148e-15	1.81767200256815e-15	2.07294665441174e-15	1.71040439346236e-15
29	3.00209482030009e-15	1.86886019088496e-15	2.12126218983076e-15	1.72898346273249e-15
30	3.04387960221615e-15	1.97215120053624e-15	2.16526291925592e-15	1.76007993532852e-15
31	3.08126862593768e-15	2.02648189049794e-15	2.2293923932372e-15	1.79083730461279e-15
32	3.15393220525417e-15	2.08584322939188e-15	2.32225545017626e-15	1.81707445889e-15
33	3.19394335083411e-15	2.119689333525e-15	2.35878474969356e-15	1.85256645830333e-15
34	3.23394345804181e-15	2.14898625586397e-15	2.45161176622954e-15	1.88246838888126e-15
35	3.26906168462055e-15	2.17357168233573e-15	2.53324684219495e-15	1.91722300665832e-15
36	3.33392266498939e-15	2.19656738592214e-15	2.57178191807802e-15	1.94559176298267e-15
37	3.38569671962901e-15	2.26696073233416e-15	2.63108256406513e-15	1.96440938369548e-15
38	3.41292508312758e-15	2.29263391384293e-15	2.68340810429507e-15	1.99170724232173e-15
39	3.4414274650785e-15	2.3653181475684e-15	2.73950214047544e-15	2.00709123213591e-15
40	3.46634330303396e-15	2.39202088640503e-15	2.81586324474349e-15	2.02780862379773e-15
41	3.53907846710189e-15	2.4566271383037e-15	2.87916575563203e-15	2.05442075818532e-15
42	3.57964772944844e-15	2.48557476134396e-15	2.92724362366052e-15	2.07046260327979e-15
43	3.6193522482805e-15	2.52776608533148e-15	2.99350114520432e-15	2.10844649577629e-15
44	3.66738357567182e-15	2.55864687921857e-15	3.04996339070355e-15	2.14451758941254e-15
45	3.70167520808332e-15	2.6242418429985e-15	3.1088321930591e-15	2.16220341029537e-15
46	3.76094989024891e-15	2.65609832349401e-15	3.18391304251156e-15	2.19129365202093e-15
47	3.80181745488511e-15	2.68021845860029e-15	3.25441157099776e-15	2.21136197542984e-15
48	3.87124152871521e-15	2.71726842315145e-15	3.32201862309765e-15	2.24431656177081e-15
49	3.92792441765746e-15	2.76965443235968e-15	3.38106684982874e-15	2.26475371805477e-15
50	3.95169598068609e-15	2.7966405037076e-15	3.45493896519381e-15	2.32708530460398e-15
51	3.9822655012175e-15	2.83321598856055e-15	3.51257964866698e-15	2.39139919960665e-15
52	4.02258408505609e-15	2.86231485874543e-15	3.55354372375509e-15	2.40198401227146e-15
53	4.07736340570371e-15	2.91600526082565e-15	3.61123571826346e-15	2.43115961065992e-15
54	4.14685208834749e-15	2.93141679123186e-15	3.64460660580637e-15	2.45344425232286e-15
55	4.21871031240907e-15	2.94891576178797e-15	3.70382137556311e-15	2.4795212980035e-15
56	4.25202598344757e-15	2.97669830722414e-15	3.76671004778731e-15	2.50640718680577e-15
57	4.28912164829692e-15	3.00790550761968e-15	3.81366038770457e-15	2.52802810383029e-15
58	4.34375103286529e-15	3.02540229939966e-15	3.85350304133186e-15	2.55094303716047e-15
59	4.38624392058056e-15	3.05634548528431e-15	3.90436845476375e-15	2.56633940364892e-15
60	4.44137195512119e-15	3.08477772090938e-15	3.95549775396404e-15	2.59003971260217e-15
61	4.4891564455197e-15	3.11527805154952e-15	3.98986003284015e-15	2.61735929546666e-15
62	4.51365137208486e-15	3.14846368535908e-15	4.02734829051321e-15	2.63959306141993e-15
63	4.57404348050455e-15	3.18636379835696e-15	4.11192269611669e-15	2.6516683797558e-15
64	4.65112485920169e-15	3.21268491332099e-15	4.15053202356942e-15	2.67659716623501e-15
65	4.7048250256028e-15	3.26475498173144e-15	4.19650128244241e-15	2.72983848185408e-15
66	4.7345189389764e-15	3.28630498995888e-15	4.24478130915879e-15	2.74291431969997e-15
67	4.77213867497098e-15	3.30211377742834e-15	4.31262369228296e-15	2.76791772497442e-15
68	4.81570322621875e-15	3.32824483742847e-15	4.36300083201976e-15	2.79153854102298e-15
69	4.85281511913392e-15	3.37379180582122e-15	4.40599077000922e-15	2.81642233698385e-15
70	4.90771704109326e-15	3.40220448092495e-15	4.44157795495198e-15	2.86913735952244e-15
71	4.95291578450045e-15	3.42633105972496e-15	4.48048642915087e-15	2.89410306330724e-15
72	5.00627908430611e-15	3.46652353794199e-15	4.52492876799337e-15	2.92073347104643e-15
73	5.04459902284571e-15	3.49526536450292e-15	4.5774978313239e-15	2.94474018963712e-15
74	5.07384011473133e-15	3.53124395585487e-15	4.60897017740913e-15	2.96062855268827e-15
75	5.11511641246416e-15	3.58382645503524e-15	4.65231488642025e-15	3.01395147417014e-15
76	5.15925831549542e-15	3.60506151501687e-15	4.68188716540329e-15	3.03612159720387e-15
77	5.19294530428965e-15	3.62203221281525e-15	4.72282889117123e-15	3.05720751116825e-15
78	5.23280043694435e-15	3.66515268438894e-15	4.76952542220162e-15	3.07396569506584e-15
79	5.29265825417687e-15	3.72153040856711e-15	4.80944666734436e-15	3.09482214402114e-15
80	5.31048606903492e-15	3.74520880563476e-15	4.84399353698864e-15	3.1142603631418e-15
81	5.3332980509447e-15	3.79616250377642e-15	4.88148694941591e-15	3.14220830824402e-15
82	5.36148490897198e-15	3.81430946641266e-15	4.92027992435859e-15	3.16756006552139e-15
83	5.43152103511317e-15	3.8557086703381e-15	4.97351494534721e-15	3.17964693506465e-15
84	5.45837072634876e-15	3.87316405650557e-15	5.00022350202429e-15	3.19351879311394e-15
85	5.49253666894218e-15	3.89357577170306e-15	5.02528626003437e-15	3.21184036960469e-15
86	5.52059146582907e-15	3.91020803752787e-15	5.05920550273955e-15	3.2238448508049e-15
87	5.54814076894209e-15	3.92978005120343e-15	5.08894622350236e-15	3.23555409690781e-15
88	5.57953662758948e-15	3.95221013860061e-15	5.11869881800047e-15	3.25769652722172e-15
89	5.63554283363183e-15	4.00085364979977e-15	5.15089673434144e-15	3.27730203609697e-15
90	5.66241013923605e-15	4.02365619362745e-15	5.18067022778287e-15	3.29053679501507e-15
91	5.69047216924143e-15	4.053433488223e-15	5.21948430496935e-15	3.31188965764027e-15
92	5.71926707756211e-15	4.0794417999986e-15	5.25262722176111e-15	3.32535717740452e-15
93	5.74998320923372e-15	4.10274872709061e-15	5.28283199712068e-15	3.34226449907565e-15
94	5.85128038014466e-15	4.14073222507724e-15	5.33335023637164e-15	3.3617353151e-15
95	5.88093098357818e-15	4.19320095038524e-15	5.35550358979748e-15	3.40905478886637e-15
96	5.91839985103188e-15	4.21480398498385e-15	5.40384501584528e-15	3.42010658102468e-15
97	5.95863509358128e-15	4.24239803208561e-15	5.43047218171311e-15	3.48008369750186e-15
98	5.99377192227631e-15	4.26988010775786e-15	5.4653853920783e-15	3.51819853052382e-15
99	6.02042485295237e-15	4.29441669037363e-15	5.50194227544683e-15	3.57139934802753e-15
100	6.06875153655894e-15	4.3188252833594e-15	5.52555658483189e-15	3.63052445859296e-15


==> Figures_data/Diagonal_Poly/Polynomial_cond.dat <==
i	Monomial_ICE	Monomial_SVD	Newton_ICE	Newton_SVD	SNewton_ICE	SNewton_SVD	Chebyshev_ICE	Chebyshev_SVD
1	1	1	1	1	1	1	1	1
2	43.094007209781	43.094007209781	2.53669385732744	2.53669385732744	1.93952990134056	1.93952990134056	1.92067423728908	1.92067423728908
3	1052.11404050577	1073.02576972586	11.8643920582731	21.9922410154514	60.1270320421225	60.3282515153654	3.83647797349012	3.88052369561842
4	20376.0809709818	21948.7167636376	45.2079648904136	72.5458739348831	98.1524204293379	99.4216763180862	7.60678244180461	7.68632528528994
5	345610.52859419	408590.803867911	156.812108301803	167.05932122148	98.6737015139147	118.269318808409	15.058307412601	15.2126391738676
6	5448977.7047453	7370100.0965818	658.503394258027	750.555736878711	157.672754761483	159.490841602514	30.0317291363431	30.3156650632825
7	81509756.7198165	131188600.017968	875.212388781855	1645.59786680339	159.143317199542	161.525942649818	60.1443545709615	60.6990203775219
8	1177072018.39241	2334249275.51791	2132.34025467054	5795.77622167985	176.609823162584	179.789477444332	120.144107286969	121.260925829098
9	16538165352.4946	41610503600.7046	7398.91083319094	9281.65691276807	176.697429040766	195.363477306845	239.253661065036	241.459233903701
10	227834432149.834	744135221017.028	28898.1174938358	39193.3590146181	230.725645431783	235.091742300413	476.820410606418	481.071235374278
11	3037079069942.49	13035001403990.4	91295.6428828255	116919.857071999	230.835946125357	235.283585616672	955.353914644448	963.618683186734
12	29359629467590.6	136643100376639	180809.762136113	255269.582428632	251.660709774839	256.226003504566	1893.70591278507	1910.30554569538
13	349411907697500	1.84369621153837e+15	416390.65423987	673685.545690594	252.202599852787	271.061190209492	3803.76717458881	3834.76141878332
14	3.3441762790004e+15	1.84331597683737e+16	1702199.89170184	2533962.2733494	304.283315098851	310.305110581078	7593.78449643173	7657.56833636889
15	4.33815813851058e+16	2.83319871856537e+17	2552004.35857023	4374824.85741422	305.808243220367	313.648238899832	15167.7072395558	15293.506498204
16	4.2745925079854e+17	2.77798056327538e+18	7469245.21261988	23584630.6114479	331.604204732668	338.606324284631	30248.748467402	30496.9121789572
17	4.33064068953837e+18	2.01460127895762e+19	21358879.233551	34678642.1566684	332.051150727566	355.702932443283	60316.4611576486	60799.216917157
18	0	0	55651614.3228243	72581488.8867458	385.388634105363	395.481096722126	120919.239690043	121861.413274003
19	0	0	176797638.664319	244724783.884077	385.415094764017	403.830843726004	242887.211913975	244812.553285111
20	0	0	746644448.249569	965159097.960195	411.892997011004	425.971996003668	484671.411429763	488655.251278887
21	0	0	981772394.477415	1429486109.73287	412.984417177726	449.640353423365	972047.458449188	979901.566788128
22	0	0	2000299355.45959	3836616675.2183	465.371929368268	487.282759003546	1934040.16035311	1950018.55247079
23	0	0	7892275178.72025	13811516837.7391	465.518882085812	502.633401361793	3862783.78643358	3893407.64506718
24	0	0	15691741524.1972	22345376114.4605	492.080155854858	522.757915304257	7745057.19493244	7805615.240544
25	0	0	74320791899.4574	95947787626.5971	493.380984566667	545.858134466236	15413794.2600407	15536815.3204641
26	0	0	157295258229.806	237700752973.784	540.851850161257	577.705109054355	31002044.3337237	31239637.8339499
27	0	0	367688542264.52	545784494733.282	541.032892037876	593.975277824451	61735007.3575037	62229036.3387256
28	0	0	1240314355387.5	1980043737461.74	567.34245753085	612.929545592816	123909345.623876	124868378.739768
29	0	0	2133669227925.43	4455965181119.33	569.020883204299	637.117928215855	247745985.855236	249716908.024723
30	0	0	10025261927703.9	17142432477490.1	613.642014126886	667.526847964522	493071373.52085	496993547.064154
31	0	0	11125970657492.7	18509019421518.1	614.06414013029	684.629250461115	989450942.355922	997004036.551358
32	0	0	34529864106340.9	78321068110924.8	639.113925521045	702.926417334283	1975794441.34198	1991265223.67512
33	0	0	66507487723559.1	135211851847362	640.57940685626	724.554649719945	3972140997.10704	4002857158.5091
34	0	0	188763228845651	308632949322420	680.7215951308	750.399317616186	7905646195.53463	7969416260.33834
35	0	0	621665922254866	905219957549443	680.807216388619	765.260068239258	15777207076.0642	15899770296.7572
36	0	0	1.15429139144044e+15	1.56603740397988e+15	703.98933017019	780.770694001817	31696974289.5175	31938116514.0133
37	0	0	7.69936260993686e+15	9.38150242140331e+15	705.318178890177	800.815089702225	63246703906.1778	63745162516.6294
38	0	0	2.11174045619333e+16	2.72849973175918e+16	742.461102447682	824.345032867637	126058316598.579	127035715432.936
39	0	0	2.41741002315109e+16	3.86936129339241e+16	742.469848366322	837.389216505879	251671239240.575	253565746915.333
40	0	0	9.72426008771651e+16	2.83299426992031e+17	763.658848246972	851.239667402283	502202177677.422	505920805932.739
41	0	0	1.39679500186117e+17	4.32809905315845e+17	764.810114087469	870.553084175827	1002125047657.72	1009393575471.25
42	0	0	3.45157934563754e+17	1.51414017952045e+18	799.762627448391	892.387562188176	2006040545563.76	2020289142404.55
43	0	0	1.64025068709349e+18	7.81781079497327e+18	799.914017299575	905.115160808547	3973447905797.9	4001882669732.45
44	0	0	1.81471309677722e+18	1.95787608344462e+18	822.449694431332	919.895812549161	8015265344188.61	8067841816373.16
45	0	0	7.819838061599e+18	6.3995862897142e+18	823.919910145853	938.199284246375	16039272462165.1	16152106249337.2
46	0	0	2.27088000396815e+19	9.62088520926002e+18	857.104461777384	957.07115980729	32185802070968.3	32414037697075.2
47	0	0	3.60139183987201e+19	1.84532572953105e+19	857.188572792179	967.200427915108	64191386413820.2	64659516347282.8
48	0	0	7.08720643631199e+19	5.4272216649602e+19	878.940478390586	979.241913310802	128332666442809	129248216385743
49	0	0	3.67811066869191e+20	3.14090232878667e+20	879.567258808948	994.913077292257	255269393618620	257082635409500
50	0	0	7.17517212640465e+20	2.13496842520208e+21	910.993263607974	1012.61322001428	512006732159380	515471270887127
51	0	0	1.05174572075242e+21	1.19911017375768e+21	911.150671952329	1022.98975013078	1.02546241331284e+15	1.03255992692752e+15
52	0	0	4.4853396556705e+21	3.154083759169e+21	933.607638839604	1036.03295440104	2.06493095365567e+15	2.0794044546527e+15
53	0	0	6.6104242151837e+21	1.82184967362638e+22	934.029617616083	1051.09995929919	4.11140615754688e+15	4.1419839712488e+15
54	0	0	2.75160237048709e+22	1.80345593208993e+23	964.727742760655	1066.82591724462	8.23459406032997e+15	8.29370948786533e+15
55	0	0	7.87014809165967e+22	2.75668914221408e+22	964.982701857174	1075.4207519268	1.64585923643163e+16	1.65779709283139e+16
56	0	0	1.7825480314573e+23	7.93675288164438e+22	986.339751114349	1086.4561839271	3.29514992795492e+16	3.3189266161019e+16
57	0	0	3.37400409288456e+23	2.05621863069327e+24	986.764430482461	1100.29577672389	6.56303599446355e+16	6.6108302481888e+16
58	0	0	6.29530889342581e+23	2.92884661203433e+23	1015.61488283147	1114.79786199837	1.30822720776168e+17	1.31742109165377e+17
59	0	0	2.85688401140224e+24	3.82877276663594e+24	1016.28505707582	1122.12025934899	2.61445225978319e+17	2.63224681430159e+17
60	0	0	5.57031034018602e+24	1.734616648498e+24	1035.99522906605	1131.5106660005	5.2399399207392e+17	5.27528104219265e+17
61	0	0	1.28166816363895e+25	1.26314594948935e+25	1036.0608678763	1142.70357675884	1.05033923265412e+18	1.05754560235748e+18
62	0	0	3.00530545249697e+25	7.26918781098696e+25	1062.01546233425	1154.48211827069	2.08592440347795e+18	2.10054767744295e+18
63	0	0	9.61762958672616e+25	2.80198691856379e+25	1063.53581609511	1159.61856952941	4.19199863653285e+18	4.21961160870838e+18
64	0	0	3.82367568551075e+26	1.69653901082852e+27	1080.92390654464	1166.85719497959	8.37090720973638e+18	8.42826750603863e+18
65	0	0	7.87298772538867e+26	2.62863954506953e+27	1081.05851187323	1174.81616541842	1.67584611711688e+19	1.68719331431678e+19
66	0	0	1.08787056088989e+27	6.67077700796425e+26	1103.14034760043	1183.75797163084	3.3527936491334e+19	3.3756789451746e+19
67	0	0	2.86190241078202e+27	8.22747096686692e+26	1105.24964823213	1186.83132030023	6.65535733627875e+19	6.70098532963825e+19
68	0	0	6.15134725714863e+27	4.8202416285529e+27	1120.3510555433	1192.52682990601	1.33541932387017e+20	1.34396738489438e+20
69	0	0	2.70549436925271e+28	4.76773037557485e+28	1121.51563696045	1199.48625437593	2.68157589101904e+20	2.69917161843154e+20
70	0	0	6.30775241248417e+28	3.44703470202369e+28	1138.84171435142	1206.15268109848	5.3599440083351e+20	5.39644952057302e+20
71	0	0	8.97183514932716e+28	1.96889892653601e+29	1141.94180492617	1208.27930942447	1.06277621572475e+21	1.06999736550664e+21
72	0	0	5.11798249440385e+29	4.14383335717093e+30	1152.98288427486	1212.11281727006	2.13053509345939e+21	2.14391195039984e+21
73	0	0	5.9040785102838e+29	3.4040111381705e+29	1153.223747205	1215.69746932128	4.27803247166524e+21	4.30528766890102e+21
74	0	0	2.0365582456006e+30	1.52317413385907e+30	1166.53105611574	1220.82101371476	8.48018755641833e+21	8.53632289768799e+21
75	0	0	4.95342024991502e+30	3.84852480083461e+30	1168.871424045	1221.39512703703	1.69993973947743e+22	1.71032033622515e+22
76	0	0	9.47302251221049e+30	3.13735921050785e+31	1176.85766299209	1224.40749444375	3.4388834146283e+22	3.46020799957044e+22
77	0	0	6.24229200428803e+31	1.02176569747316e+32	1176.98793086642	1226.55544860169	6.85879208686106e+22	6.90587980893005e+22
78	0	0	8.50097084079162e+31	5.66097333003792e+31	1186.1706779606	1230.09752960841	1.36793638843012e+23	1.37715884634846e+23
79	0	0	1.41050302126693e+32	1.8499045980012e+32	1188.77771834381	1230.11140304406	2.74151229541416e+23	2.75952007316248e+23
80	0	0	5.2995676354615e+32	1.13660135364365e+33	1194.43273044905	1232.34859648402	5.47977051152834e+23	5.51638396876779e+23
81	0	0	1.12350666263606e+33	1.33392887192436e+33	1195.22011633132	1233.57427041977	1.09280944145897e+24	1.10008169559357e+24
82	0	0	2.47685909228321e+33	1.24167073291156e+33	1201.96960513459	1237.35872743974	2.17155181127069e+24	2.1856420993322e+24
83	0	0	6.77428471005926e+33	3.38132185383682e+33	1205.79024701754	1238.77643965793	4.34249866200729e+24	4.36900093593006e+24
84	0	0	2.58074111192577e+34	1.510429427529e+34	1209.57620494008	1241.62396406771	8.71591006945305e+24	8.76878437956282e+24
85	0	0	7.79661530560662e+34	2.41813708370333e+35	1210.27349723891	1242.08305943481	1.74474289833566e+25	1.75567218081353e+25
86	0	0	8.23361984935229e+34	2.06998971365482e+35	1214.67789493355	1246.95519380755	3.49389188241641e+25	3.51599512806642e+25
87	0	0	1.93818689857461e+35	2.83584866763915e+35	1219.27993396789	1253.26588127007	6.98091882723179e+25	7.02544081622663e+25
88	0	0	4.53902004405272e+35	5.55476965085046e+35	1221.7721032205	1257.30060239116	1.39871586027414e+26	1.40756334911527e+26
89	0	0	2.66460392658642e+36	1.19547515046661e+37	1222.81121553403	1259.79099740793	2.79533272471134e+26	2.8132806774801e+26
90	0	0	4.82263222742552e+36	4.52723392912576e+37	1225.39466342122	1264.78509185824	5.57859604560593e+26	5.61422566806931e+26
91	0	0	9.60847510509027e+36	2.19014274059088e+37	1231.17449339506	1272.68472842512	1.11216401663829e+27	1.11913206863344e+27
92	0	0	1.72315526730985e+37	3.08959010155356e+37	1232.81810744376	1277.05747010136	2.21248280839049e+27	2.22595272815076e+27
93	0	0	6.52996567478712e+37	4.7289872324182e+38	1234.42615342455	1280.33246046155	4.42618508611393e+27	4.45175933521775e+27
94	0	0	2.05072190329889e+38	1.92482712533674e+39	1235.90984359629	1285.10111935313	8.880487579691e+27	8.93180142283568e+27
95	0	0	3.50634875060833e+38	8.02454836250918e+38	1242.55331126204	1293.01614789896	1.78058874561444e+28	1.7911834591853e+28
96	0	0	7.5276882507688e+38	2.01004481507353e+39	1243.30904551517	1296.99722808362	3.57243888977741e+28	3.59422044710378e+28
97	0	0	2.17389903235982e+39	1.99820133705576e+39	1245.53618004331	1300.04212990346	7.13113480158404e+28	7.17592672059092e+28
98	0	0	6.46727219090899e+39	1.01929860714128e+40	1246.00704447	1303.64536472439	1.41895374551734e+29	1.42773503428567e+29
99	0	0	1.81799815423247e+40	2.48739928748116e+40	1254.41260035134	1311.15986472652	2.84004321194441e+29	2.85676797621668e+29
100	0	0	2.52496416207395e+40	1.65335778798589e+40	1254.60682731068	1313.85426254667	5.68385665428136e+29	5.71746872777814e+29


==> Figures_data/Diagonal_Poly/Polynomial_res.dat <==
i	GMRES	Monomial	Newton	SNewton	Chebyshev
1	0.493044345422307	0.493044345422307	0.493044345422307	0.493044345422307	0.493044345422307
2	0.319263158685429	0.319263158685429	0.319263158685429	0.319263158685429	0.319263158685429
3	0.231289250675315	0.231289250675315	0.231289250675315	0.231289250675315	0.231289250675315
4	0.177394533868403	0.177394533868404	0.177394533868403	0.177394533868403	0.177394533868403
5	0.139428989089645	0.139428989089649	0.139428989089645	0.139428989089645	0.139428989089645
6	0.111563373335878	0.111563373335895	0.111563373335878	0.111563373335878	0.111563373335878
7	0.0900378559171235	0.0900378559171491	0.0900378559171235	0.0900378559171234	0.0900378559171234
8	0.0734858887493472	0.0734858887493733	0.0734858887493472	0.0734858887493472	0.0734858887493472
9	0.0603182417017698	0.0603182417017928	0.0603182417017697	0.0603182417017697	0.0603182417017697
10	0.0496405170716283	0.0496405170716475	0.0496405170716282	0.0496405170716282	0.0496405170716282
11	0.0409212341638873	0.0409212341639029	0.0409212341638871	0.0409212341638872	0.0409212341638872
12	0.0336709400381772	0.03367094003819	0.0336709400381771	0.0336709400381771	0.0336709400381771
13	0.0277057809106941	0.0277057809107048	0.027705780910694	0.027705780910694	0.027705780910694
14	0.0228401933094209	0.0228401933094298	0.0228401933094208	0.0228401933094209	0.0228401933094209
15	0.0188429749302039	0.0188429749302113	0.0188429749302038	0.0188429749302039	0.0188429749302039
16	0.0155052417990121	0.0155052417990182	0.015505241799012	0.015505241799012	0.0155052417990121
17	0.0127485020203753	0.0127485020203803	0.0127485020203753	0.0127485020203753	0.0127485020203753
18	0.0104378488054457	0.0104378488054494	0.0104378488054457	0.0104378488054457	0.0104378488054457
19	0.00853237714355319	0.0085323771435555	0.00853237714355312	0.00853237714355315	0.00853237714355317
20	0.0069613271054522	0.00696132710545375	0.00696132710545215	0.00696132710545217	0.00696132710545219
21	0.00567683807118194	0.00567683807118308	0.0056768380711819	0.00567683807118191	0.00567683807118192
22	0.00464591343250197	0.00464591343250286	0.00464591343250194	0.00464591343250194	0.00464591343250196
23	0.00380799652602397	0.00380799652602467	0.00380799652602395	0.00380799652602395	0.00380799652602396
24	0.00312641741658102	0.00312641741658158	0.003126417416581	0.003126417416581	0.00312641741658101
25	0.00256465788852094	0.00256465788852137	0.00256465788852093	0.00256465788852092	0.00256465788852093
26	0.00209875136624011	0.00209875136624045	0.0020987513662401	0.0020987513662401	0.00209875136624011
27	0.00171507859575775	0.001715078595758	0.00171507859575775	0.00171507859575774	0.00171507859575775
28	0.00139906054762214	0.00139906054762233	0.00139906054762214	0.00139906054762214	0.00139906054762214
29	0.00114328185786828	0.00114328185786842	0.00114328185786827	0.00114328185786827	0.00114328185786827
30	0.000938209789662554	0.00093820978966258	0.000938209789662551	0.000938209789662551	0.000938209789662554
31	0.000770511950214793	0.000770511950214708	0.00077051195021479	0.000770511950214791	0.000770511950214793
32	0.000633506614813122	0.000633506614813007	0.00063350661481312	0.00063350661481312	0.000633506614813121
33	0.000521568308280599	0.00052156830828048	0.000521568308280597	0.000521568308280598	0.000521568308280598
34	0.000429474214699419	0.000429474214699305	0.000429474214699417	0.000429474214699419	0.000429474214699419
35	0.000352472484485424	0.000352472484485329	0.000352472484485422	0.000352472484485424	0.000352472484485424
36	0.000289920031833527	0.00028992003183346	0.000289920031833525	0.000289920031833527	0.000289920031833527
37	0.00023847475281389	0.000238474752813848	0.000238474752813889	0.000238474752813891	0.00023847475281389
38	0.000195592031584491	0.000195592031584462	0.00019559203158449	0.000195592031584491	0.000195592031584491
39	0.000160486933920381	0.000160486933920358	0.00016048693392038	0.000160486933920381	0.000160486933920381
40	0.000131917439314496	0.000131917439314476	0.000131917439314495	0.000131917439314497	0.000131917439314496
41	0.000107760017016242	0.00010776001701623	0.000107760017016241	0.000107760017016242	0.000107760017016242
42	8.80134505087499e-05	8.80134505087561e-05	8.80134505087492e-05	8.80134505087501e-05	8.80134505087497e-05
43	7.20654745663479e-05	7.20654745663685e-05	7.20654745663473e-05	7.20654745663481e-05	7.20654745663477e-05
44	5.92462649726342e-05	5.92462649726594e-05	5.92462649726336e-05	5.92462649726344e-05	5.9246264972634e-05
45	4.87150715706913e-05	4.87150715707157e-05	4.87150715706908e-05	4.87150715706914e-05	4.87150715706911e-05
46	3.99795149606298e-05	3.99795149606509e-05	3.99795149606294e-05	3.997951496063e-05	3.99795149606297e-05
47	3.27061453296236e-05	3.27061453296416e-05	3.27061453296233e-05	3.27061453296237e-05	3.27061453296235e-05
48	2.67431788037455e-05	2.67431788037602e-05	2.67431788037452e-05	2.67431788037456e-05	2.67431788037454e-05
49	2.18393584933967e-05	2.18393584934084e-05	2.18393584933965e-05	2.18393584933968e-05	2.18393584933966e-05
50	1.79086490959175e-05	1.79086490959268e-05	1.79086490959173e-05	1.79086490959175e-05	1.79086490959174e-05
51	1.47035290931565e-05	1.47035290931637e-05	1.47035290931563e-05	1.47035290931565e-05	1.47035290931564e-05
52	1.20434306292123e-05	1.20434306292182e-05	1.20434306292122e-05	1.20434306292124e-05	1.20434306292123e-05
53	9.86300948636973e-06	9.86300948637462e-06	9.86300948636963e-06	9.86300948636975e-06	9.86300948636969e-06
54	8.09176044813998e-06	8.09176044814403e-06	8.09176044813989e-06	8.09176044813999e-06	8.09176044813994e-06
55	6.63691895170198e-06	6.6369189517053e-06	6.63691895170191e-06	6.63691895170199e-06	6.63691895170195e-06
56	5.41735456963611e-06	5.41735456963884e-06	5.41735456963606e-06	5.41735456963612e-06	5.41735456963609e-06
57	4.41420348298505e-06	4.41420348298728e-06	4.414203482985e-06	4.41420348298506e-06	4.41420348298503e-06
58	3.60447587681927e-06	3.60447587682117e-06	3.60447587681923e-06	3.60447587681927e-06	3.60447587681925e-06
59	2.95049648035938e-06	2.95049648036099e-06	2.95049648035935e-06	2.95049648035938e-06	2.95049648035936e-06
60	2.40686955510776e-06	2.40686955510905e-06	2.40686955510773e-06	2.40686955510776e-06	2.40686955510775e-06
61	1.96247192655986e-06	1.96247192656083e-06	1.96247192655984e-06	1.96247192655986e-06	1.96247192655985e-06
62	1.59793793927203e-06	1.59793793927274e-06	1.59793793927201e-06	1.59793793927203e-06	1.59793793927202e-06
63	1.30562772172003e-06	1.30562772172059e-06	1.30562772172002e-06	1.30562772172004e-06	1.30562772172003e-06
64	1.06727582259564e-06	1.0672758225961e-06	1.06727582259563e-06	1.06727582259564e-06	1.06727582259563e-06
65	8.66995742594855e-07	8.66995742595234e-07	8.66995742594846e-07	8.66995742594858e-07	8.66995742594851e-07
66	7.03243281743651e-07	7.03243281744029e-07	7.03243281743644e-07	7.03243281743653e-07	7.03243281743648e-07
67	5.71707038841972e-07	5.71707038842357e-07	5.71707038841966e-07	5.71707038841974e-07	5.7170703884197e-07
68	4.66010724374354e-07	4.660107243747e-07	4.66010724374349e-07	4.66010724374355e-07	4.66010724374352e-07
69	3.81485747830766e-07	3.81485747831074e-07	3.81485747830763e-07	3.81485747830767e-07	3.81485747830765e-07
70	3.12479202823242e-07	3.12479202823507e-07	3.1247920282324e-07	3.12479202823243e-07	3.12479202823242e-07
71	2.56533509853317e-07	2.56533509853531e-07	2.56533509853315e-07	2.56533509853318e-07	2.56533509853317e-07
72	2.10770236363042e-07	2.1077023636322e-07	2.1077023636304e-07	2.10770236363042e-07	2.10770236363042e-07
73	1.72301700693056e-07	1.72301700693204e-07	1.72301700693055e-07	1.72301700693057e-07	1.72301700693056e-07
74	1.40699897329954e-07	1.40699897330069e-07	1.40699897329953e-07	1.40699897329954e-07	1.40699897329954e-07
75	1.15010233585482e-07	1.15010233585575e-07	1.15010233585481e-07	1.15010233585483e-07	1.15010233585482e-07
76	9.39128763182277e-08	9.39128763183037e-08	9.3912876318227e-08	9.39128763182279e-08	9.39128763182278e-08
77	7.66774331113421e-08	7.66774331113997e-08	7.66774331113415e-08	7.66774331113423e-08	7.66774331113422e-08
78	6.2382570513574e-08	6.23825705136214e-08	6.23825705135736e-08	6.23825705135742e-08	6.23825705135741e-08
79	5.07091961471495e-08	5.07091961471915e-08	5.07091961471491e-08	5.07091961471496e-08	5.07091961471496e-08
80	4.12407296329083e-08	4.12407296329429e-08	4.1240729632908e-08	4.12407296329084e-08	4.12407296329084e-08
81	3.38422880897864e-08	3.38422880898162e-08	3.38422880897861e-08	3.38422880897865e-08	3.38422880897865e-08
82	2.78004988810898e-08	2.78004988811159e-08	2.78004988810896e-08	2.78004988810899e-08	2.78004988810899e-08
83	2.28241790429959e-08	2.28241790430166e-08	2.28241790429957e-08	2.28241790429959e-08	2.28241790429959e-08
84	1.87760082401986e-08	1.87760082402175e-08	1.87760082401985e-08	1.87760082401986e-08	1.87760082401987e-08
85	1.53807090315746e-08	1.53807090315924e-08	1.53807090315745e-08	1.53807090315746e-08	1.53807090315746e-08
86	1.25739470737968e-08	1.25739470738123e-08	1.25739470737966e-08	1.25739470737967e-08	1.25739470737968e-08
87	1.0320864330471e-08	1.03208643304844e-08	1.03208643304709e-08	1.0320864330471e-08	1.0320864330471e-08
88	8.49119300596618e-09	8.49119300597745e-09	8.49119300596608e-09	8.49119300596616e-09	8.49119300596616e-09
89	6.99298595832578e-09	6.99298595833436e-09	6.99298595832569e-09	6.99298595832576e-09	6.99298595832576e-09
90	5.74502609764341e-09	5.7450260976491e-09	5.74502609764332e-09	5.74502609764338e-09	5.74502609764338e-09
91	4.69594416595715e-09	4.69594416596069e-09	4.69594416595706e-09	4.6959441659571e-09	4.69594416595711e-09
92	3.83606745353044e-09	3.83606745353289e-09	3.83606745353035e-09	3.83606745353039e-09	3.83606745353039e-09
93	3.12616556297387e-09	3.12616556297578e-09	3.12616556297378e-09	3.1261655629738e-09	3.1261655629738e-09
94	2.54526879076484e-09	2.5452687907664e-09	2.54526879076474e-09	2.54526879076476e-09	2.54526879076476e-09
95	2.0728994771676e-09	2.07289947716866e-09	2.0728994771675e-09	2.07289947716751e-09	2.07289947716751e-09
96	1.69111507478774e-09	1.69111507478855e-09	1.69111507478762e-09	1.69111507478763e-09	1.69111507478763e-09
97	1.38192694809727e-09	1.38192694809798e-09	1.38192694809713e-09	1.38192694809714e-09	1.38192694809714e-09
98	1.12985085328999e-09	1.12985085329065e-09	1.12985085328982e-09	1.12985085328983e-09	1.12985085328983e-09
99	9.22685767912904e-10	9.2268576791343e-10	9.22685767912702e-10	9.22685767912711e-10	9.22685767912709e-10
100	7.53550638138572e-10	7.53550638138971e-10	7.53550638138328e-10	7.53550638138335e-10	7.53550638138333e-10


==> Figures_data/Diagonal_Poly/Polynomial_s.dat <==
i	Monomial	Newton	SNewton	Chebyshev
1	6	16	100	24
2	6	16	100	24
3	6	16	100	24
4	6	16	100	24
5	6	16	100	24
6	6	16	100	24
7	6	16	100	24
8	6	16	100	24
9	6	16	100	24
10	6	16	100	24
11	6	16	100	24
12	6	16	100	24
13	6	16	100	24
14	6	16	100	24
15	6	16	100	24
16	6	16	100	24
17	6	16	100	24
18	6	16	100	24
19	6	16	100	24
20	6	16	100	24
21	6	16	100	24
22	6	16	100	24
23	6	16	100	24
24	6	16	100	24
25	6	16	100	24
26	6	16	100	24
27	6	16	100	24
28	6	16	100	24
29	6	16	100	24
30	6	16	100	24
31	6	16	100	24
32	6	16	100	24
33	6	16	100	24
34	6	16	100	24
35	6	16	100	24
36	6	16	100	24
37	6	16	100	24
38	6	16	100	24
39	6	16	100	24
40	6	16	100	24
41	6	16	100	24
42	6	16	100	24
43	6	16	100	24
44	6	16	100	24
45	6	16	100	24
46	6	16	100	24
47	6	16	100	24
48	6	16	100	24
49	6	16	100	24
50	6	16	100	24
51	6	16	100	24
52	6	16	100	24
53	6	16	100	24
54	6	16	100	24
55	6	16	100	24
56	6	16	100	24
57	6	16	100	24
58	6	16	100	24
59	6	16	100	24
60	6	16	100	24
61	6	16	100	24
62	6	16	100	24
63	6	16	100	24
64	6	16	100	24
65	6	16	100	24
66	6	16	100	24
67	6	16	100	24
68	6	16	100	24
69	6	16	100	24
70	6	16	100	24
71	6	16	100	24
72	6	16	100	24
73	6	16	100	24
74	6	16	100	24
75	6	16	100	24
76	6	16	100	24
77	6	16	100	24
78	6	16	100	24
79	6	16	100	24
80	6	16	100	24
81	6	16	100	24
82	6	16	100	24
83	6	16	100	24
84	6	16	100	24
85	6	16	100	24
86	6	16	100	24
87	6	16	100	24
88	6	16	100	24
89	6	16	100	24
90	6	16	100	24
91	6	16	100	24
92	6	16	100	24
93	6	16	100	24
94	6	16	100	24
95	6	16	100	24
96	6	16	100	24
97	6	16	100	24
98	6	16	100	24
99	6	16	100	24
100	6	16	100	24


==> Figures_data/Diagonal_Poly/Polynomial_vecnorm.dat <==
i	monomial_v	newton_v	snewton_v	chebyshev_v
1	1	1	1	1
2	5.80403981872054	5.70915051497571	1.15336950168891	0.288252702233798
3	44.9477781459779	17.9108426993679	0.731130619673735	0.170929328410841
4	379.944761618154	33.5516327617162	18.0108498423829	0.0875499841459277
5	3352.93766705016	131.096793993854	24.8887547281301	0.043896886323962
6	30360.3217934212	175.327498930533	9.98152633546208	0.0219217200894731
7	279656.239838268	788.383603815832	10.8748435889356	0.0109363818139033
8	2607601.1681789	1331.12926180026	9.78206588440801	0.00553306727574644
9	24536715.7182577	4929.2205536605	8.17545047230858	0.00276424625011989
10	232517335.941018	6206.75039094492	6.41043680568372	0.00137883919106907
11	2215801953.99359	25404.0570653307	5.70581868315915	0.000689694035884939
12	21212292141.6872	63282.4305845866	3.55560072209475	0.000345859015141027
13	203837625631.553	141502.593150222	7.90294313385825	0.000172670907809008
14	1964987926112.27	323471.815078703	5.14948755724121	8.64875743635572e-05
15	18993714046641.9	1205128.82423055	4.01619694678944	4.30752483786325e-05
16	184022907208304	1853413.74986814	7.37112534381307	2.15104962915691e-05
17	1.78654799060642e+15	9945792.02577157	8.12636083378077	1.08218851503239e-05
18	1.73752471504471e+16	12506147.7795069	3.73649037194698	5.42847741536361e-06
19	1.6925128706091e+17	27407686.5563666	3.5541888158322	2.68250825786422e-06
20	1.65098581764783e+18	81165812.4396464	2.2809920817218	1.34161014488472e-06
21	1.61250955797513e+19	325490002.98027	2.05282797976508	6.79956421336264e-07
22	1.57672274201518e+20	439447137.914116	1.91664064889191	3.36057392123877e-07
23	1.54332169195683e+21	1764588660.91175	2.09902783279597	1.68760209482121e-07
24	1.51204902779735e+22	3463211270.06771	1.29428216727531	8.41138532356935e-08
25	1.48268492048315e+23	5340423878.51846	5.01588457439739	4.22250893869418e-08
26	1.45504028705514e+24	22660672966.7514	4.50440662600539	2.11220086821704e-08
27	1.42895143953979e+25	74142242850.6282	3.02317592281764	1.05677230089138e-08
28	1.40427583482755e+26	178794641238.135	3.12694767562131	5.26331952076876e-09
29	1.38088866746592e+27	471983545480.389	2.14748935412422	2.6335814594101e-09
30	1.35868011436459e+28	1008262749810.53	8.45111896302422	1.31750434918607e-09
31	1.33755308851548e+29	3800393946742.56	7.78361131458684	6.57667628754674e-10
32	1.31742139373331e+30	3193393496199	3.38488335550524	3.2992167997115e-10
33	1.29820819801876e+31	16386200442614.2	3.7635917068276	1.64223422756262e-10
34	1.27984476210665e+32	26411713044640.7	2.00779889787017	8.23861843987537e-11
35	1.26226937394038e+33	60860488532212.1	4.00197221759979	4.12514804420125e-11
36	1.24542645051088e+34	167824267303809	2.32352636740625	2.05800250699439e-11
37	1.22926577663883e+35	291106895386013	1.5839628836541	1.02820956748166e-11
38	1.21374185652306e+36	1.52266093678093e+15	1.85246196761723	5.17241338815118e-12
39	1.19881335870518e+37	4.34142901499266e+15	1.09367442962474	2.57181768228863e-12
40	1.18444263886052e+38	5.59253607335298e+15	1.22223100058628	1.28881704492124e-12
41	1.17059532777392e+39	2.82654315823511e+16	1.18560739940211	6.44674890284111e-13
42	1.1572399741881e+40	6.3106091669762e+16	0.681051949600132	3.22648510565402e-13
43	1.1443477340633e+41	1.05910192906473e+17	14.1823324312573	1.60236565116511e-13
44	1.13189209926782e+42	4.10270724949247e+17	15.399371363141	8.04644034387155e-14
45	1.11984865991065e+43	4.36815150489337e+17	7.11914788624731	4.00227846874443e-14
46	1.10819489549191e+44	2.01969370329244e+18	7.82623030465168	2.00409251374112e-14
47	1.09690999083154e+45	6.42498539581785e+18	4.74388673996404	1.00747666728852e-14
48	1.08597467337924e+46	1.17980475987749e+19	5.23825292149421	5.01132555824804e-15
49	1.07537106903628e+47	2.21966721159105e+19	4.60847290986152	2.52966870805576e-15
50	1.06508257405634e+48	1.14144309948456e+20	3.51343225392405	1.25746195354885e-15
51	1.05509374095474e+49	2.23675727322159e+20	2.97265350887089	6.27436039820699e-16
52	1.04539017665696e+50	4.52451443504368e+20	7.23338049036099	3.15642231040943e-16
53	1.03595845137053e+51	1.20613994111379e+21	3.96609469777966	1.56788376058013e-16
54	1.02678601687653e+52	2.04730680780394e+21	4.72470032245661	7.87956282815452e-17
55	1.01786113311603e+53	7.69982718933865e+21	4.4323639825092	3.93469781079647e-17
56	1.00917280209891e+54	3.51109465284498e+22	3.48904488307661	1.9628830937961e-17
57	1.00071070829099e+55	5.42461015895222e+22	5.91896945940359	9.79493090328745e-18
58	9.92465164745529e+55	7.72486857033111e+22	8.60347296827502	4.90261772681706e-18
59	9.84427064339029e+56	2.82392472683374e+23	4.09416448519043	2.46552074957963e-18
60	9.76587835551758e+57	5.60437198621923e+23	2.26424384544904	1.22635938277511e-18
61	9.68939402302812e+58	1.60410673793367e+24	1.62284730400741	6.14715696155585e-19
62	9.61474147409165e+59	3.90721177454613e+24	14.3252195066009	3.0801062005945e-19
63	9.54184879289864e+60	1.23818862928831e+25	7.99375851085623	1.53182082526762e-19
64	9.47064801581231e+61	2.63531200979506e+25	5.89969482803576	7.67281524383084e-20
65	9.40107485367863e+62	7.7961211195096e+25	5.86363599240867	3.84899461953729e-20
66	9.33306843768039e+63	1.34155753360593e+26	4.30239762164306	1.92736799731336e-20
67	9.26657108641677e+64	2.71546090275719e+26	4.55212557136327	9.64644750153433e-21
68	9.20152809214864e+65	5.96582767360337e+26	3.29819013625038	4.78629314107863e-21
69	9.13788752437533e+66	2.60561541220562e+27	2.66857252236183	2.40133553247076e-21
70	9.07560004910809e+67	1.08862919719107e+28	2.29990241629824	1.20530952218969e-21
71	9.01461876237974e+68	1.77306389846866e+28	1.75246000686402	5.97335255853418e-22
72	8.95489903668402e+69	6.00350920609474e+28	2.83968699081401	3.00540852123532e-22
73	8.89639837917445e+70	7.11315567808804e+28	7.8846531525932	1.50081683159868e-22
74	8.83907630057218e+71	1.57336115761054e+29	8.1389778843405	7.50713844525763e-23
75	8.78289419383938e+72	8.32238395288065e+29	2.97495658143211	3.77714686869443e-23
76	8.7278152217685e+73	1.26614486094239e+30	2.32044738756306	1.86988201353453e-23
77	8.67380421272235e+74	3.15573292694925e+30	1.51578002007263	9.39048638828968e-24
78	8.6208275638341e+75	9.73686928262415e+30	1.31486679086835	4.71604649426962e-24
79	8.5688531510432e+76	1.96212368026681e+31	10.7561043497176	2.33962417672518e-24
80	8.51785024540243e+77	9.02465470619685e+31	8.32754934086168	1.17370683955375e-24
81	8.46778943514457e+78	8.55430958270862e+31	4.10007543068222	5.89698050181351e-25
82	8.41864255304464e+79	4.52190933633465e+32	8.92698986984794	2.92232985161765e-25
83	8.37038260865619e+80	1.22418137583631e+33	3.49686601055922	1.47524104355097e-25
84	8.32298372503853e+81	2.11933756927137e+33	4.90850055849587	7.31538828080231e-26
85	8.276421079626e+82	3.4380985254458e+33	2.43627898863085	3.67543626028563e-26
86	8.23067084892137e+83	1.8308382399507e+34	2.13465737886893	1.83369045926299e-26
87	8.18571015672336e+84	3.21532479699662e+34	1.39104254895727	9.23398388561183e-27
88	8.14151702562325e+85	5.45601408317493e+34	4.63293449239843	4.58151721270454e-27
89	8.09807033152838e+86	2.14295515934292e+35	6.10112191079391	2.29800189310934e-27
90	8.05534976099083e+87	4.73413171850968e+35	2.51006876305573	1.14576041832449e-27
91	8.01333577113806e+88	1.23170124370316e+36	4.02549528141139	5.74514955613537e-28
92	7.97200955201917e+89	3.86070222580532e+36	4.78779380240841	2.88588990492148e-28
93	7.9313529911958e+90	8.00770159719538e+36	3.02740174216893	1.43106893048922e-28
94	7.89134864042031e+91	2.08615220497686e+37	1.79859694181949	7.21817525843399e-29
95	7.85197968425673e+92	5.9341176608936e+37	1.84822978319116	3.61486271976734e-29
96	7.81322991051134e+93	1.01010684960848e+38	1.65729887733096	1.78923391423956e-29
97	7.77508368235011e+94	5.22671557534631e+38	1.17189003894456	8.97995177774381e-30
98	7.73752591198991e+95	1.43298970557369e+39	1.50161797289291	4.5115565637445e-30
99	7.70054203585903e+96	2.31203016678375e+39	1.88282732496471	2.25069763898609e-30
100	7.66411799113035e+97	8.28896929037428e+39	0.922386933647707	1.1244707235722e-30
101	7.62824019353812e+98	2.95416554636335e+39	0.904939272552686	5.65478593854972e-31


==> Figures_data/E20R5000/E20R5000_LOO.dat <==
i	GMRES	Monomial	Newton	SNewton	Chebyshev
1	2.22044604925031e-16	2.22044604925031e-16	2.22044604925031e-16	2.22044604925031e-16	2.22044604925031e-16
2	3.14171783662769e-16	3.14363293454198e-16	3.16167333298008e-16	3.15395436916263e-16	3.14104727650369e-16
3	3.36302107500925e-16	3.17521337048908e-16	3.16598321748812e-16	3.88006980776482e-16	3.85323438664929e-16
4	3.73664455027667e-16	3.50826781626257e-16	3.31872850490041e-16	3.88716463354649e-16	3.88529653721222e-16
5	5.77513962941034e-16	3.52231806668573e-16	5.56743801348591e-16	3.91676284414088e-16	4.70827748097575e-16
6	6.32129569799908e-16	3.95707266245129e-16	7.50474374727772e-16	3.93204150651236e-16	5.12286800005132e-16
7	6.6248683076954e-16	4.8694630120496e-16	8.00476383680974e-16	4.06419630658521e-16	6.80362011076839e-16
8	7.34024712845584e-16	5.40708504706763e-16	9.48676430071185e-16	4.44597377100846e-16	7.33599424125757e-16
9	7.84235456115364e-16	5.91715093870976e-16	9.50240160034468e-16	4.50811863046105e-16	8.59188131730312e-16
10	8.01714086374263e-16	6.42373034454508e-16	9.68782443120051e-16	5.43326692389024e-16	9.87097957317355e-16
11	9.11119550903168e-16	6.95124231288097e-16	9.72274594320856e-16	7.16939620723302e-16	1.02382629682704e-15
12	9.72275283459034e-16	8.42336602988388e-16	1.01467723572791e-15	7.62210829648314e-16	1.13584629399704e-15
13	1.03794076700576e-15	8.78616850667464e-16	1.02502677548161e-15	8.05750300546405e-16	1.15848791531821e-15
14	1.08289749343141e-15	9.90219419375415e-16	1.05996772404843e-15	8.10577924922045e-16	1.17729515603428e-15
15	1.14520699907148e-15	1.01930653585833e-15	1.09897115368332e-15	8.3428856282533e-16	1.18212686403601e-15
16	1.20181968835906e-15	1.11778471135985e-15	1.10712580597335e-15	8.41772513936786e-16	1.1927178745539e-15
17	1.25626335193419e-15	1.21179927257399e-15	1.12237598623806e-15	8.87953318639223e-16	1.21391059615224e-15
18	1.36343266664062e-15	1.24339214385583e-15	1.13781729100951e-15	9.21691815340887e-16	1.26251774704662e-15
19	1.4235291807747e-15	1.34450495714733e-15	1.23612545243396e-15	9.56259997744939e-16	1.30463326412471e-15
20	1.47926917386543e-15	1.36954625861035e-15	1.24607798589889e-15	1.00062168011887e-15	1.34837544309965e-15
21	1.53699981753771e-15	1.39652303366161e-15	1.29120715221543e-15	1.06321965283429e-15	1.4010593607092e-15
22	1.61009541181589e-15	1.41690019204287e-15	1.37275503775359e-15	1.11773641953219e-15	1.419432823847e-15
23	1.68570950979794e-15	1.44206924651983e-15	1.39681241335952e-15	1.15736908877758e-15	1.45358937350617e-15
24	1.71810565547247e-15	1.46753922929931e-15	1.47912868780521e-15	1.16931213098824e-15	1.46298020668231e-15
25	1.8195467370489e-15	1.54344880996671e-15	1.50262862986878e-15	1.20438929319936e-15	1.48240381767084e-15
26	1.86281248221256e-15	1.55622937001614e-15	1.52375850448231e-15	1.24002106702886e-15	1.48630573402445e-15
27	1.94767447545541e-15	1.57552305436654e-15	1.59714465291884e-15	1.34350705086528e-15	1.48933975565231e-15
28	1.98367334795717e-15	1.6036096226598e-15	1.66694003748839e-15	1.35265387404453e-15	1.49580925908185e-15
29	2.03132071611291e-15	1.61496015601615e-15	1.6771603447288e-15	1.37608488674915e-15	1.51071533605151e-15
30	2.10517888191772e-15	1.63209389384116e-15	1.70367287806274e-15	1.41858412033607e-15	1.52502642375628e-15
31	2.16895029536447e-15	1.66634485371459e-15	1.7343373655541e-15	1.46841333317435e-15	1.55084799856732e-15
32	2.23096847053971e-15	1.69142283066793e-15	1.8105823781526e-15	1.49494885614995e-15	1.65774260799612e-15
33	2.30028962164903e-15	1.71675041111551e-15	1.83275055640753e-15	1.52582576589124e-15	1.67911543468164e-15
34	2.39215844897869e-15	1.78107347442132e-15	1.84200211167872e-15	1.56189201066959e-15	1.75549847848562e-15
35	2.43104716497368e-15	1.8523566924584e-15	1.96558842911418e-15	1.59363871389993e-15	1.83214900113423e-15
36	2.50290009431164e-15	1.86429297183044e-15	1.98940049821933e-15	1.67350868146676e-15	1.86227778724645e-15
37	2.55125149474705e-15	1.89234225822548e-15	1.99688160986022e-15	1.7127787735816e-15	1.90070863790416e-15
38	2.61133895800792e-15	1.95787014489042e-15	2.02550936264231e-15	1.73253304990739e-15	1.94275280570673e-15
39	2.67616844227917e-15	1.97289624194577e-15	2.0535756290827e-15	1.77971225026927e-15	1.99170551600253e-15
40	2.74426861242793e-15	2.03477871996557e-15	2.06067757798765e-15	1.80996573152328e-15	2.03597746393679e-15
41	2.79382052661557e-15	2.06096960867005e-15	2.09334001882396e-15	1.83915041060821e-15	2.07942745810346e-15
42	2.85929664603443e-15	2.08633434507399e-15	2.11218021663721e-15	1.91608786037573e-15	2.1192007281097e-15
43	2.90003992407087e-15	2.15050394843058e-15	2.14547801312292e-15	1.92609561844908e-15	2.19668894335494e-15
44	2.94632872067184e-15	2.16971811385939e-15	2.21007283139364e-15	2.05418352664371e-15	2.2310701267385e-15
45	3.01556184133686e-15	2.19469437771556e-15	2.23394753071145e-15	2.08692839429115e-15	2.236914705544e-15
46	3.0938983800806e-15	2.21501886644034e-15	2.24947181808304e-15	2.10286500072898e-15	2.28722074585578e-15
47	3.1805676275127e-15	2.24956095799991e-15	2.30824274732659e-15	2.19138108036993e-15	2.29995224056663e-15
48	3.22255933772672e-15	2.27049382447184e-15	2.33606108180699e-15	2.23123713317433e-15	2.32118326923673e-15
49	3.29398892052595e-15	2.30439649587944e-15	2.35726062258177e-15	2.26228414374409e-15	2.34442148876297e-15
50	3.33519438183224e-15	2.33153319956519e-15	2.37380055590075e-15	2.29192354544635e-15	2.41039638774293e-15
51	3.4092342189301e-15	2.34480593122544e-15	2.40260876432247e-15	2.32749322292603e-15	2.47188602698816e-15
52	3.46026830411116e-15	2.3726803311535e-15	2.43360685034926e-15	2.34830361999645e-15	2.48985962676553e-15
53	3.53993958820388e-15	2.43605223564143e-15	2.45978692575598e-15	2.37822459125345e-15	2.52674576845364e-15
54	3.58730035827661e-15	2.45789587125797e-15	2.48763273992984e-15	2.41123373177033e-15	2.57817992359614e-15
55	3.6646110953992e-15	2.62658845186504e-15	2.51671375321417e-15	2.45811871925417e-15	2.61523080249186e-15
56	3.71328121043997e-15	2.65031564734402e-15	2.53571668543014e-15	2.47527209543944e-15	2.65822185776424e-15
57	3.75941740359244e-15	2.68361163715173e-15	2.56083766248499e-15	2.53078968442951e-15	2.67374519873542e-15
58	3.80872555252963e-15	2.70773500667025e-15	2.61573167993502e-15	2.5624194453088e-15	2.70209965793608e-15
59	3.89431456117464e-15	2.73305569259761e-15	2.64359583507447e-15	2.59206186917941e-15	2.72633580074573e-15
60	3.95051593415611e-15	2.74688104290189e-15	2.65771360949688e-15	2.61903541260971e-15	2.75350612007645e-15
61	3.99734905174351e-15	2.76095517635447e-15	2.67897109817828e-15	2.64323413019992e-15	2.77211431234691e-15
62	4.03723898654802e-15	2.77067942633036e-15	2.68786354995962e-15	2.66153903288971e-15	2.79889469321819e-15
63	4.10345589121353e-15	2.81533005522906e-15	2.70583089837312e-15	2.68320572379216e-15	2.83122496971174e-15
64	4.14327860587706e-15	2.82917186563121e-15	2.75276076340954e-15	2.70399742072713e-15	2.83514287495169e-15
65	4.19666565387869e-15	2.84377468900802e-15	2.77096701233818e-15	2.75694037787144e-15	2.84004749840241e-15
66	4.23785306716186e-15	2.89859059177221e-15	2.77965096197007e-15	2.77954376900339e-15	2.85495623291581e-15
67	4.28648771730391e-15	2.94539863880339e-15	2.80018621826747e-15	2.80056760933434e-15	2.87056011878374e-15
68	4.3208094051191e-15	2.96820030725904e-15	2.85092068467839e-15	2.82953580135289e-15	2.9211441584301e-15
69	4.37979222998212e-15	2.9828417552856e-15	2.87378585631161e-15	2.85354611981221e-15	2.93734733173577e-15
70	4.41749813960848e-15	3.02709278910241e-15	2.96141582455277e-15	2.8937783100896e-15	2.95065347875653e-15
71	4.48206380208032e-15	3.05020451192211e-15	3.01163878561813e-15	2.92493552518853e-15	2.96962988230156e-15
72	4.51724011397523e-15	3.06643273087103e-15	3.03455737437602e-15	2.94799634585249e-15	2.99370065371038e-15
73	4.59315765156348e-15	3.08116979401075e-15	3.04903684837051e-15	3.00618240253369e-15	3.01405203781902e-15
74	4.63038855155847e-15	3.1007441504694e-15	3.08175215650788e-15	3.05196252015704e-15	3.04668664587201e-15
75	4.70095550012828e-15	3.12596604545919e-15	3.10417387909606e-15	3.07037984688476e-15	3.09878968348788e-15
76	4.74963311987451e-15	3.16735700131669e-15	3.15079871466048e-15	3.08975716547171e-15	3.11996802504516e-15
77	4.82189876676384e-15	3.21153386308187e-15	3.17361249846746e-15	3.10807490585752e-15	3.14816932442757e-15
78	4.87544134142277e-15	3.22641338446236e-15	3.25194019183648e-15	3.12975569960196e-15	3.18727688311606e-15
79	4.96122501021752e-15	3.27086665642673e-15	3.27150371422061e-15	3.15124505876822e-15	3.21772912129229e-15
80	5.02789587057974e-15	3.28975164453799e-15	3.35059690133335e-15	3.18535116300233e-15	3.23994054425213e-15
81	5.07734255023254e-15	3.32073379266706e-15	3.3706487692804e-15	3.20864419429104e-15	3.26605374236588e-15
82	5.14729471029698e-15	3.34403795759865e-15	3.39078211701052e-15	3.23628545501561e-15	3.29065461855308e-15
83	5.19426144203734e-15	3.36653485183576e-15	3.43207456049716e-15	3.28376852875942e-15	3.29483108024465e-15
84	5.24026770317598e-15	3.37804739018504e-15	3.44838038838677e-15	3.31465605714306e-15	3.30173435783233e-15
85	5.28920746587975e-15	3.39610490967384e-15	3.46036796141094e-15	3.33146763051147e-15	3.31752216064168e-15
86	5.33306663836621e-15	3.406936029663e-15	3.46996799076926e-15	3.35033668292385e-15	3.33100974479525e-15
87	5.36766453510296e-15	3.42039898919502e-15	3.48208811895799e-15	3.3796440731089e-15	3.37274547026129e-15
88	5.42403342176962e-15	3.46238894793392e-15	3.52738799366529e-15	3.39942316208968e-15	3.39018845164943e-15
89	5.47069076027158e-15	3.50539276658729e-15	3.54297864959189e-15	3.41508584246623e-15	3.41939977155403e-15
90	5.51585977647728e-15	3.51639057706608e-15	3.58524426551134e-15	3.43414603458687e-15	3.43725708437933e-15
91	5.54665024753614e-15	3.52786789369656e-15	3.6053648791659e-15	3.46161640202266e-15	3.48873719425916e-15
92	5.58757885594591e-15	3.54047168764804e-15	3.62718274280957e-15	3.48852632823317e-15	3.50759223050893e-15
93	5.63146672265934e-15	3.55950538014327e-15	3.64930304855666e-15	3.51685383890934e-15	3.53040865649337e-15
94	5.65664696597502e-15	3.58033275413732e-15	3.67009035047396e-15	3.54727497148629e-15	3.61156074945396e-15
95	5.70867914977711e-15	3.6028580706731e-15	3.68670197819064e-15	3.57050378225059e-15	3.6423037936157e-15
96	5.74132799324636e-15	3.64412052275146e-15	3.70203286145937e-15	3.58959224110951e-15	3.65983921476539e-15
97	5.79366157491241e-15	3.65806350156894e-15	3.72299839965168e-15	3.63885147273807e-15	3.68011280049386e-15
98	5.84414653632169e-15	3.6716231503714e-15	3.73824152988459e-15	3.67457126830501e-15	3.71837947221026e-15
99	5.8826318040813e-15	3.7072589861417e-15	3.75082370838598e-15	3.69391446929719e-15	3.75214007884169e-15
100	5.91634649264911e-15	3.73052573658349e-15	3.76525770928686e-15	3.71319333712821e-15	3.78241256391995e-15
101	5.95304945293402e-15	3.75046225334333e-15	3.78661073689723e-15	3.72038397642682e-15	3.78859073967996e-15
102	5.99096046062828e-15	3.77328523275544e-15	3.80313767595255e-15	3.72751417317254e-15	3.8011426724817e-15
103	6.03453072074293e-15	3.7961172316094e-15	3.82373360929658e-15	3.73766457343026e-15	3.81566102688912e-15
104	6.07179939856968e-15	3.8084421962654e-15	3.90075506735344e-15	3.75283261336425e-15	3.83098452966858e-15
105	6.10897289771698e-15	3.8521653137861e-15	3.91742992470914e-15	3.77410032078862e-15	3.84872225338656e-15
106	6.16025590187163e-15	3.8911568264405e-15	3.99056477286846e-15	3.79606505694596e-15	3.88589703502435e-15
107	6.19704402292445e-15	3.91465258966313e-15	4.01155082507115e-15	3.83885731694732e-15	3.90344101801361e-15
108	6.25750940156878e-15	3.92579945075871e-15	4.03226310838057e-15	3.87851043446496e-15	3.92612340877684e-15
109	6.29338484783203e-15	3.9386139144953e-15	4.05355009323582e-15	3.89793694367472e-15	3.94401598666205e-15
110	6.33503554160204e-15	3.95301138320964e-15	4.06637276222407e-15	3.91852505771328e-15	3.97517248662411e-15
111	6.38168815743281e-15	3.97468846207513e-15	4.09137920088502e-15	3.93813512051845e-15	4.05519342731586e-15
112	6.43280300395052e-15	4.01158975064352e-15	4.11356242277701e-15	3.97417512479805e-15	4.08245900028501e-15
113	6.47450602047175e-15	4.02990963598472e-15	4.13466438322356e-15	4.02862261430956e-15	4.10656639831721e-15
114	6.5208268915572e-15	4.04104028933574e-15	4.14355082133249e-15	4.05249168084331e-15	4.12973969741722e-15
115	6.56055266364971e-15	4.05485560373239e-15	4.16709743788787e-15	4.08073270198133e-15	4.17231084262477e-15
116	6.60095461658617e-15	4.06606632629427e-15	4.20693452268214e-15	4.104084902347e-15	4.20323527541483e-15
117	6.639136117861e-15	4.07960425689592e-15	4.22722801158073e-15	4.12596583920908e-15	4.22306614343063e-15
118	6.67871792488724e-15	4.09178888737347e-15	4.23936082699916e-15	4.14826003662858e-15	4.24393625600599e-15
119	6.71608016532758e-15	4.10305745779001e-15	4.27958379787527e-15	4.17712016190527e-15	4.24882512115361e-15
120	6.76513823012716e-15	4.11871201873739e-15	4.31374970284226e-15	4.20462433975886e-15	4.26024169125775e-15
121	6.80264796570471e-15	4.15692741140597e-15	4.32691896588727e-15	4.26138723758884e-15	4.26622412879843e-15
122	6.84970754119851e-15	4.19258557408063e-15	4.35237715680889e-15	4.33908637192897e-15	4.27949228825957e-15
123	6.88731175812889e-15	4.20966119879374e-15	4.367934584478e-15	4.36075113761773e-15	4.2926162465385e-15
124	6.93536940234942e-15	4.24410271569078e-15	4.38714971353392e-15	4.37163716356598e-15	4.30586260553608e-15
125	6.97555728251981e-15	4.25754175528597e-15	4.39817355820908e-15	4.38419222554034e-15	4.32304796682462e-15
126	7.0103392359961e-15	4.29619213455653e-15	4.4115703029535e-15	4.39768031814493e-15	4.3425398869378e-15
127	7.05615101148804e-15	4.31595787246326e-15	4.42302124099429e-15	4.40604975272159e-15	4.36384447766409e-15
128	7.09509816252384e-15	4.34627817794459e-15	4.45898291295015e-15	4.41799379542605e-15	4.3830872674168e-15
129	7.14783823010203e-15	4.36235465407353e-15	4.49265712991732e-15	4.43010019580075e-15	4.42206336064181e-15
130	7.18601312566939e-15	4.38218158652311e-15	4.51354025998392e-15	4.445331043977e-15	4.46533388271532e-15
131	7.24245811832533e-15	4.39230566672979e-15	4.54540407598737e-15	4.47993305452256e-15	4.48738445036778e-15
132	7.28989140203983e-15	4.43193374856297e-15	4.58541018737623e-15	4.50103530607539e-15	4.53083196524796e-15
133	7.33204607989389e-15	4.46992662823211e-15	4.59858136794015e-15	4.51987904643607e-15	4.55936138479385e-15
134	7.37165769268324e-15	4.50674021918297e-15	4.6302328191625e-15	4.54796231038425e-15	4.58024650952014e-15
135	7.42140239636886e-15	4.51899780592101e-15	4.66618582923038e-15	4.5764149615252e-15	4.64589983198245e-15
136	7.45346883223808e-15	4.53382782600801e-15	4.68400969233347e-15	4.59827271046078e-15	4.66560097168694e-15
137	7.4920554230624e-15	4.57249511460815e-15	4.70290773038917e-15	4.62190181666975e-15	4.67791213943099e-15
138	7.53474335977695e-15	4.58292137404521e-15	4.71532924532857e-15	4.65507179949697e-15	4.68348609626415e-15
139	7.57829100730467e-15	4.60092571117679e-15	4.7338196828131e-15	4.68444977907091e-15	4.71188283268649e-15
140	7.62312501703176e-15	4.61225406844165e-15	4.74894421537684e-15	4.72616434183034e-15	4.71936547549117e-15
141	7.66085673871013e-15	4.63214150348682e-15	4.7816742876668e-15	4.75911751698594e-15	4.73886896136421e-15
142	7.70647816344336e-15	4.64472497339407e-15	4.79226134668382e-15	4.79470241455298e-15	4.753158584399e-15
143	7.75095981167635e-15	4.6625113666628e-15	4.80599016572426e-15	4.83325749319948e-15	4.77349989903397e-15
144	7.79512140203969e-15	4.67931792864746e-15	4.83102496273308e-15	4.87586915602728e-15	4.79022723316838e-15
145	7.83006375861422e-15	4.71249567482842e-15	4.84659708024173e-15	4.90525394444889e-15	4.80760907395324e-15
146	7.87190342266396e-15	4.72773845502113e-15	4.85912843693591e-15	4.92259335834286e-15	4.8281748502604e-15
147	7.91903589060458e-15	4.76413435311312e-15	4.87922556469407e-15	4.93795855089931e-15	4.84768190168112e-15
148	7.96387504434271e-15	4.78019825009466e-15	4.91425136870879e-15	4.9506508406112e-15	4.88708646285019e-15
149	8.01040392165143e-15	4.80167857420629e-15	4.93296173009016e-15	4.96458991369477e-15	4.90584196339509e-15
150	8.06041056545437e-15	4.81342068184476e-15	4.9507666345665e-15	4.97755806001533e-15	4.94083607622939e-15
151	2.22044604925031e-16	0	0	3.33066907387547e-16	2.22044604925031e-16
152	2.48401862364345e-16	6.1331736667335e-18	3.06658683336675e-17	5.5534050279079e-16	4.96616293126927e-16
153	2.62078196869711e-16	2.24085049482535e-16	2.244205264197e-16	5.56017437158633e-16	5.44283485686831e-16
154	3.46821209697323e-16	3.1748079651381e-16	5.10042720411619e-16	6.50048003553793e-16	5.88309478725107e-16
155	4.28878696320897e-16	4.17281486274657e-16	5.47797908782623e-16	6.91901249404469e-16	5.88595854978673e-16
156	4.44857439527886e-16	5.38516943455655e-16	6.09852841354899e-16	6.92839240491869e-16	5.89469224975709e-16
157	5.37985094691582e-16	7.32179074429815e-16	7.59023853684652e-16	7.13370245200856e-16	6.16874183602365e-16
158	6.36323048853586e-16	8.10476695136605e-16	7.69722641488539e-16	7.28943252053509e-16	7.68686403158845e-16
159	6.78074843574052e-16	9.35191051396489e-16	8.08658250214066e-16	8.61810326608293e-16	7.73763788222349e-16
160	7.70414381265129e-16	1.04186565580348e-15	8.58928199497758e-16	8.80863509676589e-16	9.04105159723491e-16
161	8.48284990115196e-16	1.08943389001884e-15	9.75438660534418e-16	8.93152364868705e-16	9.43431090832203e-16
162	8.65500007966678e-16	1.09887639092801e-15	9.90541013233119e-16	9.19290220552889e-16	9.87715058022039e-16
163	1.00275204366943e-15	1.13432289436343e-15	1.0192622854825e-15	9.54664596425634e-16	1.03930572918481e-15
164	1.1092557151196e-15	1.14516396960258e-15	1.07640434755271e-15	1.19787893398978e-15	1.05710799349922e-15
165	1.2055848447534e-15	1.18449143414896e-15	1.10701053604683e-15	1.23693201389935e-15	1.12568793106816e-15
166	1.26062528513237e-15	1.1943988526896e-15	1.11835298004497e-15	1.26969965158651e-15	1.23935104335755e-15
167	1.36987516188103e-15	1.23215505711418e-15	1.16337599034676e-15	1.3564966093652e-15	1.27168505286509e-15
168	1.41728447360243e-15	1.27164239295169e-15	1.19557513694697e-15	1.3839006002582e-15	1.28700097293988e-15
169	1.54434652575246e-15	1.31859897096472e-15	1.25415329878458e-15	1.3956481144732e-15	1.32327350849701e-15
170	1.61639815258145e-15	1.4845711808815e-15	1.25984911985391e-15	1.43588681358737e-15	1.37189844816552e-15
171	1.73241739012568e-15	1.58692752380962e-15	1.29460458731336e-15	1.44676565958861e-15	1.46230337040981e-15
172	1.79280875478953e-15	1.67829837948867e-15	1.32119896273609e-15	1.47854794083776e-15	1.49016611925278e-15
173	1.87533000259171e-15	1.68417555420539e-15	1.5016204003011e-15	1.5353158232266e-15	1.49836310321691e-15
174	1.93894370940045e-15	1.91317894479933e-15	1.5398777462255e-15	1.55004644789444e-15	1.51853890405253e-15
175	2.03651590617047e-15	1.96917671506376e-15	1.54720392470752e-15	1.57062031551817e-15	1.54518433533485e-15
176	2.09837639101036e-15	2.02439575447362e-15	1.57896697862596e-15	1.59252711973891e-15	1.57751229807498e-15
177	2.14537937077408e-15	2.04157887154256e-15	1.66009300813059e-15	1.61706652121449e-15	1.59071251909124e-15
178	2.17048895760868e-15	2.04998009177025e-15	1.73413739280238e-15	1.6944790726013e-15	1.61438837923018e-15
179	2.25234834573201e-15	2.06751716023688e-15	1.7418753367142e-15	1.71731190657629e-15	1.63880024326792e-15
180	2.30249913784547e-15	2.08392572977717e-15	1.75597606105007e-15	1.73523477135768e-15	1.66960009653615e-15
181	2.34333264474638e-15	2.11739705114059e-15	1.78361057764968e-15	1.80100337307566e-15	1.69163556263342e-15
182	2.38643771956733e-15	2.15057916658996e-15	1.81451002783574e-15	1.82936664373816e-15	1.72737036392512e-15
183	2.44888714218563e-15	2.20958818471071e-15	1.82253078471746e-15	1.85147244761159e-15	1.7837807370825e-15
184	2.49917290687143e-15	2.23843996129211e-15	1.83772446058156e-15	1.92407274983317e-15	1.80794269775494e-15
185	2.53306560541637e-15	2.26284615414062e-15	1.87263263643603e-15	1.98710934967222e-15	1.83723199458241e-15
186	2.58394164556354e-15	2.283747283624e-15	1.89572972776135e-15	2.0068932657059e-15	1.86501927762672e-15
187	2.61178489821113e-15	2.30669914206546e-15	1.91633136076645e-15	2.02409571460651e-15	1.8783334000548e-15
188	2.65386181137277e-15	2.31586969746591e-15	1.93924218214764e-15	2.05027794902669e-15	2.0423550730333e-15
189	2.70316156164117e-15	2.33625744793441e-15	1.95292719198729e-15	2.07128144727885e-15	2.07391900426919e-15
190	2.74583329376378e-15	2.3717167836533e-15	1.98081426071347e-15	2.09221280263474e-15	2.14360225907996e-15
191	2.80418488367751e-15	2.39291729902373e-15	2.01243979980731e-15	2.1040143734956e-15	2.17525161689043e-15
192	2.83790954799669e-15	2.40947536554718e-15	2.03644373073701e-15	2.13046937996203e-15	2.21618895769044e-15
193	2.87403982309561e-15	2.43358159492408e-15	2.06037723333479e-15	2.18054484866077e-15	2.2267204166048e-15
194	2.91591216426517e-15	2.44658497062832e-15	2.09524625616975e-15	2.20525372756662e-15	2.23430744875187e-15
195	2.9491393716881e-15	2.48621421650947e-15	2.13577461214295e-15	2.23458498678111e-15	2.25776197729814e-15
196	2.98011966370893e-15	2.49485631161788e-15	2.15632970727705e-15	2.27115640709377e-15	2.27732192436442e-15
197	3.02691927563772e-15	2.52248897229948e-15	2.20350050892277e-15	2.28736163561224e-15	2.31217040206129e-15
198	3.07212864516238e-15	2.5844060892518e-15	2.22934938331243e-15	2.32187687280845e-15	2.32947718073172e-15
199	3.14156461577846e-15	2.60889133207609e-15	2.24986953558534e-15	2.36592550597207e-15	2.34693225628421e-15
200	3.20529605499332e-15	2.6349992209479e-15	2.26803806476829e-15	2.43126303525961e-15	2.40903836636908e-15
201	3.29397367965021e-15	2.65146114824462e-15	2.32800890250534e-15	2.5003260789372e-15	2.43673819100263e-15
202	3.38505015707264e-15	2.67807204835793e-15	2.35908774043001e-15	2.53088460555214e-15	2.45533207235678e-15
203	3.46598717082962e-15	2.70034728027265e-15	2.3729058690748e-15	2.54858753879022e-15	2.50513739563248e-15
204	3.5177514698544e-15	2.75471383867166e-15	2.38988349282752e-15	2.5654570641728e-15	2.53234802993814e-15
205	3.57877158833709e-15	2.76805157303275e-15	2.41763132373121e-15	2.62744716519459e-15	2.55212099878931e-15
206	3.65012449991633e-15	2.786948190423e-15	2.44026332801999e-15	2.64744642005603e-15	2.56685392125476e-15
207	3.71642026146169e-15	2.81168742508687e-15	2.4910139860217e-15	2.67078700870765e-15	2.62225049126807e-15
208	3.76564042813217e-15	2.82678406359478e-15	2.50173785263885e-15	2.72255455017253e-15	2.64667989346082e-15
209	3.82968095350611e-15	2.84492172168145e-15	2.51594559840262e-15	2.73946955943982e-15	2.67276214662661e-15
210	3.89664910048695e-15	2.85678608987739e-15	2.5304568715303e-15	2.7744836760273e-15	2.7027334872561e-15
211	3.96148436630165e-15	2.90616850100682e-15	2.58229731743515e-15	2.78820842834184e-15	2.73263675319371e-15
212	4.01472403835066e-15	2.94919533703084e-15	2.58996059480224e-15	2.83764289519557e-15	2.77422445624976e-15
213	4.0860006517713e-15	2.96263844331063e-15	2.61533212206518e-15	2.86784625344816e-15	2.81725506926839e-15
214	4.11705261156822e-15	3.04534712881225e-15	2.62953197765468e-15	2.91504597736505e-15	2.83243929970049e-15
215	4.16295992365015e-15	3.05643686769591e-15	2.66012210974571e-15	2.96825022905778e-15	2.84380793073032e-15
216	4.2099906785626e-15	3.10158341398991e-15	2.67951278777518e-15	2.99081456731504e-15	2.88955786806231e-15
217	4.26253731812321e-15	3.12236495158095e-15	2.73170773665696e-15	3.00390049044024e-15	2.91098155839923e-15
218	4.30508200626315e-15	3.14279220064843e-15	2.75622610271867e-15	3.02255698236774e-15	2.92710065709628e-15
219	4.35592002807931e-15	3.15082021205324e-15	2.77468033726182e-15	3.03948237777659e-15	2.9588299046317e-15
220	4.3957492614579e-15	3.1763212440488e-15	2.79652787779958e-15	3.05543380283441e-15	2.97574533613839e-15
221	4.44984331211525e-15	3.18698766408013e-15	2.82228784349115e-15	3.0894486574679e-15	3.00732359168053e-15
222	4.50890409127794e-15	3.20121734307788e-15	2.8372121582076e-15	3.11789402757876e-15	3.03509833846259e-15
223	4.57699827394061e-15	3.21873754666525e-15	2.85776876039856e-15	3.14402983098665e-15	3.09392080498128e-15
224	4.62077190437589e-15	3.23869310597821e-15	2.88096109596183e-15	3.1778838758878e-15	3.12866374830664e-15
225	4.67683434996673e-15	3.26651694128525e-15	2.9107641490772e-15	3.2054081822681e-15	3.16911371051879e-15
226	4.74040260613633e-15	3.28697800258661e-15	2.96163799825967e-15	3.22980947247198e-15	3.19513846407703e-15
227	4.78703452735566e-15	3.33941304045076e-15	2.98449589443031e-15	3.28348624743653e-15	3.21553764223642e-15
228	4.84007240938117e-15	3.35136471011333e-15	3.03414853737613e-15	3.30795812238714e-15	3.24576105931302e-15
229	4.88073302983227e-15	3.36496922296383e-15	3.05784314366006e-15	3.33363158463251e-15	3.27532600412354e-15
230	4.92813272655529e-15	3.38668212869985e-15	3.08098052415013e-15	3.35237232223556e-15	3.30003627637154e-15
231	4.96493560471728e-15	3.40718950476355e-15	3.12882201162816e-15	3.36871439666826e-15	3.30292863093144e-15
232	4.99323594049228e-15	3.41665731484939e-15	3.15899204110009e-15	3.39037904760987e-15	3.30800454188339e-15
233	5.03513275109203e-15	3.49282487680257e-15	3.1830798308007e-15	3.4212527459475e-15	3.31498911840312e-15
234	5.07151931632014e-15	3.509060515843e-15	3.20445857581954e-15	3.43554428654819e-15	3.32446534448555e-15
235	5.11556483599517e-15	3.51947719550429e-15	3.22274525676299e-15	3.44943676689692e-15	3.34153379270824e-15
236	5.13932862449591e-15	3.52902064156671e-15	3.23213320275123e-15	3.46587396448779e-15	3.36075175579586e-15
237	5.18002824237485e-15	3.56794380154602e-15	3.24851130388634e-15	3.48677628940911e-15	3.3806234897971e-15
238	5.20660395212935e-15	3.5788123520159e-15	3.26950104130749e-15	3.50181875240477e-15	3.42484180034936e-15
239	5.24572132431738e-15	3.59216163623187e-15	3.28592988258366e-15	3.52026543252209e-15	3.438642254264e-15
240	5.27213947336847e-15	3.60637468496004e-15	3.30731811865049e-15	3.53304060346521e-15	3.45854972384493e-15
241	5.30716577205255e-15	3.62222448630568e-15	3.32748940026302e-15	3.54669851810393e-15	3.48068025409523e-15
242	5.34230077993541e-15	3.6302752217404e-15	3.36708495869591e-15	3.56649685226752e-15	3.49311973791538e-15
243	5.37929209304019e-15	3.64887438668766e-15	3.3751805355572e-15	3.60966146782377e-15	3.51273653036102e-15
244	5.40924031296605e-15	3.65667251996145e-15	3.41315116522508e-15	3.63406764563593e-15	3.53379193880733e-15
245	5.44769121927427e-15	3.6756894252436e-15	3.42278247118761e-15	3.67789114511997e-15	3.55223879245063e-15
246	5.48795925230905e-15	3.70244788193601e-15	3.43950896318657e-15	3.69043615023013e-15	3.58279185337684e-15
247	5.51176959753132e-15	3.71697756271535e-15	3.47938890193557e-15	3.71418017016561e-15	3.6154407467464e-15
248	5.56235638849994e-15	3.75588225096392e-15	3.49294106971368e-15	3.7357850304606e-15	3.65722801690174e-15
249	5.59524969790899e-15	3.77192796599019e-15	3.50411755686758e-15	3.75181616415062e-15	3.68776473042293e-15
250	5.65670099245157e-15	3.80715897785506e-15	3.5178941936842e-15	3.77538687152609e-15	3.69256003939136e-15
251	5.68850881508984e-15	3.82436029144694e-15	3.52766281555888e-15	3.79974322997372e-15	3.7054445173049e-15
252	5.74184701156932e-15	3.83956359677505e-15	3.5665038948507e-15	3.80572283899588e-15	3.7129664404164e-15
253	5.78481879960792e-15	3.87522836535671e-15	3.58422204031827e-15	3.81241066434427e-15	3.73279677350298e-15
254	5.82333278174137e-15	3.89630332987311e-15	3.6001453586579e-15	3.82434951810659e-15	3.7436809449941e-15
255	5.85306210235155e-15	3.90957707209321e-15	3.61253175470628e-15	3.84063909368143e-15	3.76250878774948e-15
256	5.88833527036601e-15	3.92416322877979e-15	3.64965620110415e-15	3.8553110231551e-15	3.77838864639897e-15
257	5.93410535365157e-15	3.9442996935291e-15	3.6914267105236e-15	3.86558769162275e-15	3.80114271403685e-15
258	5.97793747977502e-15	3.96656388993482e-15	3.7179041310391e-15	3.87863283015591e-15	3.82254742424119e-15
259	6.01474844609847e-15	4.00392224935282e-15	3.73794214448152e-15	3.92120782664035e-15	3.84617451259483e-15
260	6.05968398603439e-15	4.01705134369651e-15	3.77312819443378e-15	3.93360116665949e-15	3.87979102655439e-15
261	6.09203076687862e-15	4.03406881385708e-15	3.78658686810064e-15	3.95537555245237e-15	3.8995098216329e-15
262	6.13321504730829e-15	4.05485229436469e-15	3.82399044498189e-15	3.97042372355739e-15	3.92840756192865e-15
263	6.17517506832394e-15	4.07358851933902e-15	3.84112964169098e-15	4.01772646917943e-15	3.95382179175526e-15
264	6.21198801860816e-15	4.10258429259911e-15	3.86062489818152e-15	4.03740826130795e-15	3.97989663380131e-15
265	6.24405808106405e-15	4.11380071866234e-15	3.90176413298708e-15	4.08496065731592e-15	4.01317217026753e-15
266	6.28931432679139e-15	4.13631364536918e-15	3.91974492402543e-15	4.1043326529613e-15	4.05848953980138e-15
267	6.34651787145755e-15	4.15212693675717e-15	3.9447930787204e-15	4.12809410227564e-15	4.08715165761968e-15
268	6.38311987341361e-15	4.16855228168451e-15	3.95737635247091e-15	4.14628511341403e-15	4.09288983436479e-15
269	6.41830311811164e-15	4.18633863402405e-15	3.99756126779524e-15	4.17093796784297e-15	4.10048056197162e-15
270	6.45135669357968e-15	4.21713947228449e-15	4.03551318449501e-15	4.19608328338433e-15	4.10756165311071e-15
271	6.4909337682358e-15	4.2303745301423e-15	4.05468326787488e-15	4.22486552338654e-15	4.11830579316429e-15
272	6.53859392368097e-15	4.24076016773318e-15	4.06546751604079e-15	4.24393628353109e-15	4.13816207073339e-15
273	6.57175571647486e-15	4.25348318855136e-15	4.10082772467756e-15	4.27129050541306e-15	4.15813572613157e-15
274	6.61819080883176e-15	4.26892501899918e-15	4.12060385917099e-15	4.29083352295103e-15	4.17736355211166e-15
275	6.66838847050821e-15	4.2899781953979e-15	4.14421111393675e-15	4.29950617982971e-15	4.19360328154783e-15
276	6.72387608836984e-15	4.30077769265145e-15	4.15423505140193e-15	4.31004234003486e-15	4.21408311708483e-15
277	6.7544962301889e-15	4.31155197172332e-15	4.19029171236931e-15	4.32455668961743e-15	4.22903307488159e-15
278	6.81285516173999e-15	4.32729711663854e-15	4.20297573397287e-15	4.3336404120769e-15	4.24550189569615e-15
279	6.86340041236052e-15	4.34211645231271e-15	4.21700200419171e-15	4.34988670449343e-15	4.26497977613523e-15
280	6.92943211264027e-15	4.35506624889959e-15	4.24918627377581e-15	4.36257964774418e-15	4.30633696391025e-15
281	6.97303696646936e-15	4.3894678773078e-15	4.28400584489549e-15	4.37663210210836e-15	4.32626686631771e-15
282	7.02969866205197e-15	4.41308558075099e-15	4.29776727057374e-15	4.38809115334151e-15	4.35221199020042e-15
283	7.0737642841357e-15	4.42761380214654e-15	4.31911079039894e-15	4.40351226514279e-15	4.3759707225649e-15
284	7.12222650795021e-15	4.44600320140742e-15	4.34090035817551e-15	4.42865500886396e-15	4.39897740158987e-15
285	7.15881156120874e-15	4.4626365135066e-15	4.35674820840303e-15	4.47235192308263e-15	4.40425865473715e-15
286	7.1978864604961e-15	4.4828990619674e-15	4.39154905451704e-15	4.49887065877397e-15	4.41095177446313e-15
287	7.24857239478226e-15	4.5025870940308e-15	4.40836260752851e-15	4.52425588427884e-15	4.41871652716416e-15
288	7.27653793346986e-15	4.51962032696462e-15	4.44177833277405e-15	4.56354258380732e-15	4.43362423873095e-15
289	7.318422019552e-15	4.53796493145467e-15	4.48788740690006e-15	4.58107580405394e-15	4.45029265051385e-15
290	7.34754695507643e-15	4.55577130998119e-15	4.50855315354812e-15	4.5992929809881e-15	4.46156615760767e-15
291	7.3933056764285e-15	4.59150187327818e-15	4.52502077399458e-15	4.6224997755982e-15	4.47572545563038e-15
292	7.42428898208451e-15	4.62432437596573e-15	4.54006758782394e-15	4.64687506022789e-15	4.49342614853408e-15
293	7.46397999871141e-15	4.65675705584892e-15	4.55864350563492e-15	4.67112459937678e-15	4.51789055285317e-15
294	7.51262549515503e-15	4.67817772215107e-15	4.59548910297972e-15	4.69256736614616e-15	4.53404611379346e-15
295	7.54565913789046e-15	4.7144879513662e-15	4.61452972410415e-15	4.73361360372978e-15	4.57211113399641e-15
296	7.59072687684256e-15	4.72789273752414e-15	4.64934719244743e-15	4.76291033726679e-15	4.58854539984392e-15
297	7.62234420612265e-15	4.74726297808516e-15	4.66942220124919e-15	4.78017020807315e-15	4.61114266327166e-15
298	7.67711343740021e-15	4.76070955466928e-15	4.68317979828248e-15	4.79508600358482e-15	4.62959544297489e-15
299	7.72360248841989e-15	4.78438944264385e-15	4.69772844560213e-15	4.82206459556056e-15	4.65379064372683e-15
300	7.76707711949336e-15	4.79790926841496e-15	4.72918012138691e-15	4.84992364258886e-15	4.67974488840275e-15
301	0	2.22044604925031e-16	1.11022302462516e-16	2.22044604925031e-16	0
302	1.11265980532075e-16	2.22383160003671e-16	4.57815841500725e-16	3.1646225226421e-16	1.11130669791841e-16
303	1.11940080849843e-16	4.96779495128367e-16	4.58216624670762e-16	5.46457169298053e-16	2.48604697505099e-16
304	1.6442346859596e-16	4.98924630615902e-16	4.6369107507062e-16	7.07787523305346e-16	3.36798954351662e-16
305	3.00862996755984e-16	7.32455597191074e-16	5.44009760034708e-16	7.46361767360168e-16	5.67757682792385e-16
306	4.42820899169379e-16	8.56868950302514e-16	7.1759424376862e-16	7.55205037140295e-16	6.13167488094852e-16
307	5.97057939727042e-16	8.97222571037889e-16	7.69753443813151e-16	9.178247901545e-16	6.71705256281316e-16
308	8.22497363196146e-16	9.33368133499153e-16	8.9184808671606e-16	9.83428065291876e-16	7.51629957233695e-16
309	8.62579487835534e-16	1.04952333865769e-15	9.00782895933121e-16	9.97465727636084e-16	7.60774721599145e-16
310	9.70638351452157e-16	1.15259684464605e-15	9.37109060266765e-16	1.03370426760783e-15	8.53840937784529e-16
311	1.09093878317378e-15	1.17690492907318e-15	9.48547072770794e-16	1.07910947781867e-15	8.71910681970103e-16
312	1.17082246142329e-15	1.19003377794749e-15	9.67332797570708e-16	1.14630321256212e-15	9.25853770701797e-16
313	1.18952912160109e-15	1.19653856406312e-15	9.81456564754778e-16	1.15948756263815e-15	9.59373555041693e-16
314	1.27063444464042e-15	1.23011275518502e-15	1.08389409603626e-15	1.25256803854302e-15	1.01687733866693e-15
315	1.30466397936999e-15	1.264882353789e-15	1.10819177079308e-15	1.31858335227894e-15	1.05469168929725e-15
316	1.42332340906233e-15	1.3004371560339e-15	1.20366585108487e-15	1.49002621289783e-15	1.07089476773224e-15
317	1.45568584450803e-15	1.38232278588624e-15	1.29606292279589e-15	1.56336892327234e-15	1.13010129300782e-15
318	1.52932097374688e-15	1.40848586969129e-15	1.32229006258972e-15	1.58692192383556e-15	1.16269947132862e-15
319	1.62169115093206e-15	1.48840051374702e-15	1.34708235508342e-15	1.66241208775825e-15	1.30304626893248e-15
320	1.75378198355904e-15	1.49280073952211e-15	1.35236301379799e-15	1.80344666110942e-15	1.39433539762537e-15
321	1.78958465273492e-15	1.49869655141946e-15	1.3836338120185e-15	1.82368442273813e-15	1.44766683134865e-15
322	1.90989896884722e-15	1.50829446215834e-15	1.39459757836341e-15	1.83940210852419e-15	1.46570286432954e-15
323	1.93914428001451e-15	1.51354353199004e-15	1.46837738938309e-15	1.86428225907944e-15	1.54649039106825e-15
324	2.08607407265699e-15	1.53834145052549e-15	1.47295791373134e-15	1.87430231914956e-15	1.57072024415786e-15
325	2.15494014916037e-15	1.54952654423927e-15	1.56101492949195e-15	1.91153877403811e-15	1.58571693832156e-15
326	2.20065786463418e-15	1.58775870267205e-15	1.57550827596422e-15	1.93453114778591e-15	1.65630846846513e-15
327	2.27864608444486e-15	1.66580841444895e-15	1.61544368047316e-15	1.96244980895087e-15	1.66511325781966e-15
328	2.3130621584004e-15	1.69612588036894e-15	1.64425269645378e-15	1.97646812926745e-15	1.74031208257635e-15
329	2.41966057185298e-15	1.78106843372483e-15	1.65208729994621e-15	2.03731689677221e-15	1.7709526832413e-15
330	2.44779214561358e-15	1.85247094281631e-15	1.6679249741967e-15	2.04705155254961e-15	1.80255693892948e-15
331	2.50220443460826e-15	1.87456959255229e-15	1.6900744282264e-15	2.07048762931878e-15	1.83454269576904e-15
332	2.5253118268268e-15	1.9095631302102e-15	1.77158225753738e-15	2.1106773229934e-15	1.89219605827526e-15
333	2.62962866632007e-15	1.97376213385201e-15	1.79676574294941e-15	2.13857432090489e-15	1.91844550538259e-15
334	2.65335320086726e-15	2.03586616731033e-15	1.82142102627715e-15	2.15055751588007e-15	1.94506034882204e-15
335	2.70257951946147e-15	2.04757879141885e-15	1.88984627696576e-15	2.16677943324477e-15	1.97171313499437e-15
336	2.736444671653e-15	2.05960450928366e-15	1.97890134022274e-15	2.18677135773646e-15	1.99224991258736e-15
337	2.78890092257747e-15	2.07024634509303e-15	2.0107431167458e-15	2.21121172729577e-15	2.0158633314288e-15
338	2.82362354021104e-15	2.09699930151447e-15	2.03475929899879e-15	2.26537053725528e-15	2.03024481534493e-15
339	2.87045151297993e-15	2.1297649788897e-15	2.05976236362999e-15	2.29038072562003e-15	2.09287124741661e-15
340	2.93332408051083e-15	2.13846884491903e-15	2.08426359713853e-15	2.31538930733102e-15	2.13477396417479e-15
341	2.96600491447548e-15	2.18735909410164e-15	2.11468138870819e-15	2.38606824164942e-15	2.16628840956947e-15
342	3.03967473794025e-15	2.21866069792487e-15	2.17510697139843e-15	2.40621742744039e-15	2.19709688572817e-15
343	3.1062626384977e-15	2.27706912573411e-15	2.23439653997501e-15	2.46216939088299e-15	2.20428696136212e-15
344	3.13963923779763e-15	2.33757391958344e-15	2.29657496286183e-15	2.49318115519822e-15	2.2127347030922e-15
345	3.18958148549151e-15	2.39462970186952e-15	2.31351342499894e-15	2.52364241764572e-15	2.22118382605101e-15
346	3.25870738834889e-15	2.41641604008014e-15	2.3283863579022e-15	2.56027610698098e-15	2.24533492915948e-15
347	3.31032486875649e-15	2.42448181582616e-15	2.34627051261574e-15	2.57430513135515e-15	2.27180790078229e-15
348	3.37656284288317e-15	2.4839384027951e-15	2.40224100871335e-15	2.59936335095441e-15	2.28768535572326e-15
349	3.40932782469246e-15	2.49868216373245e-15	2.46065292814227e-15	2.6259642384557e-15	2.32104014411428e-15
350	3.47782732641674e-15	2.54701025542289e-15	2.51214579665019e-15	2.64360678001488e-15	2.35073968388425e-15
351	3.52856226411598e-15	2.5723235587267e-15	2.56928743084374e-15	2.67106695213259e-15	2.37568027380859e-15
352	3.61769902472716e-15	2.62265283039556e-15	2.59112649157967e-15	2.73294677097671e-15	2.41900184095377e-15
353	3.66503035985653e-15	2.64429691646948e-15	2.60252422121357e-15	2.76284546220725e-15	2.4314050627031e-15
354	3.70573742170302e-15	2.6718340462622e-15	2.65515417484313e-15	2.81262518920929e-15	2.47441795744599e-15
355	3.8111451294649e-15	2.69500390376923e-15	2.68527534889956e-15	2.86885368246491e-15	2.52985848114367e-15
356	3.86309636227752e-15	2.71647458296886e-15	2.70642773813008e-15	2.88043117813775e-15	2.54645621048966e-15
357	3.95753189972606e-15	2.73091307163203e-15	2.73138377321542e-15	2.89385708820233e-15	2.56312777991291e-15
358	4.01044126746706e-15	2.75057736474299e-15	2.77580438975289e-15	2.92190441786774e-15	2.58462776138319e-15
359	4.05801716713873e-15	2.79753523294276e-15	2.78992924490271e-15	2.95594052873087e-15	2.6071150498291e-15
360	4.10940473908496e-15	2.8453289381628e-15	2.80221350733631e-15	2.97681746651507e-15	2.67035540074308e-15
361	4.14204321550903e-15	2.8681305998343e-15	2.82711981597846e-15	3.00200683885694e-15	2.74552466794307e-15
362	4.16990141793495e-15	2.89108928540519e-15	2.84416355365354e-15	3.01544824191645e-15	2.78907382934881e-15
363	4.2123487442526e-15	2.93733661840422e-15	2.89347805232706e-15	3.03363266117619e-15	2.79680075068869e-15
364	4.24485445601371e-15	2.9784109306109e-15	2.90992416280005e-15	3.08065004964021e-15	2.81081793119429e-15
365	4.2695612077281e-15	2.99047162573049e-15	2.93765548893252e-15	3.09971011612304e-15	2.82041822993594e-15
366	4.31020963035533e-15	3.00955567401123e-15	2.95032092033047e-15	3.12225560984563e-15	2.84684677007312e-15
367	4.33858444809237e-15	3.02679960518305e-15	3.00019123689856e-15	3.13830833696036e-15	2.85789762912313e-15
368	4.38603029804495e-15	3.03635000616441e-15	3.0118263445019e-15	3.15595429962222e-15	2.87206727662115e-15
369	4.40925871450321e-15	3.04668531452699e-15	3.02421996387862e-15	3.17219880754656e-15	2.89101251571278e-15
370	4.44543792918306e-15	3.07656828786657e-15	3.03542894803037e-15	3.19202815072122e-15	2.94292413499551e-15
371	4.47575979866412e-15	3.09687147739556e-15	3.0562843108765e-15	3.23760876843071e-15	2.9615989036711e-15
372	4.51707846366664e-15	3.11644070980526e-15	3.06926848829492e-15	3.29010095886094e-15	2.98361031169432e-15
373	4.54039707251565e-15	3.13718336555701e-15	3.0875758951723e-15	3.31768567125758e-15	3.00351486905053e-15
374	4.57980429991711e-15	3.15659259995094e-15	3.13446639750016e-15	3.33938784374641e-15	3.03059601571879e-15
375	4.61565797196819e-15	3.17800601216266e-15	3.18343714578798e-15	3.35706089806724e-15	3.05548495223402e-15
376	4.65554028447615e-15	3.2250131908161e-15	3.20385100777169e-15	3.43730856124684e-15	3.07741176605611e-15
377	4.69526817621398e-15	3.24090476714229e-15	3.21413594854608e-15	3.48644622338695e-15	3.09748202399804e-15
378	4.74477114521393e-15	3.2603758702847e-15	3.23320728255692e-15	3.508224039874e-15	3.12470950422918e-15
379	4.77682964483099e-15	3.2706648500506e-15	3.27856599005637e-15	3.52816533497325e-15	3.14637465967523e-15
380	4.81586109949286e-15	3.3103685998456e-15	3.29848315157353e-15	3.5478193904365e-15	3.32446017235854e-15
381	4.86071630044696e-15	3.36112605490015e-15	3.32096461271144e-15	3.56805154483237e-15	3.33466707068087e-15
382	4.89359192721208e-15	3.40020394318786e-15	3.33967042984122e-15	3.58751713047829e-15	3.34020705549394e-15
383	4.91871815155389e-15	3.41648555571535e-15	3.35215996633339e-15	3.63099168357565e-15	3.35216087719271e-15
384	4.94976417018449e-15	3.43037446593271e-15	3.36388079906945e-15	3.65259670897109e-15	3.38899336259241e-15
385	4.97972774742144e-15	3.44768387505573e-15	3.4097857556352e-15	3.67196517433522e-15	3.40721913013687e-15
386	5.01061705607476e-15	3.4856974849995e-15	3.43039481718098e-15	3.68373137060597e-15	3.4192471219325e-15
387	5.04104841338035e-15	3.52397086975714e-15	3.4685287195728e-15	3.70299326453719e-15	3.43986763850009e-15
388	5.06579743978582e-15	3.54295226851921e-15	3.5077499617147e-15	3.7242553171449e-15	3.46025974144958e-15
389	5.09847330460124e-15	3.57909980562443e-15	3.52455034828669e-15	3.74231332944489e-15	3.4745361413597e-15
390	5.12602499748196e-15	3.5943853833419e-15	3.53986974963097e-15	3.75428805929517e-15	3.48529614630947e-15
391	5.1542484880488e-15	3.60300853522641e-15	3.55242621032683e-15	3.79346105667219e-15	3.52881286745611e-15
392	5.1863940554957e-15	3.61918219418611e-15	3.59043484390561e-15	3.80509996152922e-15	3.54368964609454e-15
393	5.22851724471929e-15	3.62747854271473e-15	3.60696445781293e-15	3.8461129565546e-15	3.55585316673392e-15
394	5.25992342162235e-15	3.64655448395423e-15	3.61524593478317e-15	3.86368208772952e-15	3.57805171290128e-15
395	5.30022711095336e-15	3.68431230195897e-15	3.63497450782849e-15	3.88315964560029e-15	3.59465407773597e-15
396	5.33834350450551e-15	3.69894427406343e-15	3.65681153912703e-15	3.90200353261164e-15	3.61894978818448e-15
397	5.36963745045607e-15	3.71969528153088e-15	3.69924927016384e-15	3.91887806134307e-15	3.64142521910194e-15
398	5.41001073336126e-15	3.74069459548002e-15	3.71662069613993e-15	3.9405426430492e-15	3.67093501714731e-15
399	5.44904957605669e-15	3.7572822054589e-15	3.73203209197665e-15	3.98608154337868e-15	3.68143090962083e-15
400	5.48612592395053e-15	3.8002027618217e-15	3.77171857611776e-15	4.00123379290935e-15	3.68569195212652e-15
401	5.53232793472841e-15	3.83904789620687e-15	3.81284139998943e-15	4.02491068768682e-15	3.71851147503296e-15
402	5.57210842858135e-15	3.85576295378926e-15	3.82074914088513e-15	4.02927199681577e-15	3.72462217971315e-15
403	5.61763142690975e-15	3.87284327478088e-15	3.83977291656382e-15	4.0440630827533e-15	3.73915244677457e-15
404	5.65174916455133e-15	3.91519341383652e-15	3.85555873579091e-15	4.05038281033404e-15	3.75270410699438e-15
405	5.69791221118454e-15	3.93595024297237e-15	3.88268846707572e-15	4.06628967345297e-15	3.77646221682528e-15
406	5.73737222241844e-15	3.95255045991221e-15	3.90017054604597e-15	4.08027362019135e-15	3.79449959245603e-15
407	5.78080389464435e-15	3.9631806548422e-15	3.92028132867682e-15	4.09079499320507e-15	3.81487031935443e-15
408	5.82209804417001e-15	3.98474526715979e-15	3.96861298738045e-15	4.11477178276094e-15	3.86182020386634e-15
409	5.87528660748006e-15	4.00944968272678e-15	3.97993097806716e-15	4.1322052520671e-15	3.90560730266093e-15
410	5.91326229143758e-15	4.02552566405229e-15	4.00661827522358e-15	4.14830260874815e-15	3.92488774602311e-15
411	5.95088462797595e-15	4.06191887570209e-15	4.03863799605652e-15	4.16147011254223e-15	3.95108970355405e-15
412	5.99262076169861e-15	4.0817497642002e-15	4.05226406263545e-15	4.20344310201384e-15	3.9823224313323e-15
413	6.04577239419894e-15	4.09542106297839e-15	4.09125345627405e-15	4.22627464473223e-15	4.00520535038063e-15
414	6.08607232171007e-15	4.10771652765359e-15	4.10863987536094e-15	4.25077520308713e-15	4.04275696492518e-15
415	6.13002635626897e-15	4.1268012670919e-15	4.12817019462505e-15	4.27972934770202e-15	4.07044240614048e-15
416	6.16495698262065e-15	4.14023712077336e-15	4.14433829607245e-15	4.30791370522232e-15	4.10323300004043e-15
417	6.21409949102359e-15	4.17725926607095e-15	4.16324912191874e-15	4.33520039471251e-15	4.11467996167983e-15
418	6.2431506885173e-15	4.19265866831884e-15	4.17892487872954e-15	4.36899157904122e-15	4.12525214824955e-15
419	6.28006743541967e-15	4.20944395181842e-15	4.20045045257296e-15	4.39689652442052e-15	4.13160959920577e-15
420	6.32267464575181e-15	4.22702461691698e-15	4.21683251187026e-15	4.41489568826939e-15	4.14898169167306e-15
421	6.37099327991538e-15	4.24104064655122e-15	4.23393054059829e-15	4.43858974208762e-15	4.18245621927322e-15
422	6.41590848547856e-15	4.2590767954484e-15	4.24458993118577e-15	4.47323851731327e-15	4.20184141826012e-15
423	6.45996034948539e-15	4.27426134904e-15	4.28577304684425e-15	4.49462979811468e-15	4.22176815436024e-15
424	6.5060878166825e-15	4.28947970086558e-15	4.29811874425048e-15	4.5137692241615e-15	4.24035057286496e-15
425	6.54561868930203e-15	4.31236043626106e-15	4.31308916269266e-15	4.54215992198747e-15	4.25739614460678e-15
426	6.60128641210664e-15	4.34538344713924e-15	4.32664881417591e-15	4.56945842820658e-15	4.26720831677257e-15
427	6.63513701587371e-15	4.35929224702671e-15	4.36572019816364e-15	4.57945750707124e-15	4.2889912632219e-15
428	6.69203692448239e-15	4.37687364868197e-15	4.39862103086466e-15	4.58866361922611e-15	4.30416767202847e-15
429	6.73183634985006e-15	4.41070946435346e-15	4.4258328104183e-15	4.59804961994076e-15	4.32548585387763e-15
430	6.78904817373564e-15	4.44458629510236e-15	4.43606675740205e-15	4.61175172269901e-15	4.34601201958538e-15
431	6.8148776203213e-15	4.459266002228e-15	4.4459031559293e-15	4.6283262770347e-15	4.36861494733916e-15
432	6.8535847396091e-15	4.47815680875073e-15	4.45934408346163e-15	4.64037924741062e-15	4.38803786676662e-15
433	6.88556099533601e-15	4.49403201062548e-15	4.47515069400921e-15	4.65993109555955e-15	4.43344223301683e-15
434	6.91864725931783e-15	4.51289240998908e-15	4.49297449500686e-15	4.67285870604507e-15	4.4827098677587e-15
435	6.95236238332967e-15	4.52874228149775e-15	4.51254562098276e-15	4.69369044744839e-15	4.48715543661069e-15
436	6.99442276696993e-15	4.59150984110487e-15	4.57559051559501e-15	4.70930565936374e-15	4.49795397579145e-15
437	7.03172321309702e-15	4.61150696756438e-15	4.58983313950484e-15	4.73409579251888e-15	4.50599122059043e-15
438	7.06240337179392e-15	4.62848035833082e-15	4.61035493222951e-15	4.75199361271183e-15	4.51605856731451e-15
439	7.10172072070441e-15	4.65000635943652e-15	4.626940953282e-15	4.77586512815889e-15	4.52819955413951e-15
440	7.14185339021857e-15	4.66179251017927e-15	4.63753905913225e-15	4.79355893311121e-15	4.54352423776107e-15
441	7.18765649538457e-15	4.67344370025511e-15	4.65051342624532e-15	4.81440745053779e-15	4.56307109266845e-15
442	7.22214574780703e-15	4.68462897348549e-15	4.67984192387375e-15	4.84182563754111e-15	4.59897148300595e-15
443	7.26437206580493e-15	4.69504689025509e-15	4.69273177746329e-15	4.86775298185968e-15	4.61927398693365e-15
444	7.30057716620215e-15	4.71239655395346e-15	4.71381357996182e-15	4.8849770915325e-15	4.6334787795263e-15
445	7.33670821073189e-15	4.73082736541746e-15	4.74977104123425e-15	4.91226367034695e-15	4.65349711423112e-15
446	7.37383116349064e-15	4.76392769390361e-15	4.76609468813481e-15	4.94427104101017e-15	4.67100241889437e-15
447	7.41123373980241e-15	4.78190536361294e-15	4.78127396624689e-15	4.98180679458328e-15	4.69108034817415e-15
448	7.45624112146936e-15	4.79367115843271e-15	4.81706637512215e-15	4.99415763616122e-15	4.70310709968423e-15
449	7.49656300046625e-15	4.81593110375418e-15	4.85078357807228e-15	5.00764711203522e-15	4.71887667674127e-15
450	7.53958067920751e-15	4.83386243193825e-15	4.86774554846116e-15	5.0166387119692e-15	4.74219386775244e-15
451	0	0	2.22044604925031e-16	0	2.22044604925031e-16
452	1.96261557335472e-17	4.44522679167363e-16	2.22098808417826e-16	1.2266347333467e-17	3.19490668177528e-16
453	3.22677218933155e-17	4.45557232629873e-16	2.23826389593303e-16	2.22437280997416e-16	3.20130515830194e-16
454	2.26404882675363e-16	4.4724043355264e-16	2.25030019957362e-16	2.23656074145411e-16	5.5071746523158e-16
455	3.21489620197791e-16	5.0994195483047e-16	2.31879593844823e-16	3.16570037555246e-16	5.7970217326657e-16
456	3.39803974684252e-16	5.28811899012267e-16	3.1580618844731e-16	3.27231910684376e-16	7.32548324591071e-16
457	5.67502280993834e-16	6.28178322735452e-16	6.50667365266358e-16	4.53873660988096e-16	7.34197859812886e-16
458	6.87796324238009e-16	6.86788672743899e-16	6.98288756763837e-16	6.49411692661511e-16	8.63497575356426e-16
459	7.64926324108334e-16	7.08631093737795e-16	7.14486632210362e-16	7.12720537418556e-16	9.84047673465396e-16
460	8.8745120890476e-16	8.02802449588992e-16	7.61775291141053e-16	7.70721405388287e-16	1.01328574787338e-15
461	1.09144874509716e-15	8.47197551314232e-16	7.67120349697459e-16	8.10724689284157e-16	1.03460411701953e-15
462	1.15420433795206e-15	8.55942125531338e-16	7.84970339628521e-16	8.49327503150012e-16	1.08073749229272e-15
463	1.31248146720306e-15	8.94889784112266e-16	8.05953045003407e-16	8.96506449865536e-16	1.12443700548188e-15
464	1.40324071524294e-15	9.25040635952321e-16	8.49270614170727e-16	9.07118651613792e-16	1.17468988263587e-15
465	1.51332934574964e-15	9.61775944521613e-16	9.67101288086307e-16	9.65824459400596e-16	1.27943789389205e-15
466	1.58086257295367e-15	1.00810188726201e-15	9.77470837146895e-16	1.19085211378662e-15	1.29565465932815e-15
467	1.66128392730286e-15	1.24403770811631e-15	1.19403310776308e-15	1.23121550217758e-15	1.34293594933188e-15
468	1.7878185458486e-15	1.25015651395806e-15	1.21299953734392e-15	1.26520941974342e-15	1.37596280318331e-15
469	1.86483731797198e-15	1.27247639358948e-15	1.22747403934821e-15	1.27544804654491e-15	1.40578730900341e-15
470	1.95010258501682e-15	1.28531531303732e-15	1.24660964720207e-15	1.28591732107641e-15	1.61460089950348e-15
471	1.99773881684049e-15	1.31813353865186e-15	1.26836897574172e-15	1.31766844764729e-15	1.62746843681597e-15
472	2.13479076589034e-15	1.32401179047591e-15	1.28274521334899e-15	1.32598499542974e-15	1.66941943134566e-15
473	2.17772316445303e-15	1.327135106764e-15	1.29472171846294e-15	1.48789966236409e-15	1.67488863207476e-15
474	2.31038691538514e-15	1.35370821623017e-15	1.32291550641266e-15	1.51264649160804e-15	1.67832768300874e-15
475	2.36694019805407e-15	1.36693451916225e-15	1.36032745097507e-15	1.54540016938506e-15	1.74268458925971e-15
476	2.48103647877029e-15	1.45032006602319e-15	1.39839914176435e-15	1.58200843726111e-15	1.77086346823025e-15
477	2.53102141112382e-15	1.60862258126709e-15	1.47445201021849e-15	1.60181455072562e-15	1.89485142892516e-15
478	2.60133212912015e-15	1.69249325745153e-15	1.49121335939178e-15	1.67320788160107e-15	1.95740898652332e-15
479	2.66780046113257e-15	1.70716490205633e-15	1.50270509158779e-15	1.7599005666705e-15	2.01861213475435e-15
480	2.70298940224366e-15	1.77404847716525e-15	1.54761918517397e-15	1.79388607584127e-15	2.05526365414445e-15
481	2.75087194427967e-15	1.8417083510117e-15	1.62425149647032e-15	1.82523282656539e-15	2.08130643302716e-15
482	2.77413503532597e-15	1.85175955634014e-15	1.64214184870569e-15	1.85430978897295e-15	2.10611304938636e-15
483	2.89143557271096e-15	1.87131253325823e-15	1.66261252176095e-15	1.9954870629689e-15	2.14145813170811e-15
484	2.97733433349427e-15	1.93523403771841e-15	1.68286169327053e-15	2.06124838350107e-15	2.17343879291144e-15
485	3.01923273737645e-15	1.95103700028429e-15	1.74650547391527e-15	2.09584187968785e-15	2.24131531358676e-15
486	3.08076856622877e-15	2.0221025551113e-15	1.76894368009091e-15	2.1104658153299e-15	2.25006830560948e-15
487	3.14524523622924e-15	2.0473563858741e-15	1.83520224398419e-15	2.17161106761381e-15	2.27317910560761e-15
488	3.19400214215471e-15	2.10970329406613e-15	1.85784025558256e-15	2.20066000693208e-15	2.31728095933998e-15
489	3.24489037753287e-15	2.13475887001556e-15	1.92483624864039e-15	2.270132854156e-15	2.32708492354205e-15
490	3.27860675974083e-15	2.16332950146841e-15	1.93931397953615e-15	2.29802687439986e-15	2.37303341066714e-15
491	3.32623369471079e-15	2.1761911120159e-15	2.01629500289734e-15	2.36288699391196e-15	2.42687226663121e-15
492	3.37155137224655e-15	2.19179655405181e-15	2.03742303445971e-15	2.39029287590701e-15	2.54874893692081e-15
493	3.4091294638424e-15	2.25478558175267e-15	2.10484560782369e-15	2.44536182475662e-15	2.57208955068251e-15
494	3.4662769623019e-15	2.31241116032095e-15	2.12403183271138e-15	2.47948277890578e-15	2.58380380847941e-15
495	3.53255255514368e-15	2.37497007951244e-15	2.15918054907471e-15	2.51477798546855e-15	2.59176839555772e-15
496	3.59756920137484e-15	2.40493646575015e-15	2.17606583823875e-15	2.58055835824459e-15	2.60204619509995e-15
497	3.66070608389646e-15	2.43248421627667e-15	2.21060807923746e-15	2.6036034234886e-15	2.63008916998387e-15
498	3.70837450175889e-15	2.46089370843645e-15	2.24278677670638e-15	2.6636606039326e-15	2.64826378321862e-15
499	3.7497207094507e-15	2.48451138933006e-15	2.2745470209153e-15	2.69050191505776e-15	2.6991951843158e-15
500	3.79961774816133e-15	2.50148461717523e-15	2.29247956032073e-15	2.71706420621757e-15	2.71158303891684e-15
501	3.8356011864991e-15	2.51762937381574e-15	2.34230518333596e-15	2.73578860132706e-15	2.73145198347108e-15
502	3.86919687476154e-15	2.5671972476437e-15	2.35822177322042e-15	2.76370974581832e-15	2.74641051810867e-15
503	3.92330898213901e-15	2.60733526268656e-15	2.37751176771664e-15	2.78865770818723e-15	2.76401683764196e-15
504	3.97949439013621e-15	2.64395294863081e-15	2.49727687441929e-15	2.82538142424353e-15	2.78187706735225e-15
505	4.0457322661112e-15	2.69452290252127e-15	2.52454943640203e-15	2.8426166163075e-15	2.80184860287276e-15
506	4.08695437263612e-15	2.72549408861788e-15	2.55410302097733e-15	2.86888078815449e-15	2.82428171387943e-15
507	4.14837242443496e-15	2.77306620495105e-15	2.57630777476069e-15	2.8970253942074e-15	2.85356395399561e-15
508	4.18232811888022e-15	2.79633984496048e-15	2.58589709621942e-15	2.91600371915065e-15	2.87850911906411e-15
509	4.22875179720968e-15	2.81897645981681e-15	2.6171555761599e-15	2.94160735689634e-15	2.90989113707637e-15
510	4.26692991910231e-15	2.86891007517434e-15	2.63010382513428e-15	2.96439440957877e-15	2.95559706271057e-15
511	4.32033741920211e-15	2.89843545235916e-15	2.6499392399953e-15	2.99574734854825e-15	2.99260834672122e-15
512	4.36620265471526e-15	2.93139368283826e-15	2.68064204473727e-15	3.05146020614867e-15	3.00487756133161e-15
513	4.4169842150664e-15	2.97675696218716e-15	2.70108854501216e-15	3.08650770937081e-15	3.0122023899173e-15
514	4.46646325416631e-15	2.99914218290674e-15	2.74856677085645e-15	3.10113782158047e-15	3.02220057379147e-15
515	4.49442918420223e-15	3.02723033731763e-15	2.78144234746527e-15	3.12132330055277e-15	3.03660395808168e-15
516	4.56047257199385e-15	3.03604426511683e-15	2.80168209412382e-15	3.16984101390096e-15	3.08373063789601e-15
517	4.58124537073964e-15	3.05442004865884e-15	2.81313907608083e-15	3.18952024821554e-15	3.10021255829933e-15
518	4.63683331760044e-15	3.0636476425428e-15	2.82256552063845e-15	3.23937691153241e-15	3.14691401204871e-15
519	4.65777643496591e-15	3.07603326406718e-15	2.83248669281771e-15	3.28862338082056e-15	3.1680658448244e-15
520	4.70089753920537e-15	3.09160181281967e-15	2.84903169922888e-15	3.31286361981426e-15	3.22295837939282e-15
521	4.72703664644343e-15	3.10462155599218e-15	2.89757865702552e-15	3.33737762454142e-15	3.25152666008847e-15
522	4.78091694170638e-15	3.12297779801843e-15	2.90990476303846e-15	3.3629983424717e-15	3.3052681359069e-15
523	4.80419348033717e-15	3.13387310739504e-15	2.9271055479564e-15	3.38290609701039e-15	3.35390559628429e-15
524	4.84031389249007e-15	3.15027148235488e-15	2.93712472837536e-15	3.40660427622924e-15	3.36605739204016e-15
525	4.87064352041644e-15	3.16431935459008e-15	2.95764537678441e-15	3.45509784618824e-15	3.41036299802819e-15
526	4.90004441166306e-15	3.17888633910869e-15	2.96646774979956e-15	3.47322215460901e-15	3.43333598484516e-15
527	4.93870608586724e-15	3.1984980617369e-15	2.98293135935118e-15	3.50130823194335e-15	3.45784833202429e-15
528	4.96578052090802e-15	3.23868698703349e-15	3.02466165301113e-15	3.52629904601618e-15	3.48697018244374e-15
529	4.99515941439453e-15	3.24775102761152e-15	3.06527503829038e-15	3.56408365621319e-15	3.52956773732417e-15
530	5.04138263118231e-15	3.27358147020382e-15	3.10825540112058e-15	3.60722111153812e-15	3.58778664251526e-15
531	5.07799736967962e-15	3.29619781093257e-15	3.12028346514203e-15	3.63253613377034e-15	3.59869331076303e-15
532	5.11983975361674e-15	3.30641893502811e-15	3.13766060518221e-15	3.67711707256636e-15	3.63541696243093e-15
533	5.15602510512701e-15	3.32340784310616e-15	3.15012674056989e-15	3.70025839396441e-15	3.64209712439066e-15
534	5.20514555638106e-15	3.33921876385545e-15	3.16306339618331e-15	3.7185652776065e-15	3.65853393966241e-15
535	5.23526687307858e-15	3.35353053706707e-15	3.18578592834206e-15	3.74181638737636e-15	3.67092489208441e-15
536	5.28793971961542e-15	3.39320964596491e-15	3.20677570615548e-15	3.76645740755314e-15	3.6901808004066e-15
537	5.31925790513039e-15	3.40556181486128e-15	3.21895594603817e-15	3.81387208405063e-15	3.76344780654972e-15
538	5.35622976506447e-15	3.42515525892295e-15	3.23473784034737e-15	3.83082538849353e-15	3.79953300082236e-15
539	5.39002659385193e-15	3.44616316997209e-15	3.26268527740412e-15	3.85043927676298e-15	3.82410548863146e-15
540	5.42863704797697e-15	3.46659504765403e-15	3.28235486806358e-15	3.8888845446738e-15	3.84656130848044e-15
541	5.47193624680356e-15	3.48084490671534e-15	3.29684343998886e-15	3.90097027631287e-15	3.86830913888942e-15
542	5.5215548578179e-15	3.49653127819185e-15	3.30834904627871e-15	3.91741477969831e-15	3.88649010378883e-15
543	5.55732600560176e-15	3.53468319357766e-15	3.33369665016344e-15	3.93467252160198e-15	3.89829505639596e-15
544	5.60966884472652e-15	3.57328106549725e-15	3.34616435752229e-15	3.95266611579635e-15	3.91366067835928e-15
545	5.66413233319017e-15	3.58408026008121e-15	3.38842988249532e-15	3.97371212571689e-15	3.93844634851286e-15
546	5.69365158436286e-15	3.59406946755754e-15	3.39818185793614e-15	3.99363477646659e-15	4.0087787202304e-15
547	5.72831175887601e-15	3.61227803445096e-15	3.41264846174404e-15	4.01857786105481e-15	4.02354904991137e-15
548	5.75994721889956e-15	3.64720852864999e-15	3.42485426071334e-15	4.03012107777225e-15	4.05764778164842e-15
549	5.7892982128733e-15	3.71786883549065e-15	3.43871987220363e-15	4.04400930051662e-15	4.06150054728484e-15
550	5.81312759578348e-15	3.73416222524995e-15	3.46079959334463e-15	4.13063064838939e-15	4.06640745888991e-15
551	5.83881550509512e-15	3.74655500935377e-15	3.50543096503624e-15	4.14864439933752e-15	4.07784322352942e-15
552	5.86650132428188e-15	3.7570740389003e-15	3.51631728341963e-15	4.15463903467626e-15	4.09443661940829e-15
553	5.88911388016436e-15	3.77128988777223e-15	3.5279475650515e-15	4.168514758203e-15	4.10629254157301e-15
554	5.92258431174865e-15	3.78096786069854e-15	3.54724684760741e-15	4.18133275162368e-15	4.12669475740381e-15
555	5.95044112175581e-15	3.799700227512e-15	3.56528366792579e-15	4.19656395637144e-15	4.13736140286475e-15
556	5.97740400100723e-15	3.80971842901763e-15	3.58117857383816e-15	4.20468673395316e-15	4.17378841518358e-15
557	6.01170102735672e-15	3.82549035752464e-15	3.60239094670869e-15	4.21332986518526e-15	4.19131346363377e-15
558	6.04395595780858e-15	3.84440987714135e-15	3.62181772730619e-15	4.22528326429147e-15	4.20318911623872e-15
559	6.06800107509247e-15	3.86294781794006e-15	3.64262490054799e-15	4.24906280466739e-15	4.21792415361388e-15
560	6.09992829174258e-15	3.89941234140808e-15	3.65357644524886e-15	4.26837122213224e-15	4.25394434879239e-15
561	6.12824472327253e-15	3.93616482635183e-15	3.67311215307331e-15	4.28913464559684e-15	4.27177612661111e-15
562	6.15567697840649e-15	3.95387468489952e-15	3.71423505000808e-15	4.31109849562653e-15	4.29880711274665e-15
563	6.17914602842656e-15	3.97564208805366e-15	3.73440077119272e-15	4.35273022983762e-15	4.32410936728684e-15
564	6.21523538468779e-15	3.99307423586892e-15	3.75844010274605e-15	4.39378183682361e-15	4.3375000215862e-15
565	6.25734062793316e-15	4.01273442149736e-15	3.77832477848382e-15	4.41306248462562e-15	4.35925986213855e-15
566	6.29532988860889e-15	4.02747481015807e-15	3.80022480303415e-15	4.43812062117674e-15	4.38317725200564e-15
567	6.3303880284676e-15	4.05272283358651e-15	3.84322689271505e-15	4.46644062453804e-15	4.38816127362785e-15
568	6.36274222088726e-15	4.06733380218364e-15	3.85562682718934e-15	4.49325417110504e-15	4.40009705666309e-15
569	6.41001305185162e-15	4.0804366687456e-15	3.89286177336444e-15	4.50882657108677e-15	4.41151928244691e-15
570	6.43767906221159e-15	4.09475291753526e-15	3.91352087350494e-15	4.52708650860639e-15	4.42714974543884e-15
571	6.47460898663042e-15	4.13750936830731e-15	3.93629280380863e-15	4.54813652971589e-15	4.45855252719334e-15
572	6.51978707727632e-15	4.15167318894442e-15	3.952974418299e-15	4.57488486863224e-15	4.47465710351024e-15
573	6.56907756045273e-15	4.19229024199673e-15	3.97450468574773e-15	4.59909052321155e-15	4.49236705342726e-15
574	6.62026106182892e-15	4.21408984085683e-15	4.00216698502931e-15	4.62201496315243e-15	4.51447539972911e-15
575	6.66123258102176e-15	4.25165361095147e-15	4.04290993977062e-15	4.62601753023316e-15	4.55004282923196e-15
576	6.70365873620688e-15	4.28586419642447e-15	4.06344788069324e-15	4.63284012866463e-15	4.56989152418163e-15
577	6.73740138979708e-15	4.31989366919844e-15	4.07743608453704e-15	4.64167600818693e-15	4.58988638763249e-15
578	6.78136546801575e-15	4.34177537111573e-15	4.11591832369201e-15	4.65596737225268e-15	4.605598604092e-15
579	6.82929592558024e-15	4.35640556300735e-15	4.131355724685e-15	4.67319638967869e-15	4.62807802581456e-15
580	6.86779218430297e-15	4.3767949067813e-15	4.15472946761843e-15	4.68439637014315e-15	4.64965430925861e-15
581	6.91683885124528e-15	4.39480314759367e-15	4.16844878176068e-15	4.71845724114283e-15	4.66593116349919e-15
582	6.95547904281824e-15	4.40706646239899e-15	4.18147550865671e-15	4.73409933922809e-15	4.68383466994883e-15
583	6.99213182417741e-15	4.4297509949768e-15	4.20054778278406e-15	4.75620050124484e-15	4.71939790373983e-15
584	7.02741472566189e-15	4.45002252025138e-15	4.23924197609685e-15	4.78992192565763e-15	4.75418621212297e-15
585	7.08204241475197e-15	4.46480501095641e-15	4.25574926034293e-15	4.82636903974548e-15	4.76485971354714e-15
586	7.12108248751404e-15	4.50123981504709e-15	4.27093718929543e-15	4.84051792067945e-15	4.79124450605404e-15
587	7.1643762927818e-15	4.52434406129521e-15	4.28790278373919e-15	4.86732460572993e-15	4.8186446193853e-15
588	7.20722767460845e-15	4.54191595831873e-15	4.30658601368175e-15	4.88937470157944e-15	4.8335228558004e-15
589	7.25462328895017e-15	4.56147093170182e-15	4.31892645287906e-15	4.92757001262696e-15	4.84747662168144e-15
590	7.30048814782044e-15	4.59743657068863e-15	4.33480819181753e-15	4.95241316431797e-15	4.86729146462898e-15
591	7.34957422071758e-15	4.61633802286609e-15	4.403645644555e-15	4.98292366120947e-15	4.90386274354127e-15
592	7.40659784505011e-15	4.62765392387887e-15	4.4209988254294e-15	5.00672479054953e-15	4.91555121861858e-15
593	7.45264618407254e-15	4.64404710659643e-15	4.43987441722619e-15	5.03450052864601e-15	4.95277450108271e-15
594	7.50005388431019e-15	4.65606271123327e-15	4.47876952086306e-15	5.06038412242621e-15	4.97089668542696e-15
595	7.54681919544246e-15	4.67051726817447e-15	4.49998154938684e-15	5.10063601065097e-15	4.98713315426491e-15
596	7.61195423726652e-15	4.68454902031025e-15	4.53554409775669e-15	5.11449311295655e-15	5.00864102855275e-15
597	7.65389852866232e-15	4.69578288998417e-15	4.55016711713052e-15	5.13435851415278e-15	5.02785950108509e-15
598	7.7180919052304e-15	4.71681253236264e-15	4.57769217948804e-15	5.14728825295187e-15	5.05063164296711e-15
599	7.77341235161346e-15	4.73690461232e-15	4.60124860305589e-15	5.15571778953383e-15	5.06923047506488e-15
600	7.83793502888121e-15	4.77086566739607e-15	4.63609608685032e-15	5.16740906735497e-15	5.08514172094459e-15


==> Figures_data/E20R5000/E20R5000_cond.dat <==
i	ICE_restart1	SVD_restart1	ICE_restart2	SVD_restart2
1	1	1	1	1
2	1.88680577273587	1.88680577273587	2.38423303011477	2.38423303011477
3	9.45907655615832	14.0236474084916	8.31969721436875	10.5907047753069
4	17.8110203730751	18.7324926889544	16.9544985365061	17.9581203798312
5	19.4695833934862	24.8031052622241	18.1702101341351	42.6188822921111
6	25.9029159437253	28.1613095660884	73.2742072415839	78.7553310280975
7	28.3938280246883	33.6588298442675	73.3339466772035	133.062557657338
8	33.4695782721785	38.4355339553838	258.816542010969	296.756891125642
9	35.5668414650977	39.2740874442451	267.789826688365	542.090847898404
10	40.8260202898364	48.3687273605333	910.755934353069	1118.8988285087
11	49.8326731790189	56.1630921315103	972.095494049187	1869.53446671492
12	57.701910893889	68.657742161833	3512.91093304017	5241.21658713551
13	62.1149987553037	70.8677979145646	4287.76661679283	9195.39132488588
14	66.9659060508499	78.6866215810739	13638.4870352559	20657.9339552297
15	68.8480647749934	83.2574714041863	16881.8235865114	33260.4300027036
16	76.1435165097609	87.4950801803781	47720.6018074638	73569.0656804513
17	78.2768657447058	97.2443956008927	68057.8297792239	128574.403208635
18	88.7947342256309	102.687894928345	185636.602785122	298007.22650424
19	92.3368705308497	125.275782633997	291685.657191773	514616.329482993
20	133.210847178331	150.916680281576	712806.005083892	1168120.92474484
21	146.985241730765	210.856233976547	1148590.95481974	1890112.04085646
22	221.455908512685	253.506110887997	2456408.46524789	4121619.66874433
23	233.433212359297	333.581775956247	4108618.95010111	6487653.40174556
24	337.175529135944	390.453788458981	7910666.55478416	13888186.0068631
25	353.965056860344	458.896532309039	14197264.0048072	21552007.5268701
26	439.934937836782	831.85201649519	25853273.6825778	48114501.8165164
27	441.425613990314	868.386852522843	49751855.712313	72142390.5152184
28	481.391302252792	904.525840866737	83737011.3639354	161643832.463592
29	481.760785752936	914.487336436014	171301900.803445	235506256.415829
30	497.200923627865	923.663330070357	0	0
31	497.574684056713	924.39540816013	0	0
32	509.942039544863	932.661960788417	0	0
33	511.840176084131	932.663389327141	0	0
34	517.752200632567	966.589389334887	0	0
35	543.856375643747	972.819133741902	0	0
36	553.050448530202	1004.32513443734	0	0
37	584.243173925588	1004.54481127441	0	0
38	586.233725826742	1012.89902039605	0	0
39	587.667832536666	1013.9145300002	0	0
40	589.1098048378	1019.8701194441	0	0
41	593.977185582453	1022.45134528883	0	0
42	600.8751579373	1027.84219742407	0	0
43	602.211549403166	1028.70536371093	0	0
44	605.290540635945	1030.99885079619	0	0
45	606.449950800786	1031.26149603752	0	0
46	790.721946059191	3831.43337820916	0	0
47	831.701348351001	3839.93519377065	0	0
48	831.760650379506	3852.17844806331	0	0
49	835.225980058817	3854.68792634129	0	0
50	840.528277664036	3857.05780069698	0	0
51	852.632748972392	3857.57883285636	0	0
52	909.770656591342	3977.30258364193	0	0
53	936.186737586203	3978.48075998439	0	0
54	938.286518866424	3980.30930740987	0	0
55	947.063503793679	3981.22023535297	0	0
56	947.777989399509	3984.60520661323	0	0
57	957.488374565428	3985.59027943866	0	0
58	958.230301754009	3986.76589384446	0	0
59	959.934293324997	3987.11444507135	0	0
60	966.025027664232	3991.11708826921	0	0
61	966.505876108425	3991.27083326381	0	0
62	966.507333903539	3991.67652297533	0	0
63	967.012054304784	3991.7018435666	0	0
64	968.285962625347	3992.57029198568	0	0
65	969.240805202463	3993.01403289055	0	0
66	971.450549623101	3997.10457363972	0	0
67	972.191000300762	3997.34685753744	0	0
68	977.339302044916	3999.88023500718	0	0
69	982.035288488433	4110.4055883333	0	0
70	1086.60763442507	4147.81271051607	0	0
71	1087.5811144162	4149.18624739241	0	0
72	1087.58896084847	4149.21048848266	0	0
73	1087.64860168425	4149.31208050716	0	0
74	1087.94744612633	4149.68334230394	0	0
75	1088.16407047734	4149.86152607712	0	0
76	1088.66791659737	4150.06417809219	0	0
77	1088.92782872267	4150.30005248423	0	0
78	1091.97000229565	4150.95474687156	0	0
79	1092.66345370206	4150.98845849903	0	0
80	1092.67300819161	4151.0642578167	0	0
81	1093.31562114141	4151.10267564607	0	0
82	1101.44284987217	4151.39380180456	0	0
83	1408.31436832441	4160.30426795032	0	0
84	1421.83702587563	4175.8318038332	0	0
85	1564.40310404956	4217.8414595258	0	0
86	1589.2059075998	4219.30987392059	0	0
87	1590.67678707399	4220.20726555701	0	0
88	1593.59929875237	4230.36136780669	0	0
89	1600.49582134945	4233.68489537521	0	0
90	1623.39447603804	4331.16479690712	0	0
91	1662.01763824896	4346.3810865598	0	0
92	1810.30246204185	5245.60623811308	0	0
93	2230.70899506626	6433.4474136213	0	0
94	3231.54455408839	11817.3310655367	0	0
95	5524.61724455765	17855.3550258737	0	0
96	8765.64450678148	228823.837863713	0	0
97	17838.8960800882	3543419.30764592	0	0
98	35692.0433591852	8660654.69346038	0	0
99	79863.6661631867	13858368.1545957	0	0
100	117233.169189914	38407748.8523328	0	0
101	292911.250123223	72035749.0755758	0	0
102	810755.962627001	492045101.784487	0	0
103	3029270.79314749	3338248627.82027	0	0
104	15676024.4136936	11054211018.3176	0	0
105	49216441.4604604	21145837375.1544	0	0
106	79313428.8692272	56103630525.541	0	0
107	236067975.164731	94635708405.4144	0	0
108	652968414.080532	575652016960.69	0	0
109	3740593268.27522	2050396165329.43	0	0
110	8312421944.2716	7205294944294.51	0	0
111	37957395218.0576	17800672695450.3	0	0
112	42537200722.1073	34073156639856.2	0	0
113	255320607254.871	126411357484858	0	0
114	560410322792.83	695258090087604	0	0
115	2286091106829.78	1.0186802579945e+15	0	0
116	0	0	0	0
117	0	0	0	0
118	0	0	0	0
119	0	0	0	0
120	0	0	0	0
121	0	0	0	0
122	0	0	0	0
123	0	0	0	0
124	0	0	0	0
125	0	0	0	0
126	0	0	0	0
127	0	0	0	0
128	0	0	0	0
129	0	0	0	0
130	0	0	0	0
131	0	0	0	0
132	0	0	0	0
133	0	0	0	0
134	0	0	0	0
135	0	0	0	0
136	0	0	0	0
137	0	0	0	0
138	0	0	0	0
139	0	0	0	0
140	0	0	0	0
141	0	0	0	0
142	0	0	0	0
143	0	0	0	0
144	0	0	0	0
145	0	0	0	0
146	0	0	0	0
147	0	0	0	0
148	0	0	0	0
149	0	0	0	0
150	0	0	0	0


==> Figures_data/E20R5000/E20R5000_condBasis.dat <==
i	SVD1	SVD2
1	1	1
2	6.93547387657945	1.65165998372091
3	26.6393813593838	5.60052406774065
4	36.8800730613105	10.9811427094357
5	72.2793160186004	22.4256385130208
6	81.6549214826006	24.3135323954187
7	102.842048097765	48.5018503521089
8	114.796941443616	50.1593625248296
9	129.525798424186	88.9737146363624
10	133.34845396157	100.586946742876
11	164.393348557577	147.846147964542
12	166.730223467713	172.258199740706
13	219.557098364574	244.620570715857
14	219.672454789098	257.924812108537
15	273.105923518782	279.83419624058
16	273.768090755145	282.857788109739
17	323.61305590802	307.198899539813
18	327.627197930493	309.897838245791
19	374.165386786118	439.528522683688
20	376.545150094637	456.552344605617
21	424.826774606923	596.607309841207
22	425.782419692241	619.89980842002
23	452.734030877358	755.091042536126
24	453.823308966982	802.815365273502
25	472.959912502123	954.983073017409
26	473.033321332587	1001.70416489068
27	489.066327607824	2205.51123233919
28	491.195666435222	2240.55872591909
29	497.98760792528	2299.57669524088
30	499.289970783983	2303.2344617254
31	507.092322842101	2317.66465329158
32	507.562827194158	2317.81912514065
33	516.313529158418	2318.96074508153
34	523.494779089243	2324.82013922049
35	539.275214739045	2328.52657397055
36	539.369263706604	2430.75219161644
37	556.196949881619	2434.81465835778
38	557.513840496056	2440.71752349118
39	568.929786780868	2443.62440651839
40	569.003422027092	2449.91385471606
41	582.556633988619	2457.96338838599
42	583.006858564474	2461.87648977479
43	595.54391096157	2462.57710867287
44	605.468595923201	2463.47767143817
45	606.327039480701	2464.74682154103
46	614.806098092333	2499.85056128593
47	615.253167172041	2521.80965687429
48	624.189719437586	2522.30320038934
49	625.214441392071	2557.94166196557
50	633.435218413516	5427.22782845781
51	646.495056569342	5738.35291051285
52	668.858603294403	5740.0479647437
53	669.355446547286	5773.16905675094
54	686.050495960404	5774.66066769025
55	689.101405168112	5775.70773583769
56	711.860017524747	5786.1612777688
57	712.769426558761	5797.35840027172
58	731.773269906006	5799.17152039282
59	736.340623330824	5840.55902632932
60	763.938938708417	5935.19651502766
61	767.728384657414	6309.97580766148
62	784.883925080213	6310.56674651928
63	785.142359914577	6311.77388246589
64	801.98211720319	6312.97495349769
65	812.881220433353	6313.02300495715
66	1032.74490788363	7074.51139765093
67	1058.27355361686	7087.3994906843
68	1070.1933202663	7091.00196028386
69	1124.42958751568	7091.40360965942
70	1139.81496121827	7094.24949023389
71	1157.79904511731	7094.8662594537
72	1176.68332602679	7224.04940038557
73	1188.41079594385	7228.08149720893
74	1219.44446031926	7231.39905556944
75	1266.8235500428	7231.41986505325
76	3008.18824306705	7233.58579313231
77	3035.87969200772	7234.98149556246
78	3160.06933745151	7275.4594803768
79	3168.17793086611	7277.19307665089
80	3210.87486737416	7277.4533602561
81	3215.68261585338	7281.61793128401
82	3221.70112169893	7344.26699667258
83	3229.24295822519	7460.70577548475
84	3273.43992010159	7463.38589583798
85	3307.79746189555	7492.58663909027
86	3394.27566491952	7498.74185447577
87	3436.02524053127	7516.37632701267
88	3436.90459360369	7559.29554817772
89	3439.8268047815	7593.7232163962
90	3785.51723528454	8121.40098595217
91	6955.22000372145	8388.61560775072
92	10011.8452641456	14769.9241969848
93	20439.3646373547	22785.2682025301
94	33084.2288078704	49595.6104127948
95	65013.0389565349	116655.865432602
96	105015.741119262	843009.534961265
97	216440.116238104	1915194.92987625
98	1780725.83356316	5359244.37905601
99	7954733.86546265	10352668.071227
100	28360689.6823462	27103896.7980854
101	72680772.4862112	164580894.118817
102	135728792.810676	0
103	1323836645.74125	0
104	5064960079.63819	0
105	13554678084.475	0
106	271306957305.42	0
107	4504931946413.96	0
108	12450711425107.8	0
109	19131016771250.6	0
110	51232511486776.1	0
111	77081686529933.2	0
112	293859012490166	0
113	900978183856043	0
114	3.0356734539653e+15	0
115	4.49881380767409e+15	0
116	4.469521391953e+16	0
117	3.69027796527191e+17	0
118	1.47326345595728e+18	0
119	2.35744490052596e+18	0
120	8.27879168431777e+18	0
121	1.16358628820681e+19	0
122	3.58437418425325e+19	0
123	5.58433303695786e+19	0
124	3.89766329141056e+20	0
125	1.50176573955127e+21	0
126	4.79066261873325e+21	0
127	6.69457911171754e+21	0
128	3.23357207234109e+23	0
129	1.06688907828577e+24	0
130	4.73238433350057e+24	0
131	1.02695387889941e+25	0
132	2.30267082171945e+25	0
133	4.50826971929134e+25	0
134	1.000587655183e+26	0
135	1.34895322539837e+27	0
136	3.98421337376882e+28	0
137	1.54498389731515e+29	0
138	1.83374365577846e+29	0
139	1.31705258920135e+31	0
140	1.57302813635238e+30	0
141	8.07193543192599e+30	0
142	3.18981103305995e+31	0
143	7.52504140754565e+31	0
144	2.28412776563838e+31	0
145	1.09581734906892e+32	0
146	3.76414824577987e+32	0
147	1.1316752387331e+33	0
148	3.82781540722878e+31	0
149	5.88270542733138e+33	0
150	7.00486056749481e+32	0
151	8.52236452819916e+34	0


==> Figures_data/E20R5000/E20R5000_res.dat <==
i	GMRES	Monomial	Newton	SNewton	Chebyshev
1	0.997540059003234	0.997540059003234	0.997540059003234	0.997540059003234	0.997540059003234
2	0.975145243226049	0.97514524322605	0.975145243226049	0.975145243226049	0.975145243226049
3	0.973596427925821	0.973596427925821	0.97359642792582	0.973596427925821	0.973596427925821
4	0.964405239159958	0.964405239159958	0.964405239159958	0.964405239159958	0.964405239159958
5	0.963374850696777	0.963374850696778	0.963374850696777	0.963374850696777	0.963374850696777
6	0.956766690464873	0.956766690464873	0.956766690464873	0.956766690464872	0.956766690464873
7	0.955936978509509	0.955936978509509	0.955936978509509	0.955936978509508	0.955936978509509
8	0.952234317672957	0.952234317672958	0.952234317672959	0.952234317672957	0.952234317672958
9	0.951823465524167	0.951823465524168	0.951823465524169	0.951823465524167	0.951823465524168
10	0.950186243102804	0.950186243102805	0.950186243102806	0.950186243102804	0.950186243102805
11	0.949856462395673	0.949856462395673	0.949856462395674	0.949856462395672	0.949856462395673
12	0.949376553394201	0.949376553394201	0.949376553394202	0.9493765533942	0.949376553394201
13	0.949213564220351	0.949213564220351	0.949213564220352	0.94921356422035	0.949213564220351
14	0.949182057180669	0.949182057180669	0.94918205718067	0.949182057180668	0.949182057180669
15	0.949121917368304	0.949121917368304	0.949121917368305	0.949121917368303	0.949121917368303
16	0.949065963955627	0.949065963955626	0.949065963955627	0.949065963955626	0.949065963955628
17	0.949029359455295	0.949029359455295	0.949029359455296	0.949029359455295	0.949029359455293
18	0.94894268069737	0.94894268069737	0.94894268069737	0.948942680697369	0.948942680697367
19	0.948909578180442	0.948909578180442	0.948909578180443	0.948909578180441	0.94890957818041
20	0.948662719938015	0.948662719938015	0.948662719938016	0.948662719938014	0.948662719937912
21	0.948611802561854	0.948611802561854	0.948611802561855	0.948611802561853	0.948611802561528
22	0.948442887467716	0.948442887467716	0.948442887467717	0.948442887467715	0.948442887467026
23	0.948400048377321	0.948400048377321	0.948400048377321	0.94840004837732	0.948400048375548
24	0.948289962871761	0.948289962871761	0.948289962871761	0.94828996287176	0.948289962869743
25	0.948245131171822	0.948245131171822	0.948245131171823	0.948245131171821	0.948245131167908
26	0.948177692941495	0.948177692941494	0.948177692941495	0.948177692941494	0.948177692937801
27	0.948048350469639	0.948048350469639	0.948048350469639	0.948048350469638	0.94804835046286
28	0.948038128191467	0.948038128191466	0.948038128191467	0.948038128191465	0.948038128184714
29	0.947975048845881	0.94797504884588	0.947975048845881	0.94797504884588	0.947975048837557
30	0.947975044720364	0.947975044720364	0.947975044720364	0.947975044720363	0.947975044712042
31	0.947811608330415	0.947811608330415	0.947811608330416	0.947811608330414	0.947811608320323
32	0.947806929750734	0.947806929750734	0.947806929750735	0.947806929750733	0.947806929740632
33	0.947548001062123	0.947548001062123	0.947548001062124	0.947548001062122	0.947548001050347
34	0.94753343032551	0.94753343032551	0.947533430325511	0.947533430325509	0.947533430313997
35	0.947349484823036	0.947349484823036	0.947349484823036	0.947349484823035	0.947349484810409
36	0.94734443083081	0.94734443083081	0.94734443083081	0.947344430830808	0.947344430818258
37	0.947246340844393	0.947246340844394	0.947246340844394	0.947246340844392	0.947246340830726
38	0.947179362118283	0.947179362118283	0.947179362118284	0.947179362118281	0.947179362105299
39	0.947063463640324	0.947063463640324	0.947063463640325	0.947063463640323	0.94706346362776
40	0.947001018055605	0.947001018055605	0.947001018055606	0.947001018055603	0.947001018042837
41	0.94698851453967	0.946988514539671	0.946988514539672	0.946988514539669	0.946988514526545
42	0.9469497158969	0.946949715896901	0.946949715896902	0.946949715896899	0.946949715883667
43	0.946924355516167	0.946924355516168	0.946924355516168	0.946924355516166	0.946924355504538
44	0.946871750540579	0.946871750540579	0.94687175054058	0.946871750540578	0.946871750527673
45	0.946868392434224	0.946868392434225	0.946868392434226	0.946868392434223	0.9468683924226
46	0.946867423282715	0.946867423282715	0.946867423282716	0.946867423282714	0.946867423271292
47	0.946861972425853	0.946861972425853	0.946861972425854	0.946861972425852	0.946861972415308
48	0.946830878557253	0.946830878557254	0.946830878557255	0.946830878557252	0.946830878546372
49	0.946829825817046	0.946829825817047	0.946829825817048	0.946829825817045	0.946829825806468
50	0.946696215081586	0.946696215081587	0.946696215081588	0.946696215081585	0.946696215072537
51	0.946695329664293	0.946695329664293	0.946695329664294	0.946695329664292	0.946695329655517
52	0.946555136808371	0.946555136808371	0.946555136808372	0.94655513680837	0.946555136797942
53	0.946554812101059	0.946554812101059	0.946554812101061	0.946554812101058	0.946554812090708
54	0.946359355568765	0.946359355568766	0.946359355568767	0.946359355568764	0.946359355561825
55	0.946359056946737	0.946359056946737	0.946359056946738	0.946359056946736	0.94635905693972
56	0.946241075352135	0.946241075352135	0.946241075352136	0.946241075352134	0.946241075341482
57	0.946240844804328	0.946240844804328	0.946240844804329	0.946240844804327	0.946240844793592
58	0.946155085676307	0.946155085676307	0.946155085676309	0.946155085676306	0.946155085669091
59	0.946148843083267	0.946148843083268	0.946148843083269	0.946148843083266	0.946148843076516
60	0.946140412534208	0.946140412534209	0.94614041253421	0.946140412534207	0.946140412524832
61	0.946136113515149	0.946136113515149	0.94613611351515	0.946136113515147	0.946136113503713
62	0.946134667250863	0.946134667250864	0.946134667250865	0.946134667250862	0.946134667240495
63	0.94613050895625	0.94613050895625	0.946130508956252	0.946130508956248	0.946130508943507
64	0.946124416859515	0.946124416859516	0.946124416859518	0.946124416859514	0.946124416841948
65	0.946120886653302	0.946120886653303	0.946120886653305	0.946120886653301	0.946120886636715
66	0.946077019307602	0.946077019307602	0.946077019307604	0.946077019307601	0.946077019285847
67	0.946057767168189	0.946057767168189	0.946057767168191	0.946057767168188	0.946057767148234
68	0.94599534662676	0.945995346626761	0.945995346626762	0.945995346626759	0.945995346604307
69	0.945939946100524	0.945939946100525	0.945939946100526	0.945939946100523	0.945939946076246
70	0.945862679824999	0.945862679825	0.945862679825001	0.945862679824998	0.945862679796974
71	0.945788408656866	0.945788408656867	0.945788408656868	0.945788408656866	0.945788408627743
72	0.945727119066609	0.945727119066609	0.945727119066611	0.945727119066608	0.945727119031032
73	0.945650887199841	0.945650887199841	0.945650887199843	0.94565088719984	0.945650887169856
74	0.945631989260825	0.945631989260825	0.945631989260826	0.945631989260824	0.945631989234809
75	0.945562281884864	0.945562281884864	0.945562281884866	0.945562281884863	0.945562281868196
76	0.945561937657529	0.94556193765753	0.945561937657531	0.945561937657528	0.945561937640806
77	0.945513898288525	0.945513898288525	0.945513898288527	0.945513898288524	0.945513898275306
78	0.94551383205072	0.94551383205072	0.945513832050722	0.945513832050719	0.945513832037781
79	0.945492498825592	0.945492498825593	0.945492498825595	0.945492498825591	0.945492498822513
80	0.945489312130245	0.945489312130245	0.945489312130247	0.945489312130244	0.94548931212703
81	0.945465899917148	0.945465899917149	0.945465899917151	0.945465899917147	0.945465899904247
82	0.945444431035686	0.945444431035686	0.945444431035688	0.945444431035685	0.945444431021914
83	0.945443975730136	0.945443975730136	0.945443975730138	0.945443975730135	0.94544397571431
84	0.945281352075561	0.945281352075561	0.945281352075563	0.945281352075559	0.945281352056429
85	0.945269920067468	0.945269920067468	0.94526992006747	0.945269920067467	0.945269920040932
86	0.945092106504051	0.945092106504051	0.945092106504053	0.94509210650405	0.945092106485298
87	0.945087282910116	0.945087282910116	0.945087282910118	0.945087282910114	0.945087282887064
88	0.94481166169877	0.94481166169877	0.944811661698772	0.944811661698768	0.944811661682832
89	0.944811612587215	0.944811612587215	0.944811612587217	0.944811612587213	0.944811612570534
90	0.944623938374539	0.94462393837454	0.944623938374541	0.944623938374537	0.944623938372325
91	0.944623590803139	0.94462359080314	0.944623590803141	0.944623590803137	0.944623590800718
92	0.944510242982957	0.944510242982958	0.94451024298296	0.944510242982956	0.944510242974558
93	0.944509879371044	0.944509879371045	0.944509879371046	0.944509879371042	0.944509879362206
94	0.94444270648571	0.944442706485711	0.944442706485712	0.944442706485708	0.944442706481656
95	0.944440425305469	0.944440425305469	0.944440425305471	0.944440425305467	0.944440425305847
96	0.944418155413595	0.944418155413596	0.944418155413597	0.944418155413593	0.94441815541282
97	0.944413841284596	0.944413841284597	0.944413841284598	0.944413841284593	0.944413841294925
98	0.9443782056111	0.9443782056111	0.944378205611102	0.944378205611096	0.944378205610996
99	0.944360286473232	0.944360286473232	0.944360286473234	0.944360286473231	0.944360286388811
100	0.944331565268288	0.944331565268289	0.944331565268291	0.944331565268287	0.944331565165779
101	0.944290972843719	0.94429097284372	0.944290972843721	0.944290972843726	0.94429097249472
102	0.944236518160132	0.944236518160133	0.944236518160135	0.944236518160141	0.944236517772578
103	0.944170898361489	0.94417089836149	0.944170898361491	0.944170898361506	0.944170897744462
104	0.944065564245754	0.944065564245755	0.944065564245757	0.944065564245774	0.944065563569137
105	0.943930699328383	0.943930699328384	0.943930699328385	0.943930699328412	0.94393069840449
106	0.943820741255216	0.943820741255217	0.943820741255218	0.943820741255248	0.943820740267862
107	0.943681883199592	0.943681883199593	0.943681883199594	0.943681883199629	0.943681882035364
108	0.943592095557075	0.943592095557076	0.943592095557078	0.943592095557116	0.943592094349761
109	0.943446949743124	0.943446949743125	0.943446949743126	0.943446949743165	0.943446948511587
110	0.943345647199652	0.943345647199653	0.943345647199655	0.943345647199696	0.943345645877921
111	0.943129661260203	0.943129661260203	0.943129661260205	0.943129661260246	0.943129659897874
112	0.943004955844984	0.943004955844985	0.943004955844987	0.943004955845035	0.943004954413184
113	0.94251380861571	0.942513808615711	0.942513808615712	0.942513808615765	0.942513807182325
114	0.942355680579352	0.942355680579353	0.942355680579354	0.942355680579408	0.94235567900111
115	0.941606184900667	0.941606184900668	0.941606184900669	0.9416061849007	0.941606183812442
116	0.941458551681944	0.941458551681945	0.941458551681947	0.94145855168199	0.941458550670773
117	0.940765933740673	0.940765933740674	0.940765933740675	0.940765933740754	0.940765932877625
118	0.940672435486014	0.940672435486015	0.940672435486017	0.94067243548608	0.94067243467647
119	0.940156797458246	0.940156797458246	0.940156797458248	0.940156797458157	0.940156796630475
120	0.940077073348713	0.940077073348714	0.940077073348716	0.94007707334868	0.940077072452689
121	0.939642889094707	0.939642889094707	0.939642889094709	0.939642889095082	0.939642888304203
122	0.939557471367592	0.939557471367593	0.939557471367595	0.939557471367823	0.939557470567213
123	0.938923927871417	0.938923927871418	0.93892392787142	0.938923927872119	0.938923927327556
124	0.93883911704191	0.938839117041911	0.938839117041912	0.938839117042307	0.938839116485974
125	0.938376885357025	0.938376885357025	0.938376885357027	0.938376885357294	0.938376884705509
126	0.938307797725662	0.938307797725663	0.938307797725664	0.938307797725793	0.9383077970939
127	0.937745837142205	0.937745837142205	0.937745837142207	0.937745837142389	0.937745836585139
128	0.937737136212436	0.937737136212437	0.937737136212439	0.937737136212567	0.937737135662642
129	0.937346645718223	0.937346645718224	0.937346645718226	0.937346645718405	0.937346645347667
130	0.937337252363498	0.937337252363499	0.937337252363501	0.937337252363632	0.937337252002958
131	0.936906079840276	0.936906079840277	0.936906079840279	0.936906079840405	0.936906079294931
132	0.936905275573318	0.936905275573319	0.936905275573321	0.936905275573432	0.936905275030674
133	0.936636811706226	0.936636811706227	0.93663681170623	0.936636811706409	0.93663681150561
134	0.936633178227078	0.936633178227079	0.936633178227082	0.936633178227249	0.936633178030183
135	0.936482761972655	0.936482761972656	0.936482761972658	0.936482761972727	0.9364827617191
136	0.936481549100375	0.936481549100376	0.936481549100378	0.936481549100447	0.936481548852204
137	0.936423322910456	0.936423322910457	0.936423322910459	0.936423322910542	0.936423322477575
138	0.936421980364858	0.936421980364859	0.936421980364861	0.936421980364957	0.936421979947818
139	0.936402991195055	0.936402991195057	0.936402991195059	0.936402991195156	0.93640299077068
140	0.936402267655582	0.936402267655583	0.936402267655585	0.936402267655694	0.936402267246434
141	0.936397663205644	0.936397663205645	0.936397663205647	0.936397663205733	0.936397662783422
142	0.936396361310897	0.936396361310898	0.9363963613109	0.936396361311012	0.936396360903908
143	0.936396263043127	0.936396263043128	0.93639626304313	0.936396263043248	0.93639626263472
144	0.936391217344956	0.936391217344957	0.936391217344959	0.93639121734511	0.936391216965339
145	0.936390172342221	0.936390172342222	0.936390172342224	0.936390172342428	0.936390171954898
146	0.936376935944498	0.936376935944498	0.9363769359445	0.936376935944741	0.936376935605795
147	0.936352701181093	0.936352701181094	0.936352701181096	0.936352701181884	0.936352700810951
148	0.936335597151213	0.936335597151214	0.936335597151216	0.936335597152079	0.936335596807776
149	0.936263707026655	0.936263707026656	0.936263707026658	0.936263707028148	0.936263706634361
150	0.936229070291993	0.936229070291994	0.936229070291995	0.936229070293584	0.936229069987749
151	0.936228881541037	0.936228881541037	0.936228881541037	0.936228881541947	0.936228882783879
152	0.936223429326103	0.936223429326103	0.936223429326102	0.936223429327073	0.936223430549167
153	0.936223245655931	0.936223245655931	0.936223245655931	0.936223245656903	0.936223246883191
154	0.936219646365714	0.936219646365713	0.936219646365713	0.936219646366747	0.936219647592868
155	0.936219190279943	0.936219190279943	0.936219190279943	0.936219190280986	0.936219191485171
156	0.936219027390343	0.936219027390343	0.936219027390343	0.936219027391385	0.936219028596535
157	0.936218927645886	0.936218927645886	0.936218927645886	0.936218927646933	0.936218928862959
158	0.936216723623402	0.936216723623402	0.936216723623402	0.936216723624476	0.936216724843801
159	0.93621652594963	0.93621652594963	0.93621652594963	0.936216525950704	0.936216527187999
160	0.936214817050709	0.936214817050709	0.936214817050709	0.936214817051808	0.936214818268711
161	0.936214285658494	0.936214285658494	0.936214285658494	0.936214285659598	0.936214286853004
162	0.93621333683701	0.93621333683701	0.93621333683701	0.936213336838124	0.93621333803684
163	0.936212782180521	0.936212782180521	0.936212782180521	0.936212782181649	0.936212783405815
164	0.936211975780851	0.936211975780851	0.936211975780851	0.936211975781972	0.936211977013698
165	0.93621104623339	0.93621104623339	0.93621104623339	0.936211046234525	0.936211047451083
166	0.936210598741048	0.936210598741049	0.936210598741048	0.93621059874218	0.936210599953233
167	0.93620934851482	0.93620934851482	0.93620934851482	0.93620934851597	0.936209349707066
168	0.936209341618223	0.936209341618223	0.936209341618223	0.936209341619372	0.936209342810528
169	0.936208731418696	0.936208731418696	0.936208731418696	0.936208731419854	0.936208732619163
170	0.936208727080721	0.936208727080721	0.936208727080721	0.936208727081879	0.936208728280422
171	0.936208253005267	0.936208253005267	0.936208253005267	0.936208253006423	0.936208254183542
172	0.936208224251756	0.936208224251756	0.936208224251756	0.936208224252911	0.936208225431686
173	0.936207702934112	0.936207702934112	0.936207702934112	0.936207702935264	0.936207704133962
174	0.936207528728582	0.936207528728582	0.936207528728581	0.936207528729733	0.936207529935597
175	0.936207438789576	0.936207438789576	0.936207438789576	0.936207438790727	0.936207439995084
176	0.936207438584689	0.936207438584689	0.936207438584689	0.93620743858584	0.936207439790315
177	0.936207432381019	0.93620743238102	0.936207432381019	0.93620743238217	0.936207433587629
178	0.93620667218153	0.93620667218153	0.93620667218153	0.936206672182679	0.936206673398603
179	0.936206609590705	0.936206609590706	0.936206609590705	0.936206609591854	0.936206610807758
180	0.936204275279296	0.936204275279297	0.936204275279296	0.936204275280443	0.936204276499146
181	0.936204253299727	0.936204253299728	0.936204253299728	0.936204253300875	0.936204254519097
182	0.936199284561882	0.936199284561883	0.936199284561882	0.936199284563048	0.936199285766954
183	0.936199283539421	0.936199283539422	0.936199283539422	0.936199283540588	0.93619928474447
184	0.936198984886792	0.936198984886793	0.936198984886792	0.936198984887957	0.936198986084314
185	0.936198962744047	0.936198962744048	0.936198962744048	0.936198962745212	0.936198963943201
186	0.936197809303236	0.936197809303237	0.936197809303237	0.936197809304393	0.936197810506146
187	0.93619767717301	0.93619767717301	0.93619767717301	0.936197677174168	0.936197678373092
188	0.936197475136899	0.9361974751369	0.9361974751369	0.936197475138054	0.936197476340543
189	0.936196593599874	0.936196593599875	0.936196593599875	0.936196593601029	0.936196594796282
190	0.936196554821755	0.936196554821755	0.936196554821755	0.936196554822911	0.936196556018198
191	0.936195785756242	0.936195785756243	0.936195785756242	0.936195785757407	0.936195786952428
192	0.936195603342452	0.936195603342453	0.936195603342453	0.936195603343618	0.936195604539449
193	0.936194546396834	0.936194546396835	0.936194546396835	0.936194546398017	0.936194547601867
194	0.936194544587448	0.936194544587449	0.936194544587448	0.936194544588631	0.936194545792829
195	0.936194516869842	0.936194516869843	0.936194516869842	0.936194516871023	0.93619451807483
196	0.936193973768609	0.93619397376861	0.93619397376861	0.936193973769783	0.936193974970723
197	0.936192453718973	0.936192453718974	0.936192453718974	0.936192453720164	0.936192454918745
198	0.936191174408146	0.936191174408147	0.936191174408147	0.936191174409346	0.936191175615107
199	0.936190783737068	0.936190783737069	0.936190783737068	0.936190783738264	0.936190784938886
200	0.936190716036381	0.936190716036382	0.936190716036381	0.936190716037576	0.936190717238922
201	0.936190647991563	0.936190647991564	0.936190647991563	0.936190647992757	0.936190649194422
202	0.936190608166191	0.936190608166191	0.936190608166191	0.936190608167387	0.936190609369125
203	0.936189900025257	0.936189900025258	0.936189900025258	0.936189900026452	0.936189901229285
204	0.936188559193758	0.936188559193758	0.936188559193758	0.936188559194943	0.93618856039864
205	0.936186206692151	0.936186206692152	0.936186206692151	0.936186206693335	0.936186207887735
206	0.93618225118342	0.936182251183421	0.93618225118342	0.93618225118461	0.936182252381578
207	0.936181818143177	0.936181818143178	0.936181818143177	0.936181818144366	0.936181819336835
208	0.936179550126757	0.936179550126758	0.936179550126757	0.936179550127938	0.936179551314172
209	0.936178987069528	0.936178987069529	0.936178987069528	0.936178987070707	0.936178988256162
210	0.936177290379696	0.936177290379697	0.936177290379696	0.93617729038088	0.936177291563846
211	0.936176319877748	0.936176319877749	0.936176319877748	0.936176319878927	0.936176321054683
212	0.936172676575965	0.936172676575966	0.936172676575965	0.936172676577151	0.936172677754641
213	0.936165309539784	0.936165309539785	0.936165309539784	0.936165309540967	0.93616531073381
214	0.936158734815175	0.936158734815176	0.936158734815175	0.936158734816389	0.936158736010612
215	0.936146260153229	0.93614626015323	0.936146260153229	0.936146260154541	0.936146261344178
216	0.936137754904545	0.936137754904546	0.936137754904545	0.936137754905892	0.936137756079723
217	0.936134857864436	0.936134857864437	0.936134857864436	0.936134857865778	0.936134859027201
218	0.936131313302274	0.936131313302275	0.936131313302274	0.936131313303607	0.936131314466294
219	0.936126411251327	0.936126411251329	0.936126411251328	0.936126411252592	0.936126412394708
220	0.936126186265746	0.936126186265747	0.936126186265746	0.936126186266996	0.936126187409702
221	0.936116727539701	0.936116727539703	0.936116727539702	0.936116727540869	0.936116728657046
222	0.936116505381724	0.936116505381725	0.936116505381725	0.936116505382884	0.93611650649669
223	0.936102754632636	0.936102754632637	0.936102754632637	0.936102754633848	0.936102755728598
224	0.936102710545788	0.936102710545789	0.936102710545788	0.936102710547	0.936102711640386
225	0.936088116973967	0.936088116973968	0.936088116973967	0.936088116975333	0.936088118016315
226	0.936086669765221	0.936086669765222	0.936086669765221	0.936086669766573	0.936086670808232
227	0.936080042810602	0.936080042810603	0.936080042810602	0.936080042812053	0.936080043852577
228	0.93607618873814	0.936076188738141	0.93607618873814	0.936076188739575	0.936076189796707
229	0.936075436071304	0.936075436071305	0.936075436071304	0.93607543607276	0.936075437120058
230	0.936071618114511	0.936071618114512	0.936071618114511	0.936071618115956	0.936071619181127
231	0.936071505594692	0.936071505594693	0.936071505594692	0.936071505596144	0.936071506665687
232	0.936070635390526	0.936070635390527	0.936070635390526	0.936070635391978	0.936070636467704
233	0.936070518749129	0.936070518749129	0.936070518749128	0.93607051875059	0.936070519825299
234	0.936070517936806	0.936070517936807	0.936070517936806	0.936070517938268	0.93607051901309
235	0.936069647432031	0.936069647432032	0.936069647432031	0.936069647433467	0.936069648510343
236	0.936069647358703	0.936069647358704	0.936069647358703	0.936069647360139	0.936069648436952
237	0.936069292825991	0.936069292825992	0.936069292825991	0.936069292827425	0.936069293896327
238	0.936066078846599	0.9360660788466	0.936066078846599	0.936066078848026	0.936066079913456
239	0.936065989162426	0.936065989162427	0.936065989162426	0.936065989163856	0.936065990234715
240	0.9360598095536	0.936059809553601	0.9360598095536	0.936059809555027	0.936059810604724
241	0.936059483958709	0.93605948395871	0.936059483958709	0.936059483960136	0.936059485003261
242	0.936052937014464	0.936052937014465	0.936052937014464	0.936052937015914	0.936052938040942
243	0.936052874015296	0.936052874015297	0.936052874015296	0.936052874016744	0.936052875038185
244	0.936044660743247	0.936044660743248	0.936044660743247	0.93604466074473	0.936044661739816
245	0.936042380731124	0.936042380731125	0.936042380731124	0.936042380732585	0.936042381720357
246	0.936037212720476	0.936037212720477	0.936037212720475	0.936037212721946	0.936037213668551
247	0.936032232658643	0.936032232658644	0.936032232658643	0.936032232660127	0.936032233594781
248	0.936029237391707	0.936029237391708	0.936029237391707	0.936029237393204	0.936029238300747
249	0.936027065339753	0.936027065339754	0.936027065339753	0.936027065341265	0.936027066236601
250	0.93602506711956	0.936025067119561	0.936025067119559	0.936025067121053	0.93602506799778
251	0.936021412761221	0.936021412761222	0.93602141276122	0.936021412762765	0.936021413628964
252	0.936020455836211	0.936020455836212	0.93602045583621	0.936020455837741	0.936020456698389
253	0.936020256036012	0.936020256036013	0.936020256036012	0.936020256037548	0.936020256904399
254	0.936016844253308	0.936016844253309	0.936016844253308	0.936016844254772	0.936016845115737
255	0.936013028621137	0.936013028621138	0.936013028621136	0.936013028622589	0.936013029489182
256	0.936003758006238	0.936003758006239	0.936003758006238	0.936003758007658	0.936003758866722
257	0.935996690533083	0.935996690533084	0.935996690533083	0.935996690534473	0.935996691414178
258	0.935991218063764	0.935991218063765	0.935991218063763	0.935991218065176	0.935991218922754
259	0.935976743348461	0.935976743348462	0.93597674334846	0.935976743349973	0.935976744295925
260	0.935974659465722	0.935974659465723	0.935974659465721	0.935974659467237	0.935974660393142
261	0.935971436456695	0.935971436456696	0.935971436456694	0.93597143645826	0.935971437389711
262	0.93597055081107	0.935970550811071	0.935970550811069	0.93597055081263	0.93597055173323
263	0.93597042505747	0.935970425057471	0.935970425057469	0.935970425059029	0.935970425980435
264	0.935968763636273	0.935968763636274	0.935968763636272	0.935968763637824	0.935968764554704
265	0.935967018285971	0.935967018285972	0.93596701828597	0.935967018287533	0.935967019214507
266	0.935964431592509	0.93596443159251	0.935964431592508	0.935964431594046	0.935964432538197
267	0.93595654626614	0.935956546266141	0.935956546266139	0.935956546267701	0.935956547256641
268	0.935954715744741	0.935954715744743	0.93595471574474	0.935954715746277	0.935954716753307
269	0.935950766430537	0.935950766430538	0.935950766430536	0.93595076643208	0.935950767462029
270	0.935947483131702	0.935947483131703	0.935947483131701	0.935947483133204	0.935947484183818
271	0.935940999200653	0.935940999200655	0.935940999200652	0.935940999202101	0.935941000253786
272	0.935937986728442	0.935937986728443	0.935937986728441	0.93593798672991	0.935937987801829
273	0.935921452058477	0.935921452058479	0.935921452058476	0.935921452059978	0.935921453137302
274	0.935919497994416	0.935919497994417	0.935919497994415	0.935919497995976	0.935919499088607
275	0.935893697474292	0.935893697474294	0.935893697474291	0.935893697476104	0.935893698536164
276	0.935893573985005	0.935893573985007	0.935893573985004	0.935893573986834	0.935893575046203
277	0.935871911162902	0.935871911162903	0.935871911162901	0.935871911165052	0.935871912138727
278	0.935870222498732	0.935870222498734	0.935870222498731	0.935870222500817	0.935870223492286
279	0.935860123962802	0.935860123962804	0.935860123962801	0.935860123965138	0.935860124915514
280	0.935850617768053	0.935850617768055	0.935850617768052	0.935850617770276	0.935850618761352
281	0.935847938185083	0.935847938185085	0.935847938185082	0.935847938187415	0.935847939186254
282	0.935837056418325	0.935837056418327	0.935837056418324	0.935837056420652	0.935837057414189
283	0.935836930114861	0.935836930114862	0.93583693011486	0.935836930117201	0.9358369311106
284	0.935816450782074	0.935816450782075	0.935816450782073	0.935816450784483	0.93581645174422
285	0.935816163200542	0.935816163200544	0.935816163200541	0.935816163202945	0.935816164165165
286	0.935795439504614	0.935795439504616	0.935795439504613	0.935795439507109	0.935795440343688
287	0.935795314566004	0.935795314566006	0.935795314566003	0.935795314568494	0.935795315405252
288	0.935769364253577	0.93576936425358	0.935769364253577	0.935769364256185	0.935769364968743
289	0.935769330016392	0.935769330016394	0.935769330016391	0.935769330019003	0.935769330732379
290	0.935722418220531	0.935722418220533	0.93572241822053	0.935722418223008	0.9357224187913
291	0.93572231013237	0.935722310132372	0.93572231013237	0.935722310134849	0.935722310700109
292	0.935695560619624	0.935695560619627	0.935695560619624	0.935695560622026	0.935695561191871
293	0.935694987217639	0.935694987217641	0.935694987217638	0.935694987220019	0.93569498779082
294	0.935664773858803	0.935664773858805	0.935664773858802	0.935664773860948	0.935664774470862
295	0.935658625849321	0.935658625849323	0.93565862584932	0.93565862585149	0.935658626459439
296	0.935630604096392	0.935630604096394	0.935630604096391	0.93563060409829	0.935630604843214
297	0.935621368406305	0.935621368406307	0.935621368406304	0.93562136840824	0.935621369210341
298	0.935612167031801	0.935612167031803	0.9356121670318	0.935612167033628	0.9356121678754
299	0.935593193214731	0.935593193214733	0.93559319321473	0.935593193216416	0.935593194117824
300	0.935593159377009	0.935593159377011	0.935593159377009	0.935593159378699	0.935593160281671
301	0.935593159261547	0.935593159261547	0.935593159261547	0.935593159262727	0.93559316015191
302	0.935592830758253	0.935592830758253	0.935592830758252	0.93559283075943	0.935592831649159
303	0.935592829287423	0.935592829287423	0.935592829287423	0.9355928292886	0.935592830178384
304	0.935592741889812	0.935592741889812	0.935592741889812	0.935592741890991	0.935592742782719
305	0.935592733086161	0.935592733086161	0.935592733086161	0.93559273308734	0.935592733979141
306	0.935592561671723	0.935592561671723	0.935592561671722	0.935592561672897	0.935592562565276
307	0.935592559505967	0.935592559505967	0.935592559505966	0.935592559507141	0.935592560399353
308	0.935591986709494	0.935591986709494	0.935591986709494	0.935591986710664	0.935591987609595
309	0.935591984234039	0.935591984234039	0.935591984234039	0.935591984235209	0.935591985134262
310	0.935591372053291	0.935591372053291	0.93559137205329	0.935591372054459	0.935591372957991
311	0.935591350732458	0.935591350732458	0.935591350732457	0.935591350733626	0.935591351637191
312	0.935590648611735	0.935590648611735	0.935590648611734	0.935590648612901	0.93559064952017
313	0.935590630720589	0.935590630720589	0.935590630720588	0.935590630721755	0.935590631629237
314	0.93558989932984	0.935589899329839	0.935589899329839	0.935589899331003	0.935589900237394
315	0.935589899107141	0.93558989910714	0.93558989910714	0.935589899108303	0.935589900014655
316	0.935589644683801	0.935589644683801	0.935589644683801	0.935589644684963	0.935589645589043
317	0.935589636681857	0.935589636681856	0.935589636681856	0.935589636683018	0.935589637586737
318	0.935589626867681	0.93558962686768	0.935589626867681	0.935589626868842	0.935589627771995
319	0.935589619617383	0.935589619617382	0.935589619617383	0.935589619618543	0.935589620521772
320	0.935589594136627	0.935589594136626	0.935589594136626	0.935589594137786	0.935589595041899
321	0.935589589305404	0.935589589305403	0.935589589305403	0.935589589306562	0.935589590210859
322	0.935589527207507	0.935589527207506	0.935589527207506	0.935589527208664	0.935589528113801
323	0.935589519905012	0.935589519905012	0.935589519905012	0.935589519906169	0.935589520811638
324	0.935589390670903	0.935589390670902	0.935589390670902	0.935589390672056	0.935589391577821
325	0.935589383150685	0.935589383150684	0.935589383150684	0.935589383151838	0.935589384057791
326	0.935589318560909	0.935589318560908	0.935589318560908	0.93558931856206	0.935589319467914
327	0.93558930907502	0.935589309075019	0.93558930907502	0.935589309076172	0.935589309982174
328	0.935589309072071	0.93558930907207	0.935589309072071	0.935589309073223	0.935589309979217
329	0.935589301091585	0.935589301091584	0.935589301091584	0.935589301092735	0.93558930199887
330	0.935589285616012	0.935589285616011	0.935589285616011	0.935589285617161	0.93558928652374
331	0.935589283920847	0.935589283920846	0.935589283920846	0.935589283921997	0.935589284828495
332	0.935589156420998	0.935589156420997	0.935589156420997	0.935589156422145	0.935589157330267
333	0.935589126384365	0.935589126384364	0.935589126384364	0.935589126385512	0.935589127292975
334	0.935589042623011	0.93558904262301	0.93558904262301	0.93558904262416	0.935589043531608
335	0.935589039902551	0.93558903990255	0.93558903990255	0.9355890399037	0.935589040811284
336	0.935588721544527	0.935588721544526	0.935588721544525	0.93558872154568	0.935588722455414
337	0.93558871673899	0.935588716738989	0.935588716738988	0.935588716740144	0.93558871764993
338	0.935587477333552	0.935587477333551	0.935587477333551	0.935587477334709	0.935587478253055
339	0.935587441780291	0.93558744178029	0.935587441780289	0.935587441781449	0.935587442699174
340	0.935587030826508	0.935587030826507	0.935587030826506	0.93558703082766	0.935587031745348
341	0.935586598906031	0.93558659890603	0.935586598906029	0.935586598907185	0.935586599822066
342	0.935586367959171	0.935586367959171	0.93558636795917	0.935586367960322	0.935586368873166
343	0.93558636449071	0.935586364490709	0.935586364490709	0.935586364491861	0.935586365404998
344	0.935586276774664	0.935586276774663	0.935586276774662	0.935586276775816	0.935586277687899
345	0.935586199760335	0.935586199760334	0.935586199760333	0.935586199761488	0.935586200673914
346	0.935586113759741	0.93558611375974	0.93558611375974	0.935586113760897	0.935586114672161
347	0.935585705874988	0.935585705874987	0.935585705874987	0.935585705876145	0.935585706790858
348	0.935585423524778	0.935585423524776	0.935585423524776	0.935585423525938	0.935585424438831
349	0.935585255992114	0.935585255992113	0.935585255992112	0.935585255993273	0.935585256906795
350	0.935584967960518	0.935584967960516	0.935584967960516	0.935584967961673	0.9355849688769
351	0.935584766504217	0.935584766504216	0.935584766504215	0.935584766505376	0.935584767419674
352	0.935584637243041	0.93558463724304	0.93558463724304	0.9355846372442	0.935584638160578
353	0.935584076079055	0.935584076079054	0.935584076079053	0.935584076080215	0.935584076996677
354	0.935583972984162	0.93558397298416	0.93558397298416	0.935583972985317	0.935583973902287
355	0.93558353741953	0.935583537419529	0.935583537419528	0.935583537420679	0.935583538336079
356	0.935583514229988	0.935583514229987	0.935583514229986	0.935583514231135	0.93558351514688
357	0.935583443034071	0.93558344303407	0.935583443034069	0.935583443035219	0.93558344395316
358	0.93558248737855	0.935582487378549	0.935582487378548	0.935582487379688	0.935582488292895
359	0.93558248729007	0.935582487290069	0.935582487290068	0.935582487291208	0.935582488204405
360	0.935579858856388	0.935579858856386	0.935579858856386	0.93557985885751	0.935579859774586
361	0.935579843555666	0.935579843555664	0.935579843555664	0.935579843556789	0.935579844474768
362	0.935578574602973	0.935578574602972	0.935578574602971	0.935578574604099	0.935578575527603
363	0.935577957963017	0.935577957963016	0.935577957963015	0.935577957964138	0.935577958894411
364	0.935577813523991	0.93557781352399	0.935577813523989	0.935577813525112	0.935577814454686
365	0.935577273435318	0.935577273435316	0.935577273435316	0.935577273436444	0.935577274373927
366	0.935577271511457	0.935577271511456	0.935577271511455	0.935577271512584	0.935577272450272
367	0.935577256474948	0.935577256474947	0.935577256474947	0.935577256476073	0.935577257413606
368	0.935577246102558	0.935577246102556	0.935577246102556	0.935577246103682	0.935577247040802
369	0.935577230331113	0.935577230331112	0.935577230331112	0.93557723033224	0.935577231270915
370	0.935576936848512	0.935576936848511	0.93557693684851	0.935576936849645	0.93557693779201
371	0.935576870302921	0.935576870302919	0.935576870302919	0.935576870304064	0.93557687124968
372	0.93557599759424	0.935575997594238	0.935575997594238	0.935575997595382	0.935575998541805
373	0.935575741873357	0.935575741873355	0.935575741873355	0.935575741874507	0.935575742821933
374	0.935572852432699	0.935572852432698	0.935572852432697	0.935572852433834	0.93557285338092
375	0.935572493757043	0.935572493757042	0.935572493757041	0.935572493758169	0.935572494698027
376	0.935570443765586	0.935570443765585	0.935570443765585	0.935570443766682	0.935570444699663
377	0.935570191821141	0.93557019182114	0.935570191821139	0.93557019182223	0.935570192747413
378	0.9355701791071	0.935570179107098	0.935570179107097	0.935570179108186	0.935570180031761
379	0.935570164710943	0.935570164710942	0.935570164710941	0.935570164712028	0.935570165634797
380	0.935570018847833	0.935570018847832	0.935570018847831	0.935570018848921	0.935570019774392
381	0.935569925461542	0.93556992546154	0.93556992546154	0.935569925462629	0.935569926388342
382	0.935568915696939	0.935568915696938	0.935568915696937	0.935568915698002	0.935568916621934
383	0.935568786385998	0.935568786385997	0.935568786385996	0.935568786387072	0.935568787315288
384	0.935568006296323	0.935568006296321	0.93556800629632	0.935568006297373	0.935568007225241
385	0.935567415764371	0.93556741576437	0.935567415764369	0.935567415765439	0.93556741670406
386	0.935567256713564	0.935567256713563	0.935567256713562	0.935567256714621	0.935567257651996
387	0.935566523593974	0.935566523593972	0.935566523593972	0.935566523595041	0.935566524536378
388	0.935563596624098	0.935563596624097	0.935563596624096	0.935563596625143	0.935563597574963
389	0.935563596366122	0.935563596366121	0.935563596366121	0.935563596367168	0.935563597317204
390	0.935562396234245	0.935562396234243	0.935562396234243	0.935562396235265	0.935562397182304
391	0.93556239403197	0.935562394031969	0.935562394031968	0.935562394032993	0.935562394980847
392	0.935562391858743	0.935562391858742	0.935562391858741	0.935562391859765	0.935562392807319
393	0.935562287323744	0.935562287323743	0.935562287323742	0.935562287324773	0.935562288275404
394	0.935560997935813	0.935560997935812	0.935560997935811	0.935560997936848	0.935560998888073
395	0.935560972630465	0.935560972630463	0.935560972630463	0.935560972631501	0.935560973583387
396	0.935558881341827	0.935558881341825	0.935558881341824	0.935558881342842	0.935558882283837
397	0.93555886455741	0.935558864557409	0.935558864557408	0.935558864558429	0.93555886550072
398	0.935556493460857	0.935556493460856	0.935556493460855	0.935556493461802	0.935556494382083
399	0.935556493120634	0.935556493120633	0.935556493120632	0.93555649312158	0.935556494041831
400	0.935555908330839	0.935555908330838	0.935555908330837	0.935555908331775	0.935555909247296
401	0.935555616657161	0.93555561665716	0.935555616657159	0.935555616658092	0.935555617576825
402	0.935555538899887	0.935555538899886	0.935555538899885	0.93555553890081	0.935555539816395
403	0.935555448906555	0.935555448906554	0.935555448906553	0.935555448907488	0.935555449827159
404	0.935555434033786	0.935555434033785	0.935555434033784	0.935555434034725	0.93555543495704
405	0.935555016471467	0.935555016471466	0.935555016471465	0.935555016472426	0.935555017409929
406	0.935554743541137	0.935554743541136	0.935554743541135	0.935554743542123	0.935554744483059
407	0.9355532778888	0.935553277888799	0.935553277888798	0.935553277889818	0.935553278838121
408	0.935552220261134	0.935552220261133	0.935552220261132	0.935552220262163	0.935552221202352
409	0.935551858623239	0.935551858623238	0.935551858623237	0.935551858624266	0.935551859561721
410	0.935551567331078	0.935551567331077	0.935551567331076	0.935551567332089	0.93555156826299
411	0.935551372419276	0.935551372419274	0.935551372419274	0.935551372420272	0.935551373347349
412	0.935550537305634	0.935550537305632	0.935550537305631	0.935550537306607	0.935550538217356
413	0.935550536472686	0.935550536472684	0.935550536472684	0.935550536473658	0.935550537383713
414	0.935549685171496	0.935549685171495	0.935549685171494	0.935549685172459	0.935549686084872
415	0.935549447067055	0.935549447067054	0.935549447067053	0.935549447068021	0.935549447976045
416	0.935549127328451	0.93554912732845	0.935549127328449	0.935549127329424	0.935549128246827
417	0.935548889196003	0.935548889196002	0.935548889196001	0.935548889196995	0.935548890109692
418	0.9355485313734	0.935548531373399	0.935548531373398	0.935548531374378	0.9355485322922
419	0.935548445633276	0.935548445633276	0.935548445633274	0.935548445634263	0.935548446551165
420	0.935548397021734	0.935548397021733	0.935548397021732	0.9355483970227	0.935548397937248
421	0.935548287161183	0.935548287161182	0.935548287161181	0.935548287162187	0.935548288080168
422	0.935548221640714	0.935548221640713	0.935548221640712	0.935548221641781	0.935548222560685
423	0.93554773571207	0.935547735712069	0.935547735712068	0.935547735712849	0.935547736616485
424	0.935547661103343	0.935547661103342	0.935547661103341	0.935547661104193	0.935547662012345
425	0.935547660591369	0.935547660591368	0.935547660591367	0.935547660592201	0.935547661499965
426	0.935547376895768	0.935547376895768	0.935547376895767	0.935547376896579	0.935547377790954
427	0.935547094200498	0.935547094200497	0.935547094200496	0.935547094201661	0.935547095102271
428	0.935546723765536	0.935546723765536	0.935546723765535	0.935546723766678	0.935546724652994
429	0.935544583419749	0.935544583419749	0.935544583419748	0.935544583421561	0.935544584342002
430	0.935544502543711	0.935544502543711	0.935544502543709	0.935544502545518	0.935544503463496
431	0.935541680006244	0.935541680006244	0.935541680006243	0.935541680008558	0.935541680919078
432	0.935541380948826	0.935541380948826	0.935541380948825	0.935541380951164	0.935541381868413
433	0.935541206128421	0.935541206128421	0.93554120612842	0.935541206130696	0.935541207054709
434	0.935541148733003	0.935541148733003	0.935541148733002	0.935541148735269	0.935541149660025
435	0.935540613927896	0.935540613927896	0.935540613927895	0.935540613930141	0.935540614858229
436	0.935535805866583	0.935535805866583	0.935535805866582	0.935535805868785	0.935535806813008
437	0.935534259927755	0.935534259927755	0.935534259927754	0.935534259930162	0.935534260884603
438	0.935525859731892	0.935525859731892	0.935525859731891	0.93552585973442	0.935525860736634
439	0.935525612096924	0.935525612096924	0.935525612096923	0.935525612099492	0.935525613092213
440	0.935520444311238	0.935520444311238	0.935520444311237	0.935520444313716	0.935520445406514
441	0.935520197265845	0.935520197265845	0.935520197265844	0.93552019726836	0.935520198350033
442	0.935519599128288	0.935519599128287	0.935519599128286	0.935519599130921	0.935519600224335
443	0.935517319972037	0.935517319972037	0.935517319972036	0.935517319975263	0.935517321098182
444	0.935517235700918	0.935517235700918	0.935517235700917	0.935517235704313	0.935517236821035
445	0.935517172191871	0.935517172191871	0.93551717219187	0.935517172195195	0.93551717331445
446	0.935517168751246	0.935517168751245	0.935517168751244	0.935517168754656	0.935517169874814
447	0.935516373808871	0.935516373808871	0.93551637380887	0.935516373812664	0.935516374912561
448	0.935513948411086	0.935513948411085	0.935513948411084	0.935513948419748	0.935513949476755
449	0.935504324545839	0.935504324545839	0.935504324545838	0.935504324554014	0.935504325547839
450	0.935488119758751	0.935488119758751	0.93548811975875	0.935488119774856	0.935488120668775
451	0.935488075357057	0.935488075357057	0.935488075357056	0.935488075356998	0.935488076294288
452	0.935487185834648	0.935487185834648	0.935487185834648	0.935487185835002	0.935487186761013
453	0.935487179934026	0.935487179934026	0.935487179934026	0.935487179934386	0.935487180860017
454	0.935486710788319	0.935486710788319	0.935486710788319	0.935486710789078	0.935486711706398
455	0.93548670647835	0.935486706478349	0.935486706478349	0.935486706479105	0.935486707396667
456	0.935486595847404	0.935486595847404	0.935486595847404	0.93548659584811	0.93548659676597
457	0.93548657476889	0.93548657476889	0.93548657476889	0.935486574769613	0.935486575686754
458	0.935486174057064	0.935486174057064	0.935486174057064	0.935486174057998	0.935486174968313
459	0.935486171475064	0.935486171475064	0.935486171475064	0.935486171476007	0.935486172386142
460	0.935486007212282	0.935486007212282	0.935486007212281	0.935486007213433	0.935486008119604
461	0.935486004162706	0.935486004162706	0.935486004162706	0.935486004163854	0.935486005069819
462	0.935485992624783	0.935485992624783	0.935485992624783	0.935485992625961	0.935485993531799
463	0.935485989575536	0.935485989575536	0.935485989575535	0.935485989576719	0.935485990482396
464	0.935485989409273	0.935485989409272	0.935485989409272	0.935485989410457	0.935485990316167
465	0.935485975644055	0.935485975644055	0.935485975644055	0.935485975645257	0.935485976551196
466	0.935485956528947	0.935485956528946	0.935485956528946	0.935485956530154	0.935485957437199
467	0.935485877164495	0.935485877164495	0.935485877164495	0.935485877165723	0.935485878073897
468	0.935485818702392	0.935485818702392	0.935485818702392	0.935485818703602	0.935485819612115
469	0.935485814904963	0.935485814904963	0.935485814904963	0.93548581490617	0.935485815814754
470	0.935485721007219	0.935485721007218	0.935485721007219	0.935485721008461	0.935485721916142
471	0.935485701529319	0.935485701529318	0.935485701529318	0.935485701530564	0.93548570243843
472	0.935485661073903	0.935485661073903	0.935485661073903	0.935485661075185	0.935485661982282
473	0.93548566016087	0.935485660160869	0.935485660160869	0.935485660162151	0.935485661069258
474	0.935485659942596	0.935485659942595	0.935485659942596	0.93548565994388	0.935485660850893
475	0.935485637773925	0.935485637773925	0.935485637773925	0.935485637775233	0.935485638681527
476	0.935485632094559	0.935485632094558	0.935485632094559	0.935485632095867	0.935485633001819
477	0.935485623529989	0.935485623529988	0.935485623529988	0.935485623531286	0.935485624437619
478	0.935485594961743	0.935485594961742	0.935485594961742	0.935485594963055	0.935485595869312
479	0.935485579385554	0.935485579385553	0.935485579385553	0.935485579386871	0.935485580292784
480	0.935485487654177	0.935485487654177	0.935485487654176	0.935485487655493	0.935485488560984
481	0.935485461237477	0.935485461237476	0.935485461237476	0.935485461238799	0.935485462144813
482	0.935484932052655	0.935484932052655	0.935484932052654	0.935484932054077	0.935484932957184
483	0.935484867801734	0.935484867801733	0.935484867801733	0.935484867803188	0.935484868706709
484	0.93548485591676	0.93548485591676	0.935484855916759	0.935484855918185	0.9354848568224
485	0.935484848274247	0.935484848274247	0.935484848274246	0.935484848275686	0.935484849179913
486	0.935484846771893	0.935484846771893	0.935484846771892	0.935484846773328	0.935484847677648
487	0.935484830618366	0.935484830618366	0.935484830618365	0.935484830619795	0.93548483152374
488	0.935484806876146	0.935484806876146	0.935484806876145	0.935484806877595	0.935484807780581
489	0.93548479836093	0.93548479836093	0.935484798360929	0.935484798362381	0.935484799266157
490	0.935484781341379	0.935484781341379	0.935484781341378	0.935484781342831	0.935484782245926
491	0.935484770536052	0.935484770536051	0.935484770536051	0.9354847705375	0.935484771439739
492	0.935484770526817	0.935484770526817	0.935484770526816	0.935484770528266	0.935484771430488
493	0.935484688889436	0.935484688889436	0.935484688889436	0.935484688890942	0.935484689791976
494	0.93548442695105	0.935484426951049	0.935484426951049	0.935484426952546	0.935484427855113
495	0.935484345215471	0.93548434521547	0.935484345215469	0.935484345216986	0.935484346119636
496	0.935484345134328	0.935484345134327	0.935484345134327	0.935484345135844	0.935484346038526
497	0.935484261966648	0.935484261966647	0.935484261966646	0.93548426196821	0.935484262869559
498	0.935483742455862	0.935483742455861	0.935483742455861	0.935483742457614	0.935483743361274
499	0.935483730973187	0.935483730973187	0.935483730973186	0.935483730974937	0.935483731878454
500	0.935483721369771	0.93548372136977	0.935483721369769	0.935483721371549	0.935483722272891
501	0.935483711976237	0.935483711976237	0.935483711976236	0.935483711978012	0.935483712879317
502	0.93548365327762	0.935483653277619	0.935483653277619	0.935483653279392	0.935483654179069
503	0.93548363825198	0.935483638251979	0.935483638251978	0.935483638253765	0.935483639151779
504	0.935483508370967	0.935483508370966	0.935483508370965	0.935483508372687	0.935483509273143
505	0.935483505406163	0.935483505406162	0.935483505406162	0.935483505407887	0.935483506307181
506	0.935483023953515	0.935483023953514	0.935483023953514	0.935483023955422	0.935483024844473
507	0.935482898580409	0.935482898580408	0.935482898580408	0.935482898582364	0.935482899467164
508	0.935482893575493	0.935482893575492	0.935482893575492	0.935482893577442	0.935482894461885
509	0.935482863084265	0.935482863084264	0.935482863084263	0.935482863086163	0.935482863971924
510	0.93548222452404	0.935482224524039	0.935482224524039	0.935482224526262	0.935482225395909
511	0.935482199391521	0.93548219939152	0.93548219939152	0.935482199393749	0.935482200261994
512	0.935482176190918	0.935482176190917	0.935482176190916	0.93548217619311	0.93548217706192
513	0.935481382898597	0.935481382898597	0.935481382898596	0.935481382901191	0.935481383772329
514	0.935479944416762	0.935479944416762	0.935479944416761	0.935479944419913	0.935479945280902
515	0.93547985622466	0.935479856224659	0.935479856224658	0.935479856227888	0.935479857090931
516	0.935479409743066	0.935479409743065	0.935479409743065	0.935479409746617	0.935479410605776
517	0.935479113557673	0.935479113557672	0.935479113557672	0.935479113561255	0.935479114424977
518	0.935479058581281	0.93547905858128	0.935479058581279	0.935479058584899	0.935479059446191
519	0.935478924842444	0.935478924842443	0.935478924842443	0.935478924846226	0.935478925709864
520	0.935478923920776	0.935478923920776	0.935478923920775	0.935478923924565	0.935478924788319
521	0.935478813517979	0.935478813517978	0.935478813517978	0.935478813521827	0.935478814385785
522	0.935478809064353	0.935478809064352	0.935478809064352	0.935478809068201	0.935478809932151
523	0.935478754027215	0.935478754027213	0.935478754027213	0.935478754031044	0.935478754891629
524	0.935478751590387	0.935478751590386	0.935478751590385	0.935478751594205	0.935478752455311
525	0.935478068646875	0.935478068646874	0.935478068646873	0.935478068650915	0.935478069521184
526	0.935478002749552	0.935478002749551	0.93547800274955	0.935478002753682	0.935478003618045
527	0.935477987174395	0.935477987174393	0.935477987174393	0.93547798717847	0.935477988039792
528	0.935477944665757	0.935477944665756	0.935477944665755	0.93547794466992	0.935477945529833
529	0.935477843271241	0.935477843271239	0.935477843271239	0.935477843275505	0.935477844136507
530	0.935477834364218	0.935477834364217	0.935477834364216	0.935477834368504	0.935477835229376
531	0.935477731664793	0.935477731664792	0.935477731664792	0.935477731669035	0.935477732530632
532	0.935477725467871	0.93547772546787	0.935477725467869	0.93547772547213	0.935477726331888
533	0.935477682979401	0.9354776829794	0.9354776829794	0.935477682983711	0.935477683848584
534	0.935477217314638	0.935477217314637	0.935477217314637	0.935477217319034	0.935477218176701
535	0.935477089993013	0.935477089993012	0.935477089993012	0.935477089997392	0.935477090853402
536	0.935476996702009	0.935476996702008	0.935476996702008	0.935476996706412	0.935476997564459
537	0.935476861621344	0.935476861621342	0.935476861621342	0.935476861625709	0.935476862480727
538	0.935476036339398	0.935476036339396	0.935476036339396	0.935476036343955	0.935476037184304
539	0.935475912664046	0.935475912664044	0.935475912664044	0.93547591266866	0.935475913512846
540	0.935475806501378	0.935475806501376	0.935475806501376	0.93547580650601	0.935475807349211
541	0.935475763434392	0.93547576343439	0.93547576343439	0.935475763438987	0.935475764282607
542	0.935475710753815	0.935475710753813	0.935475710753813	0.935475710758406	0.935475711603643
543	0.935475416069536	0.935475416069534	0.935475416069534	0.93547541607415	0.935475416926016
544	0.935475390220126	0.935475390220124	0.935475390220124	0.93547539022473	0.935475391078828
545	0.935474511260652	0.93547451126065	0.93547451126065	0.935474511265207	0.935474512133081
546	0.935474474943494	0.935474474943492	0.935474474943492	0.935474474948059	0.935474475816088
547	0.935473610389876	0.935473610389874	0.935473610389875	0.935473610394467	0.935473611268332
548	0.93547302473114	0.935473024731138	0.935473024731138	0.935473024735784	0.935473025605197
549	0.935473024709054	0.935473024709052	0.935473024709052	0.9354730247137	0.935473025583062
550	0.93547299059495	0.935472990594948	0.935472990594948	0.935472990599579	0.935472991469391
551	0.935472906437019	0.935472906437016	0.935472906437017	0.93547290644161	0.935472907317739
552	0.935472820141251	0.935472820141248	0.935472820141249	0.935472820145948	0.935472821020673
553	0.935472485910623	0.935472485910621	0.935472485910621	0.935472485915538	0.935472486793885
554	0.935471577343363	0.93547157734336	0.935471577343361	0.935471577348088	0.935471578238657
555	0.935471448803851	0.935471448803849	0.93547144880385	0.935471448808797	0.935471449702631
556	0.935470942191986	0.935470942191984	0.935470942191984	0.935470942196967	0.935470943092519
557	0.935470878212565	0.935470878212563	0.935470878212563	0.935470878217534	0.935470879112823
558	0.93547084738118	0.935470847381178	0.935470847381178	0.935470847386225	0.935470848281987
559	0.935470138070246	0.935470138070244	0.935470138070244	0.935470138075897	0.935470138983158
560	0.935470112494974	0.935470112494972	0.935470112494972	0.935470112500619	0.93547011340532
561	0.935470041928302	0.9354700419283	0.9354700419283	0.935470041934003	0.935470042840066
562	0.935469421703061	0.935469421703059	0.935469421703059	0.935469421709039	0.935469422624052
563	0.93546924296662	0.935469242966618	0.935469242966618	0.935469242972715	0.935469243889929
564	0.935469133929019	0.935469133929017	0.935469133929017	0.935469133935191	0.935469134858698
565	0.935468706068192	0.93546870606819	0.93546870606819	0.935468706074414	0.935468707000912
566	0.935468697536665	0.935468697536663	0.935468697536663	0.935468697542878	0.935468698471
567	0.935468471243232	0.93546847124323	0.93546847124323	0.935468471249479	0.935468472188619
568	0.93546809258025	0.935468092580248	0.935468092580248	0.935468092586413	0.935468093512887
569	0.935468054004199	0.935468054004197	0.935468054004197	0.935468054010351	0.935468054933306
570	0.935467160478555	0.935467160478553	0.935467160478553	0.935467160485449	0.93546716141436
571	0.935466967407532	0.93546696740753	0.93546696740753	0.935466967414399	0.935466968347394
572	0.935466727388926	0.935466727388925	0.935466727388925	0.935466727395307	0.935466728331276
573	0.935466718906581	0.935466718906579	0.935466718906579	0.935466718912993	0.935466719847383
574	0.935466699593367	0.935466699593365	0.935466699593365	0.935466699599629	0.935466700532039
575	0.935466601513673	0.935466601513672	0.935466601513672	0.935466601520321	0.935466602451577
576	0.935465303965283	0.935465303965281	0.935465303965281	0.935465303971563	0.935465304920789
577	0.935465302853834	0.935465302853832	0.935465302853832	0.9354653028601	0.935465303809534
578	0.935463687682651	0.93546368768265	0.93546368768265	0.935463687689209	0.935463688673952
579	0.935462802504255	0.935462802504254	0.935462802504254	0.935462802510484	0.935462803526627
580	0.935462519624695	0.935462519624694	0.935462519624694	0.935462519630905	0.935462520659041
581	0.9354624237047	0.935462423704698	0.935462423704698	0.9354624237109	0.935462424728931
582	0.935462423365604	0.935462423365602	0.935462423365602	0.9354624233718	0.93546242438986
583	0.935462400824896	0.935462400824894	0.935462400824894	0.935462400831161	0.935462401850128
584	0.935462317689048	0.935462317689046	0.935462317689046	0.935462317695208	0.935462318714781
585	0.935462238301071	0.935462238301069	0.935462238301069	0.935462238307278	0.935462239313858
586	0.935462231308217	0.935462231308215	0.935462231308215	0.935462231314407	0.935462232320437
587	0.935462216145777	0.935462216145775	0.935462216145775	0.935462216151993	0.935462217158801
588	0.935461739871377	0.935461739871375	0.935461739871375	0.935461739877511	0.935461740883204
589	0.935461362977226	0.935461362977224	0.935461362977224	0.93546136298364	0.935461363964508
590	0.935461159847481	0.935461159847479	0.935461159847479	0.935461159853876	0.935461160846784
591	0.935460842403314	0.935460842403312	0.935460842403312	0.935460842409546	0.93546084338755
592	0.935460829843354	0.935460829843352	0.935460829843352	0.935460829849618	0.935460830825606
593	0.935460592180168	0.935460592180166	0.935460592180165	0.935460592186518	0.935460593164927
594	0.935458285782353	0.935458285782351	0.93545828578235	0.935458285788848	0.935458286795302
595	0.935458126565546	0.935458126565544	0.935458126565543	0.935458126571676	0.9354581275678
596	0.935456222255663	0.935456222255661	0.93545622225566	0.935456222261817	0.935456223230763
597	0.93545622176885	0.935456221768848	0.935456221768848	0.935456221774981	0.935456222744681
598	0.935455809857938	0.935455809857936	0.935455809857936	0.935455809864354	0.935455810794423
599	0.935454680095487	0.935454680095485	0.935454680095484	0.93545468010126	0.935454681093704
600	0.935453574349355	0.935453574349354	0.935453574349353	0.935453574353858	0.935453575404707


==> Figures_data/E20R5000/E20R5000_s.dat <==
i	Monomial	Newton	SNewton	Chebyshev
1	4	4	99	23
2	4	4	99	23
3	4	4	99	23
4	4	4	99	23
5	4	4	99	23
6	4	4	99	23
7	4	4	99	23
8	4	4	99	23
9	4	4	99	23
10	4	4	99	23
11	4	4	99	23
12	4	4	99	23
13	4	4	99	23
14	4	4	99	23
15	4	4	99	23
16	4	4	99	23
17	4	4	99	23
18	4	4	99	23
19	4	4	99	23
20	4	4	99	23
21	4	4	99	23
22	4	4	99	23
23	4	4	99	23
24	4	4	99	20
25	4	4	99	20
26	4	4	99	20
27	4	4	99	20
28	4	4	99	20
29	4	4	99	20
30	4	4	99	20
31	4	4	99	20
32	4	4	99	20
33	4	4	99	20
34	4	4	99	20
35	4	4	99	20
36	4	4	99	20
37	4	4	99	20
38	4	4	99	20
39	4	4	99	20
40	4	4	99	20
41	4	4	99	20
42	4	4	99	20
43	4	4	99	20
44	4	4	99	19
45	4	4	99	19
46	4	4	99	19
47	4	4	99	19
48	4	4	99	19
49	4	4	99	19
50	4	4	99	19
51	4	4	99	19
52	4	4	99	19
53	4	4	99	19
54	4	4	99	19
55	4	4	99	19
56	4	4	99	19
57	4	4	99	19
58	4	4	99	19
59	4	4	99	19
60	4	4	99	19
61	4	4	99	19
62	4	4	99	19
63	4	4	99	19
64	4	4	99	19
65	4	4	99	19
66	4	4	99	19
67	4	4	99	19
68	4	4	99	19
69	4	4	99	19
70	4	4	99	19
71	4	4	99	19
72	4	4	99	19
73	4	4	99	19
74	4	4	99	19
75	4	4	99	19
76	4	4	99	19
77	4	4	99	19
78	4	4	99	19
79	4	4	99	19
80	4	4	99	19
81	4	4	99	19
82	4	4	99	18
83	4	4	99	18
84	4	4	99	18
85	4	4	99	18
86	4	4	99	18
87	4	4	99	18
88	4	4	99	18
89	4	4	99	18
90	4	4	99	18
91	4	4	99	18
92	4	4	99	18
93	4	4	99	18
94	4	4	99	18
95	4	4	99	18
96	4	4	99	18
97	4	4	99	18
98	4	4	99	18
99	4	4	99	18
100	4	4	23	18
101	4	4	23	18
102	4	4	23	18
103	4	4	23	18
104	4	4	23	18
105	4	4	23	18
106	4	4	23	18
107	4	4	23	18
108	4	4	23	18
109	4	4	23	18
110	4	4	23	18
111	4	4	23	18
112	4	4	23	18
113	4	4	23	18
114	4	4	23	18
115	4	4	23	18
116	4	4	23	18
117	4	4	23	18
118	4	4	23	18
119	4	4	23	18
120	4	4	23	18
121	4	4	23	18
122	4	4	23	18
123	4	4	23	18
124	4	4	23	18
125	4	4	23	18
126	4	4	23	18
127	4	4	23	18
128	4	4	23	18
129	4	4	23	18
130	4	4	23	18
131	4	4	23	18
132	4	4	23	18
133	4	4	23	18
134	4	4	23	18
135	4	4	23	18
136	4	4	23	18
137	4	4	23	18
138	4	4	23	18
139	4	4	23	18
140	4	4	23	18
141	4	4	23	18
142	4	4	23	18
143	4	4	23	18
144	4	4	23	18
145	4	4	23	18
146	4	4	22	18
147	4	4	22	18
148	4	4	22	18
149	4	4	22	18
150	4	4	22	18
151	4	4	100	22
152	4	4	100	22
153	4	4	100	22
154	4	4	100	22
155	4	4	100	22
156	4	4	100	22
157	4	4	100	22
158	4	4	100	22
159	4	4	100	22
160	4	4	100	22
161	4	4	100	22
162	4	4	100	22
163	4	4	100	22
164	4	4	100	22
165	4	4	100	22
166	4	4	100	22
167	4	4	100	22
168	4	4	100	22
169	4	4	100	22
170	4	4	100	22
171	4	4	100	22
172	4	4	100	22
173	4	4	100	19
174	4	4	100	19
175	4	4	100	19
176	4	4	100	19
177	4	4	100	19
178	4	4	100	19
179	4	4	100	19
180	4	4	100	19
181	4	4	100	19
182	4	4	100	19
183	4	4	100	19
184	4	4	100	19
185	4	4	100	19
186	4	4	100	19
187	4	4	100	19
188	4	4	100	19
189	4	4	100	19
190	4	4	100	19
191	4	4	100	19
192	4	4	100	19
193	4	4	100	19
194	4	4	100	19
195	4	4	100	19
196	4	4	100	19
197	4	4	100	19
198	4	4	100	19
199	4	4	100	19
200	4	4	100	19
201	4	4	100	19
202	4	4	100	19
203	4	4	100	19
204	4	4	100	19
205	4	4	100	19
206	4	4	100	19
207	4	4	100	19
208	4	4	100	19
209	4	4	100	19
210	4	4	100	19
211	4	4	100	19
212	4	4	100	19
213	4	4	100	19
214	4	4	100	19
215	4	4	100	19
216	4	4	100	19
217	4	4	100	19
218	4	4	100	19
219	4	4	100	19
220	4	4	100	19
221	4	4	100	19
222	4	4	100	19
223	4	4	100	19
224	4	4	100	19
225	4	4	100	19
226	4	4	100	19
227	4	4	100	19
228	4	4	100	19
229	4	4	100	19
230	4	4	100	18
231	4	4	100	18
232	4	4	100	18
233	4	4	100	18
234	4	4	100	18
235	4	4	100	18
236	4	4	100	18
237	4	4	100	18
238	4	4	100	18
239	4	4	100	18
240	4	4	100	18
241	4	4	100	18
242	4	4	100	18
243	4	4	100	18
244	4	4	100	18
245	4	4	100	18
246	4	4	100	18
247	4	4	100	18
248	4	4	100	18
249	4	4	100	18
250	4	4	100	18
251	4	4	23	18
252	4	4	23	18
253	4	4	23	18
254	4	4	23	18
255	4	4	23	18
256	4	4	23	18
257	4	4	23	18
258	4	4	23	18
259	4	4	23	18
260	4	4	23	18
261	4	4	23	18
262	4	4	23	18
263	4	4	23	18
264	4	4	23	18
265	4	4	23	18
266	4	4	23	18
267	4	4	23	18
268	4	4	23	18
269	4	4	23	18
270	4	4	23	18
271	4	4	23	18
272	4	4	23	18
273	4	4	23	18
274	4	4	23	18
275	4	4	23	18
276	4	4	23	18
277	4	4	23	18
278	4	4	23	18
279	4	4	23	18
280	4	4	23	18
281	4	4	23	18
282	4	4	23	18
283	4	4	23	18
284	4	4	23	18
285	4	4	23	18
286	4	4	23	18
287	4	4	23	18
288	4	4	23	18
289	4	4	23	18
290	4	4	23	18
291	4	4	23	18
292	4	4	23	18
293	4	4	23	18
294	4	4	23	18
295	4	4	23	18
296	4	4	23	18
297	4	4	21	18
298	4	4	21	18
299	4	4	21	18
300	4	4	21	18
301	4	4	100	22
302	4	4	100	22
303	4	4	100	22
304	4	4	100	22
305	4	4	100	22
306	4	4	100	22
307	4	4	100	22
308	4	4	100	22
309	4	4	100	22
310	4	4	100	22
311	4	4	100	22
312	4	4	100	22
313	4	4	100	22
314	4	4	100	22
315	4	4	100	22
316	4	4	100	22
317	4	4	100	22
318	4	4	100	22
319	4	4	100	22
320	4	4	100	22
321	4	4	100	22
322	4	4	100	22
323	4	4	100	19
324	4	4	100	19
325	4	4	100	19
326	4	4	100	19
327	4	4	100	19
328	4	4	100	19
329	4	4	100	19
330	4	4	100	19
331	4	4	100	19
332	4	4	100	19
333	4	4	100	19
334	4	4	100	19
335	4	4	100	19
336	4	4	100	19
337	4	4	100	19
338	4	4	100	19
339	4	4	100	19
340	4	4	100	19
341	4	4	100	19
342	4	4	100	19
343	4	4	100	19
344	4	4	100	19
345	4	4	100	19
346	4	4	100	19
347	4	4	100	19
348	4	4	100	19
349	4	4	100	19
350	4	4	100	19
351	4	4	100	19
352	4	4	100	19
353	4	4	100	19
354	4	4	100	19
355	4	4	100	19
356	4	4	100	19
357	4	4	100	19
358	4	4	100	19
359	4	4	100	19
360	4	4	100	19
361	4	4	100	19
362	4	4	100	19
363	4	4	100	19
364	4	4	100	19
365	4	4	100	19
366	4	4	100	19
367	4	4	100	19
368	4	4	100	19
369	4	4	100	19
370	4	4	100	19
371	4	4	100	19
372	4	4	100	19
373	4	4	100	19
374	4	4	100	19
375	4	4	100	19
376	4	4	100	19
377	4	4	100	19
378	4	4	100	19
379	4	4	100	19
380	4	4	100	18
381	4	4	100	18
382	4	4	100	18
383	4	4	100	18
384	4	4	100	18
385	4	4	100	18
386	4	4	100	18
387	4	4	100	18
388	4	4	100	18
389	4	4	100	18
390	4	4	100	18
391	4	4	100	18
392	4	4	100	18
393	4	4	100	18
394	4	4	100	18
395	4	4	100	18
396	4	4	100	18
397	4	4	100	18
398	4	4	100	18
399	4	4	100	18
400	4	4	100	18
401	4	4	23	18
402	4	4	23	18
403	4	4	23	18
404	4	4	23	18
405	4	4	23	18
406	4	4	23	18
407	4	4	23	18
408	4	4	23	18
409	4	4	23	18
410	4	4	23	18
411	4	4	23	18
412	4	4	23	18
413	4	4	23	18
414	4	4	23	18
415	4	4	23	18
416	4	4	23	18
417	4	4	23	18
418	4	4	23	18
419	4	4	23	18
420	4	4	23	18
421	4	4	23	18
422	4	4	23	18
423	4	4	23	18
424	4	4	23	18
425	4	4	23	18
426	4	4	23	18
427	4	4	23	18
428	4	4	23	18
429	4	4	23	18
430	4	4	23	18
431	4	4	23	18
432	4	4	23	18
433	4	4	23	18
434	4	4	23	18
435	4	4	23	18
436	4	4	23	18
437	4	4	23	18
438	4	4	23	18
439	4	4	23	18
440	4	4	23	18
441	4	4	23	18
442	4	4	23	18
443	4	4	23	18
444	4	4	23	18
445	4	4	23	18
446	4	4	23	18
447	4	4	21	18
448	4	4	21	18
449	4	4	21	18
450	4	4	21	18
451	4	4	100	22
452	4	4	100	22
453	4	4	100	22
454	4	4	100	22
455	4	4	100	22
456	4	4	100	22
457	4	4	100	22
458	4	4	100	22
459	4	4	100	22
460	4	4	100	22
461	4	4	100	22
462	4	4	100	22
463	4	4	100	22
464	4	4	100	22
465	4	4	100	22
466	4	4	100	22
467	4	4	100	22
468	4	4	100	22
469	4	4	100	22
470	4	4	100	22
471	4	4	100	22
472	4	4	100	22
473	4	4	100	19
474	4	4	100	19
475	4	4	100	19
476	4	4	100	19
477	4	4	100	19
478	4	4	100	19
479	4	4	100	19
480	4	4	100	19
481	4	4	100	19
482	4	4	100	19
483	4	4	100	19
484	4	4	100	19
485	4	4	100	19
486	4	4	100	19
487	4	4	100	19
488	4	4	100	19
489	4	4	100	19
490	4	4	100	19
491	4	4	100	19
492	4	4	100	19
493	4	4	100	19
494	4	4	100	19
495	4	4	100	19
496	4	4	100	19
497	4	4	100	19
498	4	4	100	19
499	4	4	100	19
500	4	4	100	19
501	4	4	100	19
502	4	4	100	19
503	4	4	100	19
504	4	4	100	19
505	4	4	100	19
506	4	4	100	19
507	4	4	100	19
508	4	4	100	19
509	4	4	100	19
510	4	4	100	19
511	4	4	100	19
512	4	4	100	19
513	4	4	100	19
514	4	4	100	19
515	4	4	100	19
516	4	4	100	19
517	4	4	100	19
518	4	4	100	19
519	4	4	100	19
520	4	4	100	19
521	4	4	100	19
522	4	4	100	19
523	4	4	100	19
524	4	4	100	19
525	4	4	100	19
526	4	4	100	19
527	4	4	100	19
528	4	4	100	19
529	4	4	100	19
530	4	4	100	18
531	4	4	100	18
532	4	4	100	18
533	4	4	100	18
534	4	4	100	18
535	4	4	100	18
536	4	4	100	18
537	4	4	100	18
538	4	4	100	18
539	4	4	100	18
540	4	4	100	18
541	4	4	100	18
542	4	4	100	18
543	4	4	100	18
544	4	4	100	18
545	4	4	100	18
546	4	4	100	18
547	4	4	100	18
548	4	4	100	18
549	4	4	100	18
550	4	4	100	18
551	4	4	23	18
552	4	4	23	18
553	4	4	23	18
554	4	4	23	18
555	4	4	23	18
556	4	4	23	18
557	4	4	23	18
558	4	4	23	18
559	4	4	23	18
560	4	4	23	18
561	4	4	23	18
562	4	4	23	18
563	4	4	23	18
564	4	4	23	18
565	4	4	23	18
566	4	4	23	18
567	4	4	23	18
568	4	4	23	18
569	4	4	23	18
570	4	4	23	18
571	4	4	23	18
572	4	4	23	18
573	4	4	23	18
574	4	4	23	18
575	4	4	23	18
576	4	4	23	18
577	4	4	23	18
578	4	4	23	18
579	4	4	23	18
580	4	4	23	18
581	4	4	23	18
582	4	4	23	18
583	4	4	23	18
584	4	4	23	18
585	4	4	23	18
586	4	4	23	18
587	4	4	23	18
588	4	4	23	18
589	4	4	23	18
590	4	4	23	18
591	4	4	23	18
592	4	4	23	18
593	4	4	23	18
594	4	4	23	18
595	4	4	23	18
596	4	4	23	18
597	4	4	21	18
598	4	4	21	18
599	4	4	21	18
600	4	4	21	18


==> Figures_data/E20R5000/E20R5000_spectrum.dat <==
i	eig_real	eig_imag
1	9.55310142506109	140.876066667619
2	9.55310142506109	-140.876066667619
3	5.02316801854682	140.816269211856
4	5.02316801854682	-140.816269211856
5	9.52747559048403	132.365381329327
6	9.52747559048403	-132.365381329327
7	4.93757726829223	132.295307642537
8	4.93757726829223	-132.295307642537
9	7.20615605685008	128.080892267413
10	7.20615605685008	-128.080892267413
11	10.2364715858649	124.122627667772
12	10.2364715858649	-124.122627667772
13	3.79076072509425	124.196612957311
14	3.79076072509425	-124.196612957311
15	7.24967108316928	124.300157088247
16	7.24967108316928	-124.300157088247
17	6.92894339011015	119.830393895571
18	6.92894339011015	-119.830393895571
19	7.1015876159941	118.864700629801
20	7.1015876159941	-118.864700629801
21	11.0529695333082	112.947300053613
22	11.0529695333082	-112.947300053613
23	2.79426244387846	113.282291545067
24	2.79426244387846	-113.282291545067
25	7.49015274504217	114.934996652319
26	7.49015274504217	-114.934996652319
27	6.05813650036674	114.835700728722
28	6.05813650036674	-114.835700728722
29	6.56085422247355	114.5909572875
30	6.56085422247355	-114.5909572875
31	6.84557545448918	113.451636426012
32	6.84557545448918	-113.451636426012
33	8.91973232550877	112.178304562554
34	8.91973232550877	-112.178304562554
35	4.70220648198419	112.181961434255
36	4.70220648198419	-112.181961434255
37	8.50197061520683	111.025110475315
38	8.50197061520683	-111.025110475315
39	7.26818643307879	110.381937265214
40	7.26818643307879	-110.381937265214
41	5.56646639825462	110.223376794038
42	5.56646639825462	-110.223376794038
43	6.11196122861622	107.595427916542
44	6.11196122861622	-107.595427916542
45	7.63298919154325	106.452599415212
46	7.63298919154325	-106.452599415212
47	6.04755496347819	105.436152017342
48	6.04755496347819	-105.436152017342
49	9.52209336599384	104.063089518665
50	9.52209336599384	-104.063089518665
51	4.10077410726052	103.691411212459
52	4.10077410726052	-103.691411212459
53	5.13858399231344	102.139128892115
54	5.13858399231344	-102.139128892115
55	8.26664863476482	101.783859716811
56	8.26664863476482	-101.783859716811
57	8.09783419777873	98.7572427457295
58	8.09783419777873	-98.7572427457295
59	5.87480085515525	97.4752833272558
60	5.87480085515525	-97.4752833272558
61	14.44481720784	88.8169174890587
62	14.44481720784	-88.8169174890587
63	-1.0242765076268	89.5515935779764
64	-1.0242765076268	-89.5515935779764
65	7.78761609469556	93.9864837315112
66	7.78761609469556	-93.9864837315112
67	4.56044608591191	93.6621187310996
68	4.56044608591191	-93.6621187310996
69	9.9921987755156	90.6910032651231
70	9.9921987755156	-90.6910032651231
71	4.29960938837064	89.797864729025
72	4.29960938837064	-89.797864729025
73	7.460461253116	87.083841039714
74	7.460461253116	-87.083841039714
75	3.36283505089083	83.4131012034813
76	3.36283505089083	-83.4131012034813
77	-0.761602127668755	77.0204599590365
78	-0.761602127668755	-77.0204599590365
79	8.70202784834364	80.6492345482713
80	8.70202784834364	-80.6492345482713
81	13.6580563043601	76.2762088111697
82	13.6580563043601	-76.2762088111697
83	4.60119372693307	79.8405018917789
84	4.60119372693307	-79.8405018917789
85	10.175702225689	75.2912184892491
86	10.175702225689	-75.2912184892491
87	3.46809712099375	72.3707466952484
88	3.46809712099375	-72.3707466952484
89	-1.44546518392622	64.9578304075077
90	-1.44546518392622	-64.9578304075077
91	13.9719566194432	64.2755616173072
92	13.9719566194432	-64.2755616173072
93	6.43855922237684	70.6756341692345
94	6.43855922237684	-70.6756341692345
95	8.51450381611145	64.3890594391823
96	8.51450381611145	-64.3890594391823
97	2.45886404747207	62.1113115680426
98	2.45886404747207	-62.1113115680426
99	7.3960654124938	61.8450895700648
100	7.3960654124938	-61.8450895700648
101	13.2554147327536	52.2181968344107
102	13.2554147327536	-52.2181968344107
103	-1.73202485114277	53.4930045685639
104	-1.73202485114277	-53.4930045685639
105	7.29301259049591	52.229039506472
106	7.29301259049591	-52.229039506472
107	3.2296083796389	52.00510974584
108	3.2296083796389	-52.00510974584
109	16.3797507275201	40.142293237483
110	16.3797507275201	-40.142293237483
111	-4.94578295477265	37.9008217403895
112	-4.94578295477265	-37.9008217403895
113	0.369364419245521	43.6180340160736
114	0.369364419245521	-43.6180340160736
115	4.03290298736408	44.6373019504897
116	4.03290298736408	-44.6373019504897
117	9.49626584660759	40.7890322450784
118	9.49626584660759	-40.7890322450784
119	-16.3974338481342	0
120	-2.28312087064505	30.6326731927413
121	-2.28312087064505	-30.6326731927413
122	5.51052906892174	36.2832693840548
123	5.51052906892174	-36.2832693840548
124	-13.8466420962142	0
125	24.6761152411925	0
126	11.2784916907218	29.4038461026511
127	11.2784916907218	-29.4038461026511
128	16.6323236644419	21.8312554187858
129	16.6323236644419	-21.8312554187858
130	23.3221172177532	2.16396150578983
131	23.3221172177532	-2.16396150578983
132	21.6638371588412	0
133	-1.33421802034288	23.2514552197821
134	-1.33421802034288	-23.2514552197821
135	-7.67400125390995	3.0780714298852
136	-7.67400125390995	-3.0780714298852
137	-6.13613834569159	8.43339094253464
138	-6.13613834569159	-8.43339094253464
139	-4.43102941214013	13.870202432457
140	-4.43102941214013	-13.870202432457
141	9.42843398537505	20.7116961407891
142	9.42843398537505	-20.7116961407891
143	-0.541319395146196	16.2156086810777
144	-0.541319395146196	-16.2156086810777
145	11.0182418119119	0
146	10.6247781773291	10.254137331771
147	10.6247781773291	-10.254137331771
148	0.115506806667766	0
149	3.26752589431191	17.6944314408509
150	3.26752589431191	-17.6944314408509


==> Figures_data/E20R5000/E20R5000_vecnorm.dat <==
i	vecnorm_restart1	vecnorm_restart2
1	1	1
2	0.151837352986801	0.14984748135297
3	0.989985112195692	0.990269444808229
4	1.04461406001809	1.02791156099688
5	0.536689875212131	0.531546578339265
6	0.935440710768183	0.916214005462979
7	0.253506580359537	0.236639247623193
8	0.898755712792296	0.881483053022139
9	1.30128425781799	1.27902146601669
10	0.435982293039878	0.404920452999926
11	1.20734718131088	1.19240822509555
12	0.861350154952138	0.840441679039016
13	1.35997023409084	1.30911754148574
14	0.67112472660771	0.573842530494526
15	1.12468859815671	1.12503185953533
16	0.491640914058802	0.465300483201972
17	1.00449461403034	1.00994880869359
18	0.643728392006275	0.607918003044963
19	1.25150959380246	1.12993657466578
20	0.660590334096514	0.43992950670038
21	1.03951633674568	1.03136681061126
22	0.393493050847814	0.318014458869732
23	1.02992562100862	1.00474848308278
24	0.358835171733153	0.230771017817473
25	0.992438167773583	0.991249168758342
26	0.140603990457404	0.107181577898099
27	0.989156945988492	0.992406467553178
28	0.751762935555223	0.660397816970168
29	1.34289320869296	1.27218215792686
30	0.448312345157313	0.763176402706972
31	1.33772235371634	1.05079896582711
32	0.190655551546545	0.321485979145462
33	1.32626849041016	0.988925805984361
34	0.964043030938002	0.997051544508928
35	2.62944474685986	1.97219257184496
36	1.9633847621961	1.16256677238116
37	1.55662180061324	1.44306887717659
38	1.23774303025766	1.08133641454742
39	1.15304555644403	1.09488784205678
40	0.40566668997362	0.34166706703668
41	1.04823079885011	1.01781269896963
42	0.636001812291082	0.523154856954741
43	0.967236999221707	0.966404446074864
44	0.460855517958957	0.408011290972246
45	0.902973915597322	0.923030189352987
46	0.229998443235646	0.212574845184058
47	0.879748861782498	0.904211234513127
48	1.15839567038476	1.28189942072494
49	2.46418462141174	2.34736436640627
50	1.46565218769041	1.03738391141062
51	1.95230279016114	2.11554102044754
52	1.67873987077771	2.19043705426518
53	3.0531736153047	2.30358803604369
54	2.11751784068708	3.01883738294623
55	1.8581225704604	2.16644349806056
56	1.95085238783645	1.77947872039299
57	2.54355412403904	0.985395976816229
58	2.1657009625547	1.48177231252287
59	1.52797628474182	0.991162496504727
60	3.02219586360858	1.75588063374391
61	2.63648041463631	1.14515980022893
62	1.32355417698561	1.25670158530409
63	0.678171284201079	0.46818000051869
64	1.15103054483695	1.17835133692085
65	1.58372223197053	1.04415022218057
66	5.69180155948166	3.0142225222134
67	5.31034190203255	2.41868750911085
68	1.98729602820243	1.55855335405296
69	2.41346152488006	1.66246769119599
70	3.34551885738053	2.4480471388134
71	2.57411810894344	1.69555607651305
72	1.69233483330022	1.47168193617829
73	1.41408877293088	0.806088581791152
74	1.36239769197962	1.17088027228567
75	0.801549032586439	0.500847638370656
76	1.11525683381496	1.0736296130371
77	0.8060093062243	1.6160338587418
78	1.75863842457468	6.30557760852477
79	1.38279713361956	4.80577860795301
80	1.0085696234425	3.30893519101209
81	0.370848917662621	2.15705810915424
82	0.94832313076492	2.40770964294117
83	2.20086748582977	2.04499301715654
84	19.0640464186856	2.98907894457732
85	16.9444251156243	1.7417286363273
86	6.93747522368883	2.36268499047983
87	7.405208548074	4.99888854229916
88	6.86227066943216	28.2880575087919
89	6.06671214520596	25.7348920311514
90	3.69263905965445	16.1825801675032
91	2.47823977654252	21.4580218601104
92	3.72366445351788	25.1176277751559
93	19.2531175734965	38.519210050675
94	181.003956941305	35.1747017607104
95	220.990246399362	93.9328591417757
96	93.0327172757307	215.559665518554
97	327.304939964352	273.092800265353
98	1057.32339474082	129.284340480497
99	2041.72363582351	822.539482062092
100	2859.09248130274	5083.20619760544
101	3937.67979268124	7111.58455325703
102	2509.1510429443	4820.07815434848
103	16010.1834388357	9908.46695528426
104	98652.7279184544	15453.8619931744
105	143201.220939285	141773.520830939
106	107271.431946551	175835.137717765
107	247546.798752818	77352.9407794741
108	456996.066758597	209706.912192814
109	581974.703326287	495189.652388713
110	276727.377833764	756575.608902411
111	2561585.4206017	667438.427836611
112	7394483.06975528	3510792.55844664
113	19024959.2705045	17946479.1083084
114	25335247.5221043	23954748.8740439
115	15096516.5036544	14209555.4704031
116	28439371.5099655	24398767.2866441
117	39034322.7758553	27920061.8612406
118	342143284.767659	126232992.988376
119	3000667517.19578	546270215.540842
120	3727739597.26713	667026783.980197
121	1672657890.82072	272902561.883238
122	2555646781.96766	606565852.149812
123	2258877751.89752	1083295770.44777
124	10874887781.0725	1373378526.14037
125	50384963026.6002	666925813.16113
126	82414852893.9419	6540103742.63071
127	84900125202.0404	64197297458.8885
128	108559305687.322	92122313726.5817
129	54493604578.5447	68442446131.7092
130	138697695767.884	219703622248.659
131	298833053585.433	638980753679.386
132	926634570262.997	792841140111.735
133	2571926176045.38	348326933808.069
134	3314527334621.9	628766803007.092
135	1689885609915.6	790511973583.919
136	3041325632116.45	25928012275558.8
137	3768600512501.3	35613192379783.9
138	37551082059321.2	22823158244267.5
139	368928514021291	55145209568129.6
140	502750660314460	110015143864405
141	313658305922951	170132216506007
142	484127892370033	152389698385541
143	429882035127383	1.32888621263335e+15
144	1.6155545611101e+15	1.14117676333543e+16
145	5.60968830678796e+15	1.48354017284495e+16
146	1.22457529027894e+16	7.85287604107831e+15
147	2.09673429470163e+16	1.36705292223287e+16
148	2.934917415845e+16	1.5955023822282e+16
149	1.98641556367811e+16	5.34833782450214e+16
150	8.20525969445601e+17	1.63546437608346e+17
151	3.36604240287317e+19	5.26607814654683e+18


==> Figures_data/E20R5000_Column/E20R5000Column_LOO.dat <==
i	GMRES	Monomial	Newton	SNewton	Chebyshev
1	2.22044604925031e-16	2.22044604925031e-16	2.22044604925031e-16	2.22044604925031e-16	2.22044604925031e-16
2	2.22531961064151e-16	3.14257977511362e-16	3.14363293454198e-16	3.15175911853758e-16	2.23395746790162e-16
3	2.30045525392509e-16	3.15557596416084e-16	3.85506923238554e-16	5.44675547770987e-16	2.24952904601774e-16
4	2.60670703859126e-16	3.19248038173003e-16	4.44923600475852e-16	5.95700101380237e-16	3.18698494571471e-16
5	3.79897015124063e-16	3.20348994088053e-16	4.47109622272981e-16	6.39528578288495e-16	3.19768994553043e-16
6	4.68618217138619e-16	3.93578231568921e-16	5.0989399962527e-16	6.8105904237155e-16	3.93494595491823e-16
7	4.89257375565204e-16	5.94276994845717e-16	5.26372461428058e-16	6.99735447424979e-16	3.97203854596539e-16
8	5.86773260802788e-16	5.96347307562259e-16	5.86780953499473e-16	7.13984660936987e-16	4.03452825274084e-16
9	6.20905611936387e-16	6.5203107389539e-16	5.99369554607029e-16	7.68792768680461e-16	4.65753466694595e-16
10	6.98162625574628e-16	6.60160864985011e-16	6.68377215529555e-16	7.80478339744801e-16	5.38681918783969e-16
11	7.62151405718376e-16	6.77457825807244e-16	8.06542652673254e-16	7.85765828712134e-16	5.52302419741161e-16
12	8.19673363408504e-16	8.46683680614232e-16	8.52021889718421e-16	8.02792137622283e-16	6.75692608533353e-16
13	8.33854978031008e-16	8.98928491357609e-16	8.96735430581208e-16	8.22595327448504e-16	7.33270096157772e-16
14	8.74785376816882e-16	9.3664887695868e-16	9.66497101968016e-16	8.49526472150859e-16	8.72510726600655e-16
15	9.10721977295431e-16	9.98913254297267e-16	9.8986230943318e-16	9.02361192061631e-16	9.90214136744402e-16
16	9.52262662257919e-16	1.16183954678961e-15	1.0322231495882e-15	9.18586450014475e-16	1.03863897195065e-15
17	9.82390269769656e-16	1.26804919238084e-15	1.05462359995066e-15	9.46877202536266e-16	1.07075481600912e-15
18	1.03921501597239e-15	1.3403779886944e-15	1.1243960848926e-15	1.00859234440397e-15	1.12787679673215e-15
19	1.12194120907614e-15	1.51917486075731e-15	1.14529739469592e-15	1.03947632096749e-15	1.16683512148813e-15
20	1.14564351513311e-15	1.63277915628589e-15	1.1641456731466e-15	1.07953874748192e-15	1.22368465589457e-15
21	1.20423127435508e-15	1.65526233280732e-15	1.21049412476749e-15	1.12170749846081e-15	1.27818620597095e-15
22	1.2394191041051e-15	1.68348969956252e-15	1.25094508071134e-15	1.16346595435762e-15	1.30415488152992e-15
23	1.25292572188566e-15	1.70777105674128e-15	1.35379108209094e-15	1.20030251407483e-15	1.33620883234798e-15
24	1.29244480876551e-15	1.73047155361546e-15	1.38668900076327e-15	1.22334401151833e-15	1.43418610897674e-15
25	1.33808505625441e-15	1.74178709186013e-15	1.41133521534299e-15	1.24897018326397e-15	1.45151788297056e-15
26	1.41144142214492e-15	1.83262136135997e-15	1.44608169138665e-15	1.28898505024148e-15	1.51499585316051e-15
27	1.45777074703788e-15	1.85203528081335e-15	1.47679349447495e-15	1.3263554917613e-15	1.55154096450063e-15
28	1.4895439776515e-15	1.86272231344042e-15	1.54629085645769e-15	1.38786700492893e-15	1.63594613013151e-15
29	1.51354626385573e-15	1.94223525679801e-15	1.59163118210969e-15	1.48593739381252e-15	1.70964396935844e-15
30	1.56823346772514e-15	1.96352465372395e-15	1.70547112225619e-15	1.5100164093289e-15	1.75732919746253e-15
31	1.64601270005984e-15	2.00585803421617e-15	1.732781070301e-15	1.55082911366042e-15	1.80563650874004e-15
32	1.69098577475067e-15	2.06551644700862e-15	1.76341995408888e-15	1.57288156368104e-15	1.84736879517349e-15
33	1.7574825583612e-15	2.08489600383289e-15	1.79355092668662e-15	1.60923868074718e-15	2.03713635700183e-15
34	1.81637629604425e-15	2.12259755012127e-15	1.83065255715374e-15	1.65288046049262e-15	2.0513293749152e-15
35	1.86899657452526e-15	2.15261139513936e-15	1.90715763934265e-15	1.67612258612534e-15	2.0674211349873e-15
36	1.91265729915857e-15	2.18704292619928e-15	1.94513445715887e-15	1.71600256073312e-15	2.07340802907996e-15
37	1.952614803697e-15	2.23321190723514e-15	1.97090424603167e-15	1.81743961430905e-15	2.07862709067082e-15
38	1.98984695446473e-15	2.2628077970037e-15	2.04615509309964e-15	1.83885104638517e-15	2.09394047035712e-15
39	2.0291363216853e-15	2.31168128132419e-15	2.06921496730249e-15	1.88944056779779e-15	2.10460850939712e-15
40	2.07017551457912e-15	2.34078262885613e-15	2.11046775885283e-15	1.96777357599507e-15	2.15854897905359e-15
41	2.12597836474696e-15	2.36755195610953e-15	2.13611537257147e-15	1.99355050620284e-15	2.17509928646182e-15
42	2.15371655956676e-15	2.40022598827279e-15	2.16041076281343e-15	2.02359757419946e-15	2.18476108101716e-15
43	2.18373393565328e-15	2.43481513200906e-15	2.18744762415649e-15	2.09529012959717e-15	2.20667187005124e-15
44	2.21744203714991e-15	2.45138734698345e-15	2.21681194172723e-15	2.16439774869457e-15	2.22139220184589e-15
45	2.235446994026e-15	2.4634771863833e-15	2.24904125549546e-15	2.20450865990219e-15	2.23869656805823e-15
46	2.27206887976363e-15	2.46749030430747e-15	2.27571054687471e-15	2.23981957385756e-15	2.26416128918958e-15
47	2.3008505882194e-15	2.48806493369834e-15	2.31371122591805e-15	2.2694331399546e-15	2.32165631255839e-15
48	2.318052997759e-15	2.49517181935451e-15	2.35315752293768e-15	2.34009190382401e-15	2.3469479846196e-15
49	2.33841159890961e-15	2.51727888188193e-15	2.39487655781487e-15	2.36932112126956e-15	2.39999210980899e-15
50	2.36033586439495e-15	2.53734653420578e-15	2.42866072325753e-15	2.39103276951637e-15	2.43397877909393e-15
51	2.38497826275622e-15	2.56814191729617e-15	2.45097143778886e-15	2.42497140988538e-15	2.44838728504375e-15
52	2.40462938687299e-15	2.59492979332696e-15	2.49035279140713e-15	2.4566569438439e-15	2.47931245645439e-15
53	2.43587085601453e-15	2.65705057776719e-15	2.52096469394409e-15	2.48989947364377e-15	2.53777344513133e-15
54	2.46446368200074e-15	2.66621000623773e-15	2.57452230487962e-15	2.51284988679071e-15	2.57148191499102e-15
55	2.49298168131164e-15	2.70854523190696e-15	2.59677575130321e-15	2.53540816545596e-15	2.59111434703265e-15
56	2.52693032841758e-15	2.72422835186389e-15	2.61970170609918e-15	2.56628771295155e-15	2.64625125218686e-15
57	2.56914270364027e-15	2.76277320984104e-15	2.64564597745829e-15	2.59959456390522e-15	2.66847763786134e-15
58	2.5988395776326e-15	2.77876147902346e-15	2.67853152137565e-15	2.62806822274853e-15	2.70304364811694e-15
59	2.63740968928215e-15	2.80613554075873e-15	2.71495808555996e-15	2.67710940159122e-15	2.72420804557412e-15
60	2.65941279156347e-15	2.83120644468246e-15	2.77056017826388e-15	2.73904766697163e-15	2.75725147333108e-15
61	2.68563532075908e-15	2.85063890065959e-15	2.80334755711547e-15	2.81192212326839e-15	2.77356860530937e-15
62	2.70385080803551e-15	2.91098073159048e-15	2.83220801171571e-15	2.86708951049155e-15	2.79745815235701e-15
63	2.73325113256294e-15	3.00763006388696e-15	2.86875412431776e-15	2.91995103375095e-15	2.83699292524793e-15
64	2.78286455037076e-15	3.03685865855966e-15	2.92113393093899e-15	2.97737298433549e-15	2.85898472777847e-15
65	2.83401673346003e-15	3.06160534216687e-15	2.96778572446616e-15	3.02737123968213e-15	2.8639198405786e-15
66	2.8613408792751e-15	3.06820053072481e-15	3.02778511754644e-15	3.0942138942884e-15	2.90384102297265e-15
67	2.90898488288209e-15	3.07402661798562e-15	3.05098032022958e-15	3.12030053599858e-15	2.91347610390112e-15
68	2.94761327002345e-15	3.08544899877613e-15	3.08123325525193e-15	3.14639448671282e-15	2.92231954717877e-15
69	2.99912573666649e-15	3.09890185200832e-15	3.1343566387812e-15	3.19628284761867e-15	2.93448135981643e-15
70	3.03347450408213e-15	3.11388288770898e-15	3.15398399813385e-15	3.21849238075603e-15	2.9556159281583e-15
71	3.07402012776891e-15	3.17541003174992e-15	3.16870124703538e-15	3.27031229665935e-15	2.96359156541255e-15
72	3.11543918799078e-15	3.21844809614891e-15	3.17544590818487e-15	3.29481133635327e-15	2.98812794314728e-15
73	3.1565818321765e-15	3.23764464819727e-15	3.18221368653777e-15	3.34394076787179e-15	3.01829700248489e-15
74	3.20512516291493e-15	3.26263353250921e-15	3.19601729068293e-15	3.38965897033493e-15	3.06966905274535e-15
75	3.23092912838174e-15	3.31317701282932e-15	3.20328592850634e-15	3.42192110735921e-15	3.08971473277654e-15
76	3.25334035642234e-15	3.34935066207576e-15	3.21145917687934e-15	3.45723080401363e-15	3.12244070603192e-15
77	3.28536552039784e-15	3.38601679674367e-15	3.22058154011677e-15	3.48948126221613e-15	3.21327938273923e-15
78	3.31534428422813e-15	3.43774438246633e-15	3.23012115559866e-15	3.5133696289023e-15	3.24183138288217e-15
79	3.34188083311397e-15	3.46720338917395e-15	3.2411755491207e-15	3.53468452672743e-15	3.26364374106296e-15
80	3.37806246270583e-15	3.48525913383489e-15	3.26097488501965e-15	3.58431506024599e-15	3.29358779009191e-15
81	3.41587528924355e-15	3.51118251778894e-15	3.27829516437061e-15	3.60798819140137e-15	3.34058920046183e-15
82	3.44973773882795e-15	3.57761843882847e-15	3.29442795429303e-15	3.63497466790381e-15	3.3670047122878e-15
83	3.49737004112888e-15	3.59889945751865e-15	3.31344116927452e-15	3.65227873675279e-15	3.39314401545212e-15
84	3.54547984603491e-15	3.62562640499274e-15	3.32508358597061e-15	3.67258349595128e-15	3.44331861498937e-15
85	3.58372930017838e-15	3.63173565150139e-15	3.34217552287741e-15	3.70703546538988e-15	3.47515600867925e-15
86	3.61473948023103e-15	3.63597696659501e-15	3.38866528463886e-15	3.72879173460221e-15	3.50948386950365e-15
87	3.6426437404379e-15	3.64515018929866e-15	3.44526331786996e-15	3.75526660132425e-15	3.5425483011377e-15
88	3.6682044704679e-15	3.66996186437032e-15	3.46592910338663e-15	3.78350365316467e-15	3.5700647708919e-15
89	3.69724634754585e-15	3.68724280269789e-15	3.4929513634403e-15	3.81946569388963e-15	3.60758845507227e-15
90	3.73372365530785e-15	3.70763992898573e-15	3.50906421578725e-15	3.83616636826786e-15	3.63764793944208e-15
91	3.77369614493734e-15	3.73032797185158e-15	3.5316540175795e-15	3.86009478442155e-15	3.6571367575118e-15
92	3.79947518814968e-15	3.74531167464453e-15	3.55056634644558e-15	3.88057569860296e-15	3.68199039388057e-15
93	3.8382111246619e-15	3.75845521260167e-15	3.57284205199367e-15	3.90312132551731e-15	3.7024890730057e-15
94	3.85565975040243e-15	3.77853222169666e-15	3.59323276527222e-15	3.93055152880149e-15	3.73363336837195e-15
95	3.8894231143511e-15	3.82418105968901e-15	3.64241235378078e-15	3.947963353795e-15	3.73760009513041e-15
96	3.92268568636086e-15	3.84350807409811e-15	3.68470532912607e-15	3.96560102955041e-15	3.74382202957547e-15
97	3.95022273450516e-15	3.86427976521529e-15	3.72917799907412e-15	3.99405036405724e-15	3.75331177959576e-15
98	3.97018625215415e-15	3.89739293222782e-15	3.77181654657484e-15	4.01197992391547e-15	3.76857846410324e-15
99	3.99370562156027e-15	3.92927823221353e-15	3.79479935319894e-15	4.05434507361342e-15	3.77993649050252e-15
100	4.0190316320726e-15	3.95393767764772e-15	3.83735819639019e-15	4.08068932951259e-15	3.79933031373491e-15
101	4.0405746480494e-15	3.99933493716512e-15	3.86413069845422e-15	4.10206080838932e-15	3.83764308811955e-15
102	4.06602342960793e-15	4.02347738673335e-15	3.88663714384605e-15	4.12113422782034e-15	3.85255604133758e-15
103	4.10221513626465e-15	4.04272581563968e-15	3.90747823854741e-15	4.13348232790391e-15	3.86958242386677e-15
104	4.13114469109354e-15	4.04899053400387e-15	3.9537762219384e-15	4.15463799170561e-15	3.89272604289317e-15
105	4.16130913983607e-15	4.05744223809447e-15	4.01926819240081e-15	4.1821581309382e-15	3.91560314922122e-15
106	4.1994988015824e-15	4.06399551843492e-15	4.05151320060231e-15	4.20057442831097e-15	3.93000419410582e-15
107	4.22897566170792e-15	4.07179004894675e-15	4.07490607287983e-15	4.22045931871927e-15	3.95669417988434e-15
108	4.25882092656559e-15	4.08388622181358e-15	4.10005995624554e-15	4.26548646453864e-15	3.97873378729821e-15
109	4.30903814954018e-15	4.09695196847413e-15	4.12329611040877e-15	4.28197929326979e-15	4.00040796821883e-15
110	4.34613797108392e-15	4.13934068679889e-15	4.14894152273423e-15	4.30615721261794e-15	4.03488559784328e-15
111	4.38525415669996e-15	4.15544196039652e-15	4.19775810809938e-15	4.32748150165035e-15	4.0552953268238e-15
112	4.42061295166864e-15	4.18365559229917e-15	4.22855754021725e-15	4.34879542252945e-15	4.08339821884358e-15
113	4.44851767647974e-15	4.22289630333104e-15	4.25253639470725e-15	4.36598272855779e-15	4.10476603790504e-15
114	4.49266699141624e-15	4.24076843628903e-15	4.27372321492293e-15	4.38804587705598e-15	4.12790314079818e-15
115	4.54174329900668e-15	4.26501689035121e-15	4.29220027387635e-15	4.40385436970926e-15	4.14921592013116e-15
116	4.57168616244575e-15	4.31045834541395e-15	4.3153928603759e-15	4.42398092952052e-15	4.17054817575599e-15
117	4.61571550484245e-15	4.33290524945391e-15	4.36242558195573e-15	4.44113034543798e-15	4.22029482827525e-15
118	4.64586064113289e-15	4.36257166664645e-15	4.38351957193495e-15	4.46997442940397e-15	4.25896394359692e-15
119	4.6707601615908e-15	4.38411327238827e-15	4.40519797335287e-15	4.49000637591911e-15	4.27453733563184e-15
120	4.70326162455022e-15	4.41002207374448e-15	4.4524811846648e-15	4.51051645589601e-15	4.31446092836381e-15
121	4.72211573420051e-15	4.43127815093063e-15	4.47219050217001e-15	4.53078407677399e-15	4.33330887804104e-15
122	4.76031156425913e-15	4.46327978729022e-15	4.47674146662701e-15	4.55569110359303e-15	4.33752756024857e-15
123	4.78740793352318e-15	4.47350171622847e-15	4.48705365700792e-15	4.58000193617085e-15	4.34245567544721e-15
124	4.81537780965211e-15	4.48514600000195e-15	4.49864262823104e-15	4.62572253442036e-15	4.35538358713756e-15
125	4.8415985576833e-15	4.49118394261319e-15	4.50435061268692e-15	4.64943782368449e-15	4.3664640265994e-15
126	4.87456365027422e-15	4.50752860921221e-15	4.51626510014038e-15	4.67848058113947e-15	4.38031078462888e-15
127	4.90890621849717e-15	4.54216672298837e-15	4.54464315215497e-15	4.70611275204896e-15	4.39101278943857e-15
128	4.9298672844017e-15	4.56488488707403e-15	4.55309549199168e-15	4.72827078509234e-15	4.4046566727901e-15
129	4.96281248719001e-15	4.60490649620178e-15	4.57104543091332e-15	4.75357211723913e-15	4.41852738198187e-15
130	4.99186636424786e-15	4.6268634849603e-15	4.58628099934837e-15	4.79144414817002e-15	4.45700139988938e-15
131	5.02203309668351e-15	4.64742132452727e-15	4.60113771099047e-15	4.82444400302106e-15	4.47828932433899e-15
132	5.07423821089666e-15	4.66341178844879e-15	4.61301470740015e-15	4.85015570281655e-15	4.49748155105268e-15
133	5.10768009514109e-15	4.68448902316663e-15	4.62613142394914e-15	4.87895862722901e-15	4.51097587502448e-15
134	5.13901105780249e-15	4.71116242483431e-15	4.66281292909349e-15	4.89755432804523e-15	4.55029884390381e-15
135	5.1698553710486e-15	4.73004514296592e-15	4.67748468505275e-15	4.9162506126987e-15	4.56755894899239e-15
136	5.19911621846734e-15	4.77321103628379e-15	4.71243900843655e-15	4.9404230257393e-15	4.59776885311408e-15
137	5.23373893660859e-15	4.79930704263373e-15	4.74511199446492e-15	4.96122180209883e-15	4.63031281153655e-15
138	5.26424259614526e-15	4.82706041837255e-15	4.76536450757408e-15	4.99345073021724e-15	4.64931992923685e-15
139	5.29923797139645e-15	4.86825595769432e-15	4.78987023284692e-15	5.01382860991342e-15	4.68221560178082e-15
140	5.33446989171915e-15	4.89841297562561e-15	4.83040408128671e-15	5.03979865902053e-15	4.71056047857476e-15
141	5.35800841872726e-15	4.91793768000505e-15	4.85455165418087e-15	5.0648843952451e-15	4.75764784910895e-15
142	5.38865352616488e-15	4.92774238079586e-15	4.87581561925005e-15	5.1029378657492e-15	4.77940338774708e-15
143	5.41145973207389e-15	4.93280082893922e-15	4.89225095924097e-15	5.14167724466088e-15	4.81029410812027e-15
144	5.43811043437974e-15	4.94071688074175e-15	4.91712809371499e-15	5.16345691285215e-15	4.83809535716741e-15
145	5.46913808792064e-15	4.95450642623194e-15	4.94195650090067e-15	5.18575338745688e-15	4.86083536630382e-15
146	5.49608360435945e-15	4.97284316080358e-15	4.97766046319252e-15	5.2001308735306e-15	4.8832545341897e-15
147	5.5195887994947e-15	5.00700619013959e-15	4.99890824944995e-15	5.21263822111978e-15	4.90474191099579e-15
148	5.54620087427071e-15	5.02675265023249e-15	5.014398154261e-15	5.22940989280417e-15	4.92767095491612e-15
149	5.57859523095269e-15	5.04162390494288e-15	5.03394203284049e-15	5.2497958827008e-15	4.94907782160625e-15
150	5.6094030975066e-15	5.05983425963946e-15	5.0666385885976e-15	5.27114435786511e-15	4.97534602772722e-15
151	0	1.11022302462516e-16	2.22044604925031e-16	1.11022302462516e-16	0
152	1.11455139591217e-16	1.12342599519562e-16	2.2398766718569e-16	1.57487671152576e-16	2.22098808417826e-16
153	1.272393358793e-16	2.49160887883928e-16	3.15626727331826e-16	1.60590801920784e-16	2.22802253840891e-16
154	1.41542500188044e-16	5.16872005414724e-16	3.8767479769722e-16	1.65940604754925e-16	2.30205714001193e-16
155	1.6370548081031e-16	6.84088716877814e-16	4.70154868209941e-16	1.99368713343043e-16	2.66270871235883e-16
156	5.92035622561089e-16	7.26326577914254e-16	4.81481868048008e-16	3.03467548944906e-16	3.60775046039885e-16
157	6.56586891853547e-16	7.37604659122652e-16	5.51824781127478e-16	5.44877513650636e-16	5.78755203401707e-16
158	6.88249831148748e-16	7.84952848614795e-16	6.23415608085377e-16	7.25593845327648e-16	6.26441169393648e-16
159	7.17387927611456e-16	8.30357254681002e-16	6.846382949445e-16	7.47618775875767e-16	6.31040983798764e-16
160	7.6737567278816e-16	8.4166861154498e-16	7.27205425588641e-16	7.89527248076812e-16	6.73660537358388e-16
161	7.78950919254692e-16	8.77709719812583e-16	7.37752536363621e-16	8.272951660411e-16	6.83707913522057e-16
162	8.26677602027397e-16	9.17019671632832e-16	7.58772056509042e-16	8.90977107029999e-16	7.31726576294947e-16
163	8.54378788021663e-16	9.37893524556682e-16	8.09181854645945e-16	9.41646957597069e-16	7.87316249521524e-16
164	8.58639891422611e-16	9.8192465953529e-16	8.63797418136873e-16	9.8477729405773e-16	8.43372889876647e-16
165	8.68172518451177e-16	1.10137174810018e-15	9.16231794489232e-16	1.01791362461199e-15	8.6551729727169e-16
166	8.8713634166446e-16	1.13899649552468e-15	9.61343963529889e-16	1.04485813838202e-15	9.03866065048395e-16
167	9.63302507507331e-16	1.17471456676968e-15	9.92412458377396e-16	1.0601895433385e-15	9.21193305778672e-16
168	1.02314293786694e-15	1.27126174585868e-15	1.02662782539155e-15	1.17560025064091e-15	1.03813640366794e-15
169	1.06860476468246e-15	1.31366521252631e-15	1.04199998894795e-15	1.21359374833058e-15	1.0801614649679e-15
170	1.10136120312315e-15	1.40724434355592e-15	1.10026276644124e-15	1.27489961029863e-15	1.11950217105922e-15
171	1.13012392682046e-15	1.51929021798421e-15	1.1517074639061e-15	1.2849133497444e-15	1.13603683529032e-15
172	1.16853989343754e-15	1.55389287390524e-15	1.27593894026269e-15	1.37779067484745e-15	1.1999913302495e-15
173	1.2008768624537e-15	1.59753796935274e-15	1.30909000174916e-15	1.44125901217058e-15	1.28789671240125e-15
174	1.24406742258307e-15	1.64841234734405e-15	1.35708511424842e-15	1.55429093750093e-15	1.33974167990779e-15
175	1.27703597780527e-15	1.73049112388847e-15	1.53717286245868e-15	1.63689364004791e-15	1.39377823052993e-15
176	1.33593933705672e-15	1.78725174841385e-15	1.56427730584126e-15	1.68272594956176e-15	1.43254287740733e-15
177	1.40009548974303e-15	1.82084537793387e-15	1.59937197604453e-15	1.75417776076331e-15	1.47738119893608e-15
178	1.43556501379589e-15	1.83092400511516e-15	1.68805779140009e-15	1.79016489993648e-15	1.50772733505438e-15
179	1.49063187686526e-15	1.84990884866207e-15	1.71342512490964e-15	1.80464925629719e-15	1.55925384215893e-15
180	1.55584594603236e-15	1.86938419659876e-15	1.75815051346819e-15	1.82604370291523e-15	1.6803234953387e-15
181	1.60234664931654e-15	1.89407189620198e-15	1.78481595440614e-15	1.86466467688569e-15	1.70816451753749e-15
182	1.65356073417601e-15	1.91947687858235e-15	1.82440602561946e-15	1.92799168845003e-15	1.75626006843439e-15
183	1.70703049701417e-15	1.97884639765518e-15	1.90650111601215e-15	1.96249330137479e-15	1.80024311758926e-15
184	1.75905110375334e-15	2.02533682160909e-15	1.94602948694761e-15	1.99119253224767e-15	1.82684629400146e-15
185	1.79735656247837e-15	2.04941866788241e-15	1.98175356029414e-15	2.03065648717684e-15	1.83424761508492e-15
186	1.83543879692769e-15	2.07681449137159e-15	2.00240142472824e-15	2.09593563643732e-15	1.8420182602781e-15
187	1.87522495715421e-15	2.1034917814608e-15	2.06345490770944e-15	2.11114939439412e-15	1.86348267070098e-15
188	1.89558064350068e-15	2.16545251444327e-15	2.08216527498275e-15	2.18264676010044e-15	1.88174367061174e-15
189	1.92115173283608e-15	2.18135207825092e-15	2.09410428418569e-15	2.24122606960769e-15	1.90252750587844e-15
190	1.94679966430575e-15	2.20987123156114e-15	2.10912259393276e-15	2.25630349485237e-15	1.91428733133661e-15
191	2.005478801354e-15	2.23231521358045e-15	2.12501356714783e-15	2.29471003304677e-15	1.93324469098616e-15
192	2.04451755532994e-15	2.24650816557823e-15	2.13920663075467e-15	2.30625207744437e-15	1.95885718470597e-15
193	2.06309846676761e-15	2.28747496502346e-15	2.1963898197902e-15	2.36032908633368e-15	1.98004907978593e-15
194	2.08697745834664e-15	2.35221162275695e-15	2.21136767917181e-15	2.37510364298508e-15	2.02649594981208e-15
195	2.11870840509792e-15	2.40083738294703e-15	2.22351532236269e-15	2.40034695057026e-15	2.09285486777157e-15
196	2.14832619279204e-15	2.4332356769647e-15	2.28537725802735e-15	2.45843139780324e-15	2.10812297740599e-15
197	2.20004234951652e-15	2.50375642216024e-15	2.39477182805938e-15	2.48814715692128e-15	2.14101718737423e-15
198	2.22912889498562e-15	2.57542039483856e-15	2.41300796436269e-15	2.51465753256419e-15	2.17285303892953e-15
199	2.25557493967289e-15	2.5875866877607e-15	2.43438493058301e-15	2.56877090897929e-15	2.18866653245439e-15
200	2.28528218274177e-15	2.59356092391154e-15	2.45232121936447e-15	2.58258056251151e-15	2.21553670891741e-15
201	2.31886215422742e-15	2.60442749109076e-15	2.5159192378411e-15	2.60071386992204e-15	2.24349563005239e-15
202	2.34772531588443e-15	2.62022538490235e-15	2.5370459735425e-15	2.62310900274164e-15	2.27469322612443e-15
203	2.3848127449139e-15	2.66924329400824e-15	2.56534700657394e-15	2.64306138488444e-15	2.30393342781806e-15
204	2.42070346170549e-15	2.68259241732159e-15	2.59206080572685e-15	2.66902776095293e-15	2.32718769718861e-15
205	2.45435768158688e-15	2.71344858714181e-15	2.60592725658937e-15	2.69354264177032e-15	2.35326683205727e-15
206	2.47807463804712e-15	2.73828514112521e-15	2.65889655013237e-15	2.70639639095751e-15	2.39176733672602e-15
207	2.53336919845913e-15	2.75118142589823e-15	2.67488920472706e-15	2.73299960637467e-15	2.44938709048474e-15
208	2.57573666186609e-15	2.76485995179581e-15	2.7027458957222e-15	2.74575543390639e-15	2.47647255023933e-15
209	2.60507084852646e-15	2.81606239264638e-15	2.73174958875674e-15	2.77650765980185e-15	2.50398050550036e-15
210	2.63282873853848e-15	2.82914708124794e-15	2.75384526895263e-15	2.79193203527783e-15	2.54143435618842e-15
211	2.65913720001723e-15	2.85345873639246e-15	2.77933235081891e-15	2.80860218331536e-15	2.58069301053161e-15
212	2.69026584781077e-15	2.87817506774563e-15	2.80064181528095e-15	2.82946470877376e-15	2.61878843716002e-15
213	2.72265969934796e-15	2.89725743016251e-15	2.82291818948174e-15	2.86668924783146e-15	2.63991692235933e-15
214	2.75147761414205e-15	2.91528009633205e-15	2.8432077088843e-15	2.88370014447649e-15	2.66329588628827e-15
215	2.78990298613949e-15	2.94105291809443e-15	2.88719321360695e-15	2.8978487518116e-15	2.77479429793014e-15
216	2.81030959945304e-15	2.96894217523276e-15	2.90114315686164e-15	2.91741406097005e-15	2.78335515206273e-15
217	2.83199652272405e-15	3.00092408800979e-15	2.91969915994171e-15	3.01367842407695e-15	2.7904265821225e-15
218	2.85260132570588e-15	3.04013519037863e-15	2.93711936593053e-15	3.03511769179447e-15	2.81159356269638e-15
219	2.91127699776814e-15	3.04904246722018e-15	2.95910059329256e-15	3.06251028585597e-15	2.82578407569044e-15
220	2.94552550318553e-15	3.0901554953507e-15	2.96519431933397e-15	3.09272298574238e-15	2.84685419007414e-15
221	2.98860205931336e-15	3.11045215491089e-15	3.00837248028643e-15	3.10727771247247e-15	2.89134968784966e-15
222	3.0316861681138e-15	3.12977804598684e-15	3.0320502925383e-15	3.13044815776962e-15	2.94782021858229e-15
223	3.07062904328685e-15	3.14159558326874e-15	3.05127778458176e-15	3.16013618184059e-15	2.97902136589445e-15
224	3.11069971787872e-15	3.16656284382834e-15	3.09257833761393e-15	3.1839769758886e-15	2.99684276898327e-15
225	3.15294476235009e-15	3.20190702616224e-15	3.11300434409428e-15	3.20333249788215e-15	3.0191306866924e-15
226	3.17817043070296e-15	3.24739541963101e-15	3.12269552863703e-15	3.23035877886704e-15	3.03900273971094e-15
227	3.20269791285672e-15	3.33218240001217e-15	3.15156014687045e-15	3.27993702162154e-15	3.06137249342087e-15
228	3.23321820960858e-15	3.35495955507687e-15	3.17400148034165e-15	3.32829888968188e-15	3.11202880983276e-15
229	3.25819597618657e-15	3.38002008936467e-15	3.19040482668179e-15	3.35335450705507e-15	3.1274899498995e-15
230	3.29058311727703e-15	3.43329435416348e-15	3.22036513271914e-15	3.37265693733277e-15	3.14702723635416e-15
231	3.31596865697575e-15	3.45551892202607e-15	3.25465699061409e-15	3.39503702743967e-15	3.16904415302468e-15
232	3.33732912771403e-15	3.48455129265415e-15	3.27897122772596e-15	3.4188795087813e-15	3.22857454736172e-15
233	3.37498855901338e-15	3.50798294520874e-15	3.3080043327275e-15	3.45080373876728e-15	3.27542464324179e-15
234	3.41684732167327e-15	3.5320902935923e-15	3.33108045992679e-15	3.47352816732673e-15	3.31729419986583e-15
235	3.46303336402711e-15	3.55682250812664e-15	3.35852904342149e-15	3.50513970686251e-15	3.37012138420075e-15
236	3.50383120451899e-15	3.64177279336139e-15	3.3807254597232e-15	3.53579099784328e-15	3.42603654528781e-15
237	3.54021561677654e-15	3.67415251110721e-15	3.41011495620958e-15	3.56485990423123e-15	3.46294211101715e-15
238	3.57975917541429e-15	3.68529958280546e-15	3.43461681122539e-15	3.61114291213506e-15	3.52224080665127e-15
239	3.6201854683698e-15	3.71942877100769e-15	3.48309360393578e-15	3.62922237597757e-15	3.56713734125446e-15
240	3.64788169664532e-15	3.72998197904384e-15	3.50560926246526e-15	3.64829297461118e-15	3.58833014437091e-15
241	3.68102550751224e-15	3.7450674080329e-15	3.52245291050165e-15	3.67378842834664e-15	3.6202784531323e-15
242	3.72212242047077e-15	3.76768855314504e-15	3.55543699123936e-15	3.69601339109808e-15	3.6469204594441e-15
243	3.74774227875588e-15	3.79022629678097e-15	3.58928239703661e-15	3.72549652084455e-15	3.73001568092419e-15
244	3.79632548510011e-15	3.81683653702834e-15	3.61466027538395e-15	3.76749940259468e-15	3.76329164032119e-15
245	3.82843869922007e-15	3.84118100993e-15	3.64087452182893e-15	3.79121838646825e-15	3.76815637801988e-15
246	3.87274969502074e-15	3.86781574390097e-15	3.6694136150121e-15	3.81280557654164e-15	3.77367742663631e-15
247	3.90777470881363e-15	3.89132876840232e-15	3.71587466010822e-15	3.84082142639253e-15	3.78234520603215e-15
248	3.94210820934386e-15	3.91403263524368e-15	3.74326884060353e-15	3.86174543184995e-15	3.7960385718905e-15
249	3.96977166108722e-15	3.93453236074468e-15	3.7708850676415e-15	3.8849254553276e-15	3.80443519255521e-15
250	3.99571546176036e-15	3.96682385478943e-15	3.79266426608967e-15	3.90270576102424e-15	3.82288659601235e-15
251	4.02392787728908e-15	3.99188591244237e-15	3.82136319484281e-15	3.92052205214772e-15	3.83428756034149e-15
252	4.0509173605432e-15	4.03450398068999e-15	3.84919188473741e-15	3.94697834300066e-15	3.84804324495117e-15
253	4.07064871542915e-15	4.06749209976885e-15	3.8776072563902e-15	3.96690031001478e-15	3.86471226798094e-15
254	4.10753491714684e-15	4.09099475139615e-15	3.90878200618797e-15	3.98351141170681e-15	3.88212004853495e-15
255	4.12781020445692e-15	4.13528934693787e-15	3.93423433297926e-15	4.00576908146984e-15	3.89982277911492e-15
256	4.16591966295261e-15	4.14619420889261e-15	3.96018809764066e-15	4.02767555990244e-15	3.92317445522139e-15
257	4.19718167096856e-15	4.15274886361257e-15	3.98196948697067e-15	4.04929317824747e-15	3.94583898729296e-15
258	4.23476218561934e-15	4.1629335230558e-15	4.01648270707047e-15	4.07381454217763e-15	3.96448564618689e-15
259	4.26989436147913e-15	4.17173874083117e-15	4.03575547344621e-15	4.09659148366855e-15	3.98624219153857e-15
260	4.3080002072392e-15	4.18630033335122e-15	4.06241042451051e-15	4.12363906172685e-15	4.00866754233109e-15
261	4.35484833119137e-15	4.21210945857e-15	4.09070213128285e-15	4.14817553246377e-15	4.03390743986443e-15
262	4.394914220966e-15	4.23040730722906e-15	4.11435185040026e-15	4.16891958056608e-15	4.05429360953784e-15
263	4.43682035265891e-15	4.25119116704494e-15	4.13842573754865e-15	4.18747839632901e-15	4.0851144130984e-15
264	4.46926856166415e-15	4.27113328053362e-15	4.16318094670613e-15	4.22733542894706e-15	4.10901885676917e-15
265	4.49729058894924e-15	4.28725866524142e-15	4.18842780720728e-15	4.2645280259505e-15	4.14072018083787e-15
266	4.53434583857255e-15	4.31166129934259e-15	4.20028341984152e-15	4.29204084292787e-15	4.17023367978923e-15
267	4.56609057948603e-15	4.33437189353204e-15	4.21553701362819e-15	4.31688685945954e-15	4.20828686888876e-15
268	4.5948046689325e-15	4.35289312762265e-15	4.22810508163499e-15	4.33435092904208e-15	4.23119446374152e-15
269	4.62569132707769e-15	4.3930860230439e-15	4.24138219334394e-15	4.3507755388049e-15	4.2476314922872e-15
270	4.65420416554415e-15	4.43770788752476e-15	4.2489217020773e-15	4.3726568414562e-15	4.26820469557228e-15
271	4.68860217585936e-15	4.4543952507842e-15	4.25768535024808e-15	4.41536243081505e-15	4.32377168121032e-15
272	4.72444989722874e-15	4.48381315091059e-15	4.28298752706071e-15	4.43480340951758e-15	4.34909459183613e-15
273	4.74591435812762e-15	4.50943346202802e-15	4.31605286450558e-15	4.47119862805267e-15	4.35925012623094e-15
274	4.7720233970951e-15	4.55060837384142e-15	4.33371642246017e-15	4.48767965539298e-15	4.36446063861473e-15
275	4.80795536962837e-15	4.56506599562329e-15	4.35012419091575e-15	4.52184966388408e-15	4.3767577585919e-15
276	4.84665056562144e-15	4.57100388477706e-15	4.36965494189028e-15	4.54469607125351e-15	4.40828827774738e-15
277	4.88099262633141e-15	4.60063371613675e-15	4.39064073676285e-15	4.55992934891939e-15	4.42356047883056e-15
278	4.90936852707595e-15	4.63585296994638e-15	4.40702723870235e-15	4.60011546456539e-15	4.4390926258331e-15
279	4.94367904557463e-15	4.65162454653614e-15	4.42918475963535e-15	4.619846880796e-15	4.45345936307415e-15
280	4.98251697197312e-15	4.66321336839333e-15	4.46927915409004e-15	4.64024841876489e-15	4.47198729296711e-15
281	5.01459611229447e-15	4.67533696861129e-15	4.50796927696524e-15	4.66601143323792e-15	4.49085755776446e-15
282	5.04585794005175e-15	4.69552068756304e-15	4.52722302747623e-15	4.68580734172634e-15	4.5286157087983e-15
283	5.08857295288513e-15	4.71513555962473e-15	4.54836991219289e-15	4.70202088587955e-15	4.55220376309104e-15
284	5.12609488476947e-15	4.73098018311158e-15	4.58470117504117e-15	4.74281405303333e-15	4.59044808890529e-15
285	5.15617043838685e-15	4.77369534391484e-15	4.60549766833539e-15	4.76654459029239e-15	4.60867258952149e-15
286	5.19161271291843e-15	4.79579747955019e-15	4.66670645171985e-15	4.78666779897817e-15	4.63233647222281e-15
287	5.22535321468206e-15	4.81223707595698e-15	4.6870862004625e-15	4.82359912745082e-15	4.65312955271777e-15
288	5.26179070353954e-15	4.83272925714323e-15	4.70152432891741e-15	4.84465491219519e-15	4.67359723931867e-15
289	5.29563414551918e-15	4.87507452898993e-15	4.71957208133066e-15	4.88190405446594e-15	4.69465081960911e-15
290	5.33174328848162e-15	4.91565487288243e-15	4.73460623870688e-15	4.9214325564569e-15	4.71235631277867e-15
291	5.36847853366874e-15	4.96710039453168e-15	4.75526987582716e-15	4.9462185715024e-15	4.73641712304166e-15
292	5.40865818788254e-15	4.98559991995128e-15	4.77310625707196e-15	4.97211976181636e-15	4.75236423289798e-15
293	5.44095796793769e-15	5.01255453429341e-15	4.79563449923239e-15	4.98722877527658e-15	4.77778690594319e-15
294	5.46688289126171e-15	5.01648498383432e-15	4.81054333954023e-15	5.00437544011174e-15	4.79954522809504e-15
295	5.49013275238219e-15	5.02609215133679e-15	4.83162826071054e-15	5.03180110553923e-15	4.81669094214946e-15
296	5.51066382632736e-15	5.04225812022121e-15	4.8523728737369e-15	5.04175476331758e-15	4.83734963642889e-15
297	5.53686760052463e-15	5.05412815173594e-15	4.87477699888932e-15	5.05217891168624e-15	4.8628754782777e-15
298	5.56017399950112e-15	5.07128906305184e-15	4.90119856104419e-15	5.06681257058283e-15	4.87892463815752e-15
299	5.59243771981472e-15	5.10479558542577e-15	4.92387631477079e-15	5.0850318265889e-15	4.92152663155991e-15
300	5.62606137613551e-15	5.12212327872028e-15	4.96312128704984e-15	5.12609566640473e-15	4.94174126788538e-15
301	0	2.22044604925031e-16	2.22044604925031e-16	2.22044604925031e-16	2.22044604925031e-16
302	2.4532694666934e-18	3.14171783662769e-16	2.22531961064151e-16	4.96506830649455e-16	3.16167333298008e-16
303	1.66912493096762e-16	3.86045161230023e-16	3.1627201344193e-16	4.97384881040444e-16	3.18178741013491e-16
304	2.95270115605998e-16	4.46732555998351e-16	3.95427543290434e-16	6.70076099044931e-16	3.89539099611552e-16
305	3.93943154812732e-16	4.50689371877998e-16	4.04934866446443e-16	7.19331333186787e-16	3.928837521071e-16
306	4.77194413936437e-16	5.04952050868605e-16	4.13123312283174e-16	8.45873161940535e-16	4.80791137328123e-16
307	6.83660717295373e-16	5.86857233950055e-16	4.21911086802053e-16	8.52270411714403e-16	6.7494928328835e-16
308	7.61237547529633e-16	6.62016936115748e-16	5.20242456958861e-16	8.68399565930921e-16	6.80107016743473e-16
309	8.29894774951266e-16	8.0514929433826e-16	5.59874443478472e-16	8.90005707670339e-16	6.86273631819262e-16
310	8.64538774105714e-16	8.4093405798542e-16	7.45581057923718e-16	1.0016477685496e-15	6.88388365880596e-16
311	8.94377094714267e-16	8.62853741859232e-16	7.56226048946896e-16	1.01362348130654e-15	7.44317986500675e-16
312	9.31803401349962e-16	9.09935132283369e-16	8.14318506777946e-16	1.04894596278831e-15	8.13398789896763e-16
313	1.06394858957628e-15	9.50641633942451e-16	8.36530053890997e-16	1.15769160499769e-15	8.54808260736688e-16
314	1.10161574860293e-15	1.06638110005641e-15	8.76540088566474e-16	1.20269131257686e-15	8.73699435147842e-16
315	1.2109152408101e-15	1.08135028763227e-15	9.87225728203931e-16	1.30389375357474e-15	9.93819525302071e-16
316	1.22863616630254e-15	1.13434246982717e-15	1.06184458174731e-15	1.41620405156417e-15	1.0258659309205e-15
317	1.28813600642615e-15	1.19915883444291e-15	1.10413946226355e-15	1.42407006477125e-15	1.04483424252037e-15
318	1.30915333246826e-15	1.30540673656099e-15	1.12027606930888e-15	1.43698933815883e-15	1.1438636081241e-15
319	1.3638414643782e-15	1.3933285062299e-15	1.16125264266509e-15	1.52143417228046e-15	1.15728347302755e-15
320	1.40455261828212e-15	1.42856092691622e-15	1.25997248085932e-15	1.55272590029474e-15	1.23777845935061e-15
321	1.44473946297622e-15	1.47935932760491e-15	1.28205885037521e-15	1.58634427220864e-15	1.32560649786848e-15
322	1.52400826600742e-15	1.5296560094501e-15	1.33705343430023e-15	1.67381276181822e-15	1.35065149581752e-15
323	1.55252482181666e-15	1.55526626043337e-15	1.35678355980149e-15	1.69675967612548e-15	1.41573915747e-15
324	1.60237481961683e-15	1.67149762175891e-15	1.45797685532085e-15	1.7313758345281e-15	1.54600733570641e-15
325	1.64982805545197e-15	1.72377236233249e-15	1.5004448845259e-15	1.75899134739377e-15	1.57705190269613e-15
326	1.67209317532726e-15	1.74524865968485e-15	1.53607264480198e-15	1.82746264616341e-15	1.65868180915803e-15
327	1.6995613384567e-15	1.88093279405994e-15	1.57173867323404e-15	1.85497997875643e-15	1.69413616669912e-15
328	1.73925228059525e-15	1.88574051170929e-15	1.58367096616546e-15	1.89788681370138e-15	1.77776907603955e-15
329	1.7700975008132e-15	1.89354388803989e-15	1.61004816963629e-15	1.92272904197435e-15	1.81207171887117e-15
330	1.81529418638895e-15	1.89855008034562e-15	1.65241734677855e-15	1.98516794261244e-15	1.84227730134781e-15
331	1.84712248962918e-15	1.965415544003e-15	1.68831526445708e-15	2.01298099631587e-15	1.89154816767274e-15
332	1.88594528043631e-15	2.02191862311035e-15	1.77118639732062e-15	2.03214218544746e-15	1.9182417655269e-15
333	1.9183854122108e-15	2.03517150739737e-15	1.79832544378978e-15	2.07614542398515e-15	1.96283870277849e-15
334	1.96723738328316e-15	2.06646246306283e-15	1.84535840809259e-15	2.11017732104696e-15	1.96636869740862e-15
335	1.9817567870748e-15	2.1043091518535e-15	1.8935859461397e-15	2.147173762255e-15	1.97007147280003e-15
336	2.02021579499047e-15	2.17190965927754e-15	1.91956234371157e-15	2.17343435358034e-15	1.97553508138451e-15
337	2.09160804333373e-15	2.1872839140958e-15	1.93754643075058e-15	2.19843328299243e-15	1.98496861286753e-15
338	2.12873204338804e-15	2.25099022586156e-15	2.00833118820056e-15	2.22138938533621e-15	2.00621655918716e-15
339	2.17536482122139e-15	2.28527138596363e-15	2.02705396853766e-15	2.23720448582003e-15	2.02334668097882e-15
340	2.20410276397583e-15	2.34007463245805e-15	2.04677677855493e-15	2.26273152885003e-15	2.08314780715532e-15
341	2.23530198283263e-15	2.36501683354024e-15	2.11102678280938e-15	2.29947398214327e-15	2.11079518228025e-15
342	2.26190909547784e-15	2.38272576925464e-15	2.14805913654871e-15	2.32043025455123e-15	2.13931994567311e-15
343	2.29632538691822e-15	2.41559531121994e-15	2.17199780699542e-15	2.39234478970591e-15	2.16246106059463e-15
344	2.33260355326264e-15	2.44671280897005e-15	2.19072749139186e-15	2.41244480802099e-15	2.18185293439483e-15
345	2.362469567874e-15	2.4996626754533e-15	2.21742356794393e-15	2.44447077764888e-15	2.21324241914928e-15
346	2.38216615217638e-15	2.53176552333901e-15	2.24449572937078e-15	2.46897579623264e-15	2.26864665921538e-15
347	2.4047411101158e-15	2.56043103961519e-15	2.26291121238417e-15	2.48426531665749e-15	2.30174116227496e-15
348	2.42724992252382e-15	2.5777483540269e-15	2.29354308877266e-15	2.49980757753729e-15	2.33293001357387e-15
349	2.45531292700252e-15	2.58333502559032e-15	2.31375942720765e-15	2.55429124749757e-15	2.36199154366907e-15
350	2.48627896630215e-15	2.58800866780824e-15	2.37962902903684e-15	2.60928284107793e-15	2.38247090102203e-15
351	2.52226136016487e-15	2.60031448427638e-15	2.41114982784492e-15	2.62653807191201e-15	2.41213157035435e-15
352	2.56722859432629e-15	2.60612313283143e-15	2.4641828167251e-15	2.67830935139081e-15	2.47397331340452e-15
353	2.60952107964634e-15	2.61637940777414e-15	2.51764503347702e-15	2.69719261867707e-15	2.51448338009041e-15
354	2.68501311501229e-15	2.63719800878986e-15	2.53414552584401e-15	2.7251708215467e-15	2.54584697848541e-15
355	2.72108862299728e-15	2.64970097190861e-15	2.55298511769477e-15	2.75510191412102e-15	2.60680896932003e-15
356	2.76140515968174e-15	2.66585901482595e-15	2.60708533107426e-15	2.77900456046487e-15	2.64094892510452e-15
357	2.79055276235624e-15	2.68339927736707e-15	2.62616082244716e-15	2.80182017112516e-15	2.68547919847811e-15
358	2.83332071713708e-15	2.73810662730203e-15	2.65876420021184e-15	2.81573043268559e-15	2.72020170679636e-15
359	2.87999657137633e-15	2.76230675809427e-15	2.68858280898374e-15	2.84291767869113e-15	2.75038526595046e-15
360	2.91791174977739e-15	2.77920489031547e-15	2.71442524901045e-15	2.86042983259203e-15	2.76716120055265e-15
361	2.9391028996089e-15	2.79554727811983e-15	2.73905942061244e-15	2.87637117896871e-15	2.81192289559615e-15
362	2.97305395408197e-15	2.81999638665411e-15	2.75254607496274e-15	2.8954368326035e-15	2.83545590045225e-15
363	3.00824609246803e-15	2.85165675651592e-15	2.76602340757257e-15	2.92318719292684e-15	2.86496898605506e-15
364	3.04459711794608e-15	2.87967854140048e-15	2.80716379635981e-15	2.94219914981058e-15	2.94240620650183e-15
365	3.07960093314494e-15	2.92867405739789e-15	2.8128778780429e-15	2.95917643872365e-15	2.99266747887445e-15
366	3.10373931194862e-15	2.96012340744923e-15	2.85532562021542e-15	2.99016650840906e-15	3.00264027276242e-15
367	3.14239209542538e-15	2.98268880165253e-15	2.86904753379357e-15	3.01518704067047e-15	3.01591746394797e-15
368	3.17561401191561e-15	3.02183453579703e-15	2.87604232986283e-15	3.03512383045811e-15	3.02108186664213e-15
369	3.20333565648734e-15	3.06165893206774e-15	2.8910379638658e-15	3.08689537320547e-15	3.03202127771016e-15
370	3.23427690960261e-15	3.07439406962236e-15	2.91104511798805e-15	3.11687617597959e-15	3.04002770802695e-15
371	3.25785526731133e-15	3.08552800444399e-15	2.92311286673125e-15	3.13282802441488e-15	3.05913669519072e-15
372	3.30294642205287e-15	3.11649223654104e-15	2.95018922753719e-15	3.14963253686432e-15	3.07624650164672e-15
373	3.33988194325206e-15	3.14363942593626e-15	2.96227935009965e-15	3.19603567050293e-15	3.09401662735617e-15
374	3.36706053463651e-15	3.19009296126009e-15	2.97765782853428e-15	3.20779904182506e-15	3.11870164097268e-15
375	3.41086508910111e-15	3.21411453336573e-15	3.00281550893279e-15	3.22030534154414e-15	3.13325924436579e-15
376	3.43780113254041e-15	3.23547411400321e-15	3.02820090984104e-15	3.24663585464372e-15	3.15621494621442e-15
377	3.48429806398395e-15	3.25365536815985e-15	3.05579053525044e-15	3.26689724258703e-15	3.18840958989004e-15
378	3.51474590142425e-15	3.28205100840014e-15	3.08275460138353e-15	3.28640471019148e-15	3.2168342625394e-15
379	3.54710377171362e-15	3.30441801995349e-15	3.11845195304817e-15	3.3151093964602e-15	3.25147510026843e-15
380	3.5769398697276e-15	3.33773999312693e-15	3.14550160722384e-15	3.33670459494699e-15	3.27637124846182e-15
381	3.60943883205903e-15	3.3578488942451e-15	3.1673170257254e-15	3.36335063563155e-15	3.29701056434846e-15
382	3.64404547359012e-15	3.38774346973083e-15	3.19351096365314e-15	3.38929687878192e-15	3.35359618132374e-15
383	3.67693599475465e-15	3.41388082921879e-15	3.24310938530647e-15	3.4067796799329e-15	3.3802121697879e-15
384	3.70312383424563e-15	3.46097414730978e-15	3.27164363922745e-15	3.43659426304988e-15	3.43621204985978e-15
385	3.72450378703359e-15	3.53146015734615e-15	3.29588707170046e-15	3.48443468902586e-15	3.49314407810883e-15
386	3.74586324809134e-15	3.58231140877187e-15	3.31879987193444e-15	3.49971015694385e-15	3.5125974789189e-15
387	3.77372135195462e-15	3.58918607390085e-15	3.36518052690817e-15	3.54523707877377e-15	3.53462097312682e-15
388	3.80043806589646e-15	3.59715327884817e-15	3.39150968997314e-15	3.57031356244814e-15	3.56380840488107e-15
389	3.82569576233012e-15	3.6139693272309e-15	3.41363875124925e-15	3.58586215209515e-15	3.59133748425329e-15
390	3.86157233278086e-15	3.62636197759645e-15	3.44096207884102e-15	3.60716101484341e-15	3.67114023983451e-15
391	3.88849923484119e-15	3.6412242294304e-15	3.46354294031313e-15	3.62777151749502e-15	3.69232351378293e-15
392	3.92087979438171e-15	3.68768593009687e-15	3.48937822205702e-15	3.65961603870413e-15	3.73245645069488e-15
393	3.94896645500696e-15	3.71268238031284e-15	3.51651052559965e-15	3.69193655352532e-15	3.76147205658621e-15
394	3.98584713156914e-15	3.73672129263156e-15	3.54165771085504e-15	3.73424533582256e-15	3.78473716460712e-15
395	4.01245127691094e-15	3.76530258060104e-15	3.59511897590231e-15	3.75343757574503e-15	3.79262083598572e-15
396	4.04490083275161e-15	3.7859394217204e-15	3.64169663706172e-15	3.77559480423165e-15	3.80364191208074e-15
397	4.07525793092245e-15	3.80931814822875e-15	3.66580325571397e-15	3.82136583602102e-15	3.83641935526652e-15
398	4.1053254952105e-15	3.8581391663779e-15	3.69463182818786e-15	3.84339858679359e-15	3.84333912037875e-15
399	4.13127887136937e-15	3.88011841085366e-15	3.72193185846532e-15	3.88436859798629e-15	3.85979583842098e-15
400	4.16211164126857e-15	3.90086451611827e-15	3.75323342819754e-15	3.90681319364953e-15	3.86938636868605e-15
401	4.18760792545508e-15	3.92301918793375e-15	3.7856206939608e-15	3.9279215080424e-15	3.88125670571629e-15
402	4.22125194242406e-15	3.97424756736623e-15	3.83485059825649e-15	3.9491781167654e-15	3.90491101954378e-15
403	4.25877864359306e-15	4.00007355634737e-15	3.85913245993841e-15	3.97481509493661e-15	3.92240769443359e-15
404	4.28990704347201e-15	4.06463806662331e-15	3.90917722758078e-15	3.99895635447007e-15	3.96681704396586e-15
405	4.33175773105486e-15	4.09572042497625e-15	3.94312087431291e-15	4.01803833684128e-15	3.99514879395316e-15
406	4.3696930658799e-15	4.10050224509328e-15	3.9730992688119e-15	4.0434216517022e-15	4.01938124379922e-15
407	4.40772802577379e-15	4.1052305736698e-15	4.02949649347718e-15	4.06485948965676e-15	4.04108029201742e-15
408	4.44603887059153e-15	4.13812867840732e-15	4.05903455268222e-15	4.08866876517366e-15	4.05562844713335e-15
409	4.47633163038181e-15	4.15566768033892e-15	4.09895624177608e-15	4.12071997835856e-15	4.08313070738214e-15
410	4.5193927711471e-15	4.1707549457099e-15	4.12578967080503e-15	4.16361504779525e-15	4.09723249917909e-15
411	4.55602268465601e-15	4.18816521974144e-15	4.17869114654405e-15	4.18442773605713e-15	4.17133548594926e-15
412	4.59404224699396e-15	4.20123143860968e-15	4.2027108686917e-15	4.20531869821232e-15	4.19328093838268e-15
413	4.63282503244882e-15	4.23896448843842e-15	4.22396426877929e-15	4.22764113698315e-15	4.23162784611798e-15
414	4.66629085233987e-15	4.27853490880861e-15	4.24528638625517e-15	4.24225160374065e-15	4.25954744653134e-15
415	4.7078782246048e-15	4.29969581423292e-15	4.27052616928879e-15	4.26226457917052e-15	4.28570523975202e-15
416	4.74384692590722e-15	4.36830494906549e-15	4.29133945404184e-15	4.28803860816688e-15	4.30693880102417e-15
417	4.76434560914351e-15	4.38691946887676e-15	4.30236152644218e-15	4.30589186644755e-15	4.33481253554053e-15
418	4.7987935971554e-15	4.41525679293305e-15	4.31619918179737e-15	4.33021675818839e-15	4.36033360984905e-15
419	4.82560610577626e-15	4.45572243068262e-15	4.32748929535359e-15	4.35390677447449e-15	4.38564506214825e-15
420	4.85830404933874e-15	4.48015281721856e-15	4.34145497939273e-15	4.37759915632764e-15	4.413020631008e-15
421	4.89434568954617e-15	4.50660474091678e-15	4.35690917746397e-15	4.42150191121312e-15	4.43834544004865e-15
422	4.9249771529473e-15	4.52974030258148e-15	4.38784312900735e-15	4.44219573107775e-15	4.46606927615121e-15
423	4.95441536889038e-15	4.54965374975003e-15	4.39968795008898e-15	4.46640475393667e-15	4.50854412266283e-15
424	4.99026773504556e-15	4.57486231859099e-15	4.41009683457712e-15	4.49215200249402e-15	4.51306701990424e-15
425	5.02124286311706e-15	4.58193907900642e-15	4.44310301484966e-15	4.51006892768338e-15	4.52356100420159e-15
426	5.06420282720173e-15	4.58988682253133e-15	4.459935967436e-15	4.5416153719849e-15	4.53019983779022e-15
427	5.0969506127023e-15	4.59918833129989e-15	4.47519224696319e-15	4.56671789164207e-15	4.54250077826469e-15
428	5.13398315951669e-15	4.62878801731154e-15	4.4880737090252e-15	4.60978896650965e-15	4.55675103922789e-15
429	5.16607741769883e-15	4.64137884416686e-15	4.50881552236353e-15	4.62689411225548e-15	4.57246784466764e-15
430	5.20247145369749e-15	4.65976187713177e-15	4.52200683295707e-15	4.64470155917601e-15	4.5947323703467e-15
431	5.23104270896906e-15	4.679405007172e-15	4.5406682355337e-15	4.67348704936709e-15	4.61448101435096e-15
432	5.26598978244547e-15	4.69923292693896e-15	4.58193751661947e-15	4.71568263028773e-15	4.63092843861163e-15
433	5.29949455968007e-15	4.73743636479023e-15	4.6215176966857e-15	4.75757942051032e-15	4.64950080577027e-15
434	5.32756045644388e-15	4.75587922212716e-15	4.63521083600064e-15	4.78922926313725e-15	4.6636348358745e-15
435	5.3582577628742e-15	4.77659691890796e-15	4.65345563922782e-15	4.80953914096585e-15	4.68010651391366e-15
436	5.38578343959929e-15	4.80036473657269e-15	4.69137006568256e-15	4.83155705098109e-15	4.69932832305882e-15
437	5.41821644810182e-15	4.82730774493339e-15	4.71051556830905e-15	4.85111852479746e-15	4.71776387409022e-15
438	5.44225268028921e-15	4.84607202500085e-15	4.72830731986728e-15	4.86826673409048e-15	4.73869727387777e-15
439	5.46380951775802e-15	4.88397689773741e-15	4.74480907733228e-15	4.88974174198423e-15	4.75734199293544e-15
440	5.4884976841659e-15	4.90375332183359e-15	4.76669518425027e-15	4.90879233090347e-15	4.77930455662937e-15
441	5.51433272819546e-15	4.93142369548308e-15	4.78354790271768e-15	4.93457078907615e-15	4.80517800396837e-15
442	5.53814992007313e-15	4.97182575932595e-15	4.79915840210242e-15	4.95043602523671e-15	4.82477582500509e-15
443	5.5681773765502e-15	5.01063661367194e-15	4.81789939597342e-15	4.97301665562546e-15	4.84371118090807e-15
444	5.58732241436104e-15	5.01563695000872e-15	4.85922441399972e-15	5.01066881283099e-15	4.87123488478104e-15
445	5.61303608124142e-15	5.02254320668329e-15	4.88145506384444e-15	5.03065884736612e-15	4.89286951862394e-15
446	5.6322738723679e-15	5.05299052131453e-15	4.90466921369728e-15	5.04590866735789e-15	4.9114489390142e-15
447	5.65850075652191e-15	5.06468005583469e-15	4.9265917270074e-15	5.0626798554676e-15	4.93597295738071e-15
448	5.68776172594101e-15	5.10081474406724e-15	4.95047547342884e-15	5.0736835006733e-15	4.95385823567139e-15
449	5.71158783164341e-15	5.13776279190424e-15	4.9724826685097e-15	5.10641053380917e-15	4.97980029739742e-15
450	5.75146486518528e-15	5.16947668052063e-15	4.99449290417626e-15	5.12767466136521e-15	5.00016692993072e-15
451	2.22044604925031e-16	0	2.22044604925031e-16	0	1.11022302462516e-16
452	2.22166544187011e-16	2.22261339583682e-16	2.22098808417826e-16	2.69859641336274e-17	3.53270803203849e-16
453	3.3294039310609e-16	2.2232902583539e-16	3.15967393083801e-16	2.23745707203324e-16	4.19846088656357e-16
454	3.63676512609005e-16	2.26153658130116e-16	5.47780312496955e-16	2.30231856659654e-16	4.20227587076158e-16
455	4.60147153337223e-16	2.32351178412198e-16	5.50635020181215e-16	3.31801861174413e-16	4.2579257263809e-16
456	4.74735077851892e-16	2.66709327069115e-16	5.98263662606103e-16	3.60490814904205e-16	4.84043902524213e-16
457	5.33953003963512e-16	2.73739041584348e-16	6.94621112099331e-16	4.37690362495344e-16	5.37070027461963e-16
458	5.55909944288517e-16	3.9044346681206e-16	8.36996661857218e-16	6.46890223373425e-16	5.45438913445364e-16
459	6.19159981408015e-16	4.50652333716603e-16	8.40072195166843e-16	6.5078608405538e-16	5.59992090896978e-16
460	6.33385378634399e-16	6.49763438392652e-16	8.73838702123025e-16	8.08970082126094e-16	6.12529437712955e-16
461	6.52898014308825e-16	7.92596905038149e-16	8.86628108106299e-16	8.61553573183441e-16	6.30212244927818e-16
462	7.23112489598264e-16	8.54647847538108e-16	9.24947304269467e-16	9.15926038305021e-16	6.91323013548137e-16
463	7.4330794501971e-16	9.02545112747036e-16	1.08172254214873e-15	9.30193855548489e-16	8.2794351925569e-16
464	7.80636406135997e-16	9.28433207455749e-16	1.13730511305025e-15	9.96995343904469e-16	9.67763353378266e-16
465	8.47529874357669e-16	9.43373375367453e-16	1.24966423570026e-15	1.00643842828482e-15	1.00387524470509e-15
466	9.11482724414971e-16	9.64887159441859e-16	1.34153556798794e-15	1.05498908422196e-15	1.02762203303212e-15
467	9.63533392551563e-16	9.87792463033661e-16	1.35708124237098e-15	1.06970449005368e-15	1.04569995281779e-15
468	9.85987261434939e-16	1.12583917201061e-15	1.38403775564489e-15	1.08123543347694e-15	1.14668744391123e-15
469	1.03859922363321e-15	1.1729331476972e-15	1.40588693449415e-15	1.18315347328912e-15	1.26232138973707e-15
470	1.08624873521337e-15	1.27641154430661e-15	1.41646788578673e-15	1.20842025628189e-15	1.278786530487e-15
471	1.13630706754508e-15	1.31180079524807e-15	1.49837503570367e-15	1.3038055204763e-15	1.29607873350996e-15
472	1.21037743583218e-15	1.36862289357468e-15	1.53726154353745e-15	1.39476956818377e-15	1.34850634407763e-15
473	1.26114918903488e-15	1.45837845982452e-15	1.56816466356065e-15	1.43016076846624e-15	1.3800977397839e-15
474	1.31501479646434e-15	1.49324712103256e-15	1.5893632685588e-15	1.46089816037949e-15	1.46572813514574e-15
475	1.40730962411071e-15	1.54126065645006e-15	1.60879701684002e-15	1.52638999410417e-15	1.5055093498867e-15
476	1.42631305398565e-15	1.67340052743336e-15	1.68645981017674e-15	1.54655490739495e-15	1.5272461746905e-15
477	1.47680266609688e-15	1.70302438194119e-15	1.72387952450738e-15	1.5777524979169e-15	1.55100768489145e-15
478	1.50146220221525e-15	1.71691443665551e-15	1.76402771451187e-15	1.59820036279188e-15	1.56950439828819e-15
479	1.53323962972353e-15	1.73732986612573e-15	1.90366555893808e-15	1.6382144949509e-15	1.61128429460172e-15
480	1.5854616357707e-15	1.8018318310689e-15	1.93661393275117e-15	1.79605208714523e-15	1.64021281153175e-15
481	1.66449299648326e-15	1.86768600090046e-15	1.96747974671502e-15	1.82424542434953e-15	1.67278205301227e-15
482	1.70387065353867e-15	1.9407921016836e-15	1.99483760473474e-15	1.86027777306345e-15	1.79589630572532e-15
483	1.73290703012397e-15	1.96222957819227e-15	2.01501823230774e-15	1.88635981901979e-15	1.84339602879125e-15
484	1.77849515925986e-15	1.99234723624942e-15	2.0915699334219e-15	1.91782683968302e-15	1.84657087318716e-15
485	1.80036701491977e-15	2.00469295548037e-15	2.10724100611302e-15	1.99285000436853e-15	1.85284435972354e-15
486	1.81486798510262e-15	2.02501490488324e-15	2.17238811004942e-15	2.02588716541131e-15	1.91236024157391e-15
487	1.89016405140365e-15	2.04047660715583e-15	2.18325484308598e-15	2.08649099547814e-15	1.91611909272729e-15
488	1.93081748783941e-15	2.05555974182299e-15	2.22775670945695e-15	2.1433123981193e-15	1.93827366516085e-15
489	1.95108017739258e-15	2.08657897157213e-15	2.24678227115372e-15	2.19781057426763e-15	1.95820050357297e-15
490	1.97971875392811e-15	2.11571753789193e-15	2.27449207464964e-15	2.22998134193983e-15	1.96918292479629e-15
491	1.99957022123823e-15	2.15063161304165e-15	2.29944092251019e-15	2.24774502381897e-15	1.99512368718727e-15
492	2.03544596679461e-15	2.21440809423773e-15	2.3118526998618e-15	2.26738767309023e-15	2.02337792069795e-15
493	2.05591176643789e-15	2.23930278512526e-15	2.34027916808296e-15	2.30739194779096e-15	2.09312977748211e-15
494	2.10778151449169e-15	2.26724337751951e-15	2.37608615965141e-15	2.32103358049307e-15	2.11427993245166e-15
495	2.13717417557203e-15	2.29930458548125e-15	2.40855478210156e-15	2.34193659020813e-15	2.17121908696804e-15
496	2.16316796259801e-15	2.33472621081988e-15	2.43243037183073e-15	2.35906749633276e-15	2.20387015573535e-15
497	2.21038511219715e-15	2.35396241637858e-15	2.46211733698924e-15	2.43362923214208e-15	2.2360065643291e-15
498	2.24383535482117e-15	2.36975023597867e-15	2.48262734691202e-15	2.44401343949682e-15	2.27581165723246e-15
499	2.2912192698116e-15	2.37286222182254e-15	2.49587934029128e-15	2.47128375693785e-15	2.29037200195978e-15
500	2.30773090905604e-15	2.37774739977398e-15	2.50891654001278e-15	2.52689807914464e-15	2.31364454136642e-15
501	2.36474017928283e-15	2.39616326443497e-15	2.56644163227793e-15	2.55075759331255e-15	2.34866126501203e-15
502	2.41229225221203e-15	2.44581758518385e-15	2.59774619365575e-15	2.56985276552893e-15	2.41042002623498e-15
503	2.43470004762054e-15	2.46026041934335e-15	2.6497805595528e-15	2.59857032539046e-15	2.44121737254293e-15
504	2.48202419785011e-15	2.51390122410496e-15	2.66458463029647e-15	2.60924815873817e-15	2.49821930105824e-15
505	2.50943427417485e-15	2.54365173443505e-15	2.68541913901282e-15	2.62087649204647e-15	2.52156489189359e-15
506	2.53431363900916e-15	2.55502211787769e-15	2.70453768928973e-15	2.67082342264175e-15	2.54481190725237e-15
507	2.56390190048047e-15	2.60581217440461e-15	2.73044954736513e-15	2.69435325329119e-15	2.57460000460314e-15
508	2.61499808361876e-15	2.65894374926155e-15	2.75327684881926e-15	2.71727268535422e-15	2.63112820255891e-15
509	2.65627337846814e-15	2.7125321239899e-15	2.75897103541903e-15	2.73890431999439e-15	2.69303764500894e-15
510	2.69287922800405e-15	2.73769220631329e-15	2.76664890725143e-15	2.7669299735354e-15	2.75308293267668e-15
511	2.72358633490802e-15	2.76038201121969e-15	2.77080424223266e-15	2.81823381964591e-15	2.77450086151026e-15
512	2.7474213134531e-15	2.77664789491094e-15	2.78438292616938e-15	2.84386957534706e-15	2.8268068776114e-15
513	2.77566481609634e-15	2.81037315732068e-15	2.78959842689122e-15	2.93593975431264e-15	2.85554801709976e-15
514	2.80617200589625e-15	2.84269356796078e-15	2.8006299087577e-15	2.96228671707046e-15	2.91332533208099e-15
515	2.85073415874818e-15	2.90718176036924e-15	2.84284155673018e-15	2.9839315931707e-15	2.94359539765394e-15
516	2.88734843290829e-15	2.93387791623279e-15	2.85220278646923e-15	3.00108049111542e-15	2.95426068018283e-15
517	2.91667549453839e-15	2.97649364195213e-15	2.86316234211728e-15	3.02171810772815e-15	2.96485968609891e-15
518	2.95427248977121e-15	2.98965129299804e-15	2.88401664373289e-15	3.04161382016014e-15	2.97922260433881e-15
519	2.99358738578912e-15	3.02773399617576e-15	2.89902750864752e-15	3.06966639227922e-15	2.98401668232675e-15
520	3.0332170340911e-15	3.04848652995598e-15	2.91603756048041e-15	3.15766454980049e-15	2.99298594611623e-15
521	3.09993001553282e-15	3.06596682278667e-15	2.93250839719664e-15	3.17886668653132e-15	3.0131800599166e-15
522	3.13937652979152e-15	3.11036245111588e-15	2.95703345602211e-15	3.20174618269539e-15	3.0337100268873e-15
523	3.17208903147189e-15	3.15607746984057e-15	2.9767097138518e-15	3.22547703661471e-15	3.05608613515575e-15
524	3.200284367334e-15	3.18159298117411e-15	2.98965875569277e-15	3.25112433377933e-15	3.07265363341877e-15
525	3.22776622875275e-15	3.23125258669882e-15	3.03862801990271e-15	3.28193694548257e-15	3.09844582296392e-15
526	3.25068398137284e-15	3.25916174281021e-15	3.09187549622647e-15	3.31121419604127e-15	3.11833058566842e-15
527	3.26916942876722e-15	3.28487204621094e-15	3.11035426517564e-15	3.3306275248856e-15	3.13440011444567e-15
528	3.29992622632139e-15	3.32998132240598e-15	3.12887583094278e-15	3.38239342389486e-15	3.14975577515639e-15
529	3.32308462689258e-15	3.34897599634995e-15	3.18098591445935e-15	3.40306322824831e-15	3.17899659180407e-15
530	3.35255103974232e-15	3.37229546321282e-15	3.20559360723655e-15	3.42634881904427e-15	3.20561108049113e-15
531	3.38195408199155e-15	3.39953871526729e-15	3.25747073570982e-15	3.44475833032507e-15	3.22853568637429e-15
532	3.40875375049885e-15	3.43272836794841e-15	3.28177158723791e-15	3.47532554211927e-15	3.25573131431966e-15
533	3.44131739951211e-15	3.45796875858014e-15	3.31597615325936e-15	3.51996429956412e-15	3.3182539498285e-15
534	3.47077679123287e-15	3.54825023818528e-15	3.33504805638862e-15	3.54429563144121e-15	3.3542490452366e-15
535	3.50128939449983e-15	3.6081658866451e-15	3.3974144541886e-15	3.57024408364615e-15	3.38270410005355e-15
536	3.53119338876007e-15	3.64965033676257e-15	3.42333504106106e-15	3.59676717027275e-15	3.41147107206818e-15
537	3.56282474405288e-15	3.65452580410248e-15	3.447655363688e-15	3.61111144362408e-15	3.44518231636406e-15
538	3.60129781252206e-15	3.66872091859661e-15	3.47722516686768e-15	3.63492727964337e-15	3.49051806180668e-15
539	3.63449079189841e-15	3.70191084405132e-15	3.49779365702903e-15	3.66212948613856e-15	3.51761040191489e-15
540	3.67236184920072e-15	3.71960112248066e-15	3.53852893037855e-15	3.68889537161388e-15	3.5545184039616e-15
541	3.70235591631398e-15	3.73308913456296e-15	3.56258138604879e-15	3.72181014383972e-15	3.60369805018661e-15
542	3.72536145032648e-15	3.75629748456476e-15	3.58464624022737e-15	3.74676506861802e-15	3.63631302301996e-15
543	3.75818800365717e-15	3.77985809778737e-15	3.61438117345094e-15	3.76693673894213e-15	3.65774391948813e-15
544	3.79297721746338e-15	3.8087365843694e-15	3.65082652076831e-15	3.78419622278496e-15	3.7078106102236e-15
545	3.82349732296802e-15	3.82758178713435e-15	3.70273307878726e-15	3.80839669621003e-15	3.72197299892474e-15
546	3.87434427508208e-15	3.85158617016597e-15	3.73926169406636e-15	3.83611599562294e-15	3.72726706928279e-15
547	3.92489523177061e-15	3.87117166781308e-15	3.76466216656332e-15	3.86383524391785e-15	3.73960560338672e-15
548	3.97395331520151e-15	3.90187746102877e-15	3.78509170994811e-15	3.87878674385242e-15	3.75526499550289e-15
549	4.00566844225247e-15	3.94357157481227e-15	3.83282123916782e-15	3.90970958434094e-15	3.77186653990677e-15
550	4.04315015147722e-15	3.96585484804059e-15	3.89145354506287e-15	3.93585686713029e-15	3.78936957527346e-15
551	4.08427136148058e-15	3.9920120820276e-15	3.92009786428547e-15	3.95667580835193e-15	3.83233038758762e-15
552	4.1242287460274e-15	4.01554736087556e-15	3.95344989221454e-15	3.98142526466898e-15	3.85171769887339e-15
553	4.16802567811247e-15	4.0468689411334e-15	3.9799112982995e-15	4.00881966354875e-15	3.86941369253466e-15
554	4.20169431091171e-15	4.09006676548995e-15	4.10839378629769e-15	4.03239233939159e-15	3.89433411017733e-15
555	4.2244876836254e-15	4.11796382342248e-15	4.14279077111678e-15	4.08783235357911e-15	3.91975002815879e-15
556	4.25338287959477e-15	4.14641680455704e-15	4.16762867777721e-15	4.11659412197605e-15	3.94036310468611e-15
557	4.28283361548898e-15	4.15960390560222e-15	4.20165742840011e-15	4.13965060147539e-15	3.96635600922434e-15
558	4.3120441832807e-15	4.17300600932914e-15	4.22685965820685e-15	4.16602003749282e-15	3.9838317316682e-15
559	4.34078602835171e-15	4.18646632547597e-15	4.23218998728151e-15	4.19054154530426e-15	4.01173490780943e-15
560	4.37354982117845e-15	4.19445185452304e-15	4.24316540143898e-15	4.21636971771871e-15	4.03207623082763e-15
561	4.40786518066581e-15	4.23629816221307e-15	4.27245679567617e-15	4.23990425380972e-15	4.04868756144424e-15
562	4.44576041941247e-15	4.27559338412641e-15	4.28370220702004e-15	4.25501942041983e-15	4.079509963478e-15
563	4.47683845930745e-15	4.29074499012631e-15	4.31344221561456e-15	4.2747472770692e-15	4.12634333510485e-15
564	4.51451228044275e-15	4.30675911630378e-15	4.32434788926332e-15	4.2917326387399e-15	4.15433254653603e-15
565	4.54213030766432e-15	4.32651975666844e-15	4.35459016840351e-15	4.31396867425293e-15	4.17609861750644e-15
566	4.56582623923974e-15	4.34796452009197e-15	4.3735558867205e-15	4.33840550911458e-15	4.22245172449501e-15
567	4.59179441126793e-15	4.37026991393179e-15	4.39307531487257e-15	4.37308689074424e-15	4.24459829042139e-15
568	4.61991646710641e-15	4.40012155926752e-15	4.41416058010737e-15	4.39239281319149e-15	4.31728881013986e-15
569	4.65042551430545e-15	4.42382112869482e-15	4.42901158470257e-15	4.40942021989771e-15	4.34360764660721e-15
570	4.67508196721396e-15	4.44093101287661e-15	4.44182117660531e-15	4.43391716710877e-15	4.36654908307178e-15
571	4.70247251245255e-15	4.46296596751623e-15	4.46237989730554e-15	4.45250022758102e-15	4.39284257391383e-15
572	4.73380922968491e-15	4.50869545066638e-15	4.48664248138548e-15	4.51884233858078e-15	4.41442773027932e-15
573	4.77665578497089e-15	4.54023338723043e-15	4.5043148043821e-15	4.53757766581333e-15	4.44213160720681e-15
574	4.81001413544557e-15	4.55870994292315e-15	4.52716087940988e-15	4.55412044597065e-15	4.4520332678535e-15
575	4.83817220787528e-15	4.56908561798577e-15	4.54362464826112e-15	4.57140331485877e-15	4.45708742661828e-15
576	4.8822789655482e-15	4.57415403729319e-15	4.55580154567572e-15	4.58580741438753e-15	4.46399490289198e-15
577	4.90731945840505e-15	4.58553587715354e-15	4.57422541464645e-15	4.60191466133045e-15	4.47135423350305e-15
578	4.94592380609975e-15	4.59593956834154e-15	4.59337917742583e-15	4.62785625207335e-15	4.48311166348831e-15
579	4.97571417149523e-15	4.60711613639163e-15	4.62717752325482e-15	4.64473101223308e-15	4.4940441159699e-15
580	5.02008701645784e-15	4.63979625171386e-15	4.64622361726448e-15	4.66791887795357e-15	4.51455452384816e-15
581	5.04901068200035e-15	4.6775084326006e-15	4.66837587551415e-15	4.69404142135753e-15	4.53171400990271e-15
582	5.07891900355136e-15	4.69439520970162e-15	4.68207299086794e-15	4.71792738586467e-15	4.54654782094348e-15
583	5.10934697194475e-15	4.71589452678782e-15	4.70045019253042e-15	4.73882316266374e-15	4.56826875249527e-15
584	5.13282040253397e-15	4.72987768662049e-15	4.71954432491721e-15	4.76281527694279e-15	4.58902753954161e-15
585	5.15849298392055e-15	4.75310284501246e-15	4.76077140003659e-15	4.78287241329803e-15	4.61637055464552e-15
586	5.1955440637443e-15	4.77969115105842e-15	4.79968830040196e-15	4.80834546517391e-15	4.63526684662489e-15
587	5.22610602103669e-15	4.79779457899282e-15	4.82223195224538e-15	4.84433223007652e-15	4.67383856551912e-15
588	5.25350306048493e-15	4.81798768210349e-15	4.84077751976168e-15	4.87656882384471e-15	4.69483867436863e-15
589	5.2884300181627e-15	4.84111643966895e-15	4.85912754910907e-15	4.89789964440876e-15	4.71182203755514e-15
590	5.31509590568349e-15	4.86634277249472e-15	4.89835954155547e-15	4.9177351419014e-15	4.73683059219833e-15
591	5.34776037400086e-15	4.93067999528049e-15	4.92663799211671e-15	4.96012888321077e-15	4.75940159169573e-15
592	5.37885897184944e-15	4.95245775906636e-15	4.96615346752158e-15	4.98499100412407e-15	4.80381909450177e-15
593	5.41528961474614e-15	4.97407116310004e-15	4.99501054906914e-15	5.01125280773033e-15	4.8292491415725e-15
594	5.44988035938745e-15	4.98938937752028e-15	5.01775239161441e-15	5.04208494774476e-15	4.84794315588629e-15
595	5.46993702247263e-15	5.01885256856599e-15	5.0333887216755e-15	5.08237348487937e-15	4.86746315044988e-15
596	5.48895104963799e-15	5.02862826965627e-15	5.04977341317194e-15	5.09758329280205e-15	4.88936983551396e-15
597	5.51042447365875e-15	5.0413410008642e-15	5.0713815059915e-15	5.11110952916696e-15	4.90795714402347e-15
598	5.52688176866971e-15	5.05589240674137e-15	5.08982669248432e-15	5.12716972873058e-15	4.94572973816198e-15
599	5.55003916206977e-15	5.07412518597281e-15	5.11407938936975e-15	5.15041341770555e-15	4.96424797928182e-15
600	5.5738003753114e-15	5.09345858661387e-15	5.14931472047198e-15	5.18605188541101e-15	4.98565433379845e-15


==> Figures_data/E20R5000_Column/E20R5000Column_res.dat <==
i	GMRES	Monomial	Newton	SNewton	Chebyshev
1	0.997218548252057	0.997218548252057	0.997218548252057	0.997218548252057	0.997218548252057
2	0.974521695150897	0.974521695150897	0.974521695150897	0.974521695150897	0.974521695150897
3	0.972412077552892	0.972412077552892	0.972412077552892	0.972412077552892	0.972412077552892
4	0.972038238950712	0.972038238950712	0.972038238950713	0.972038238950712	0.972038238950712
5	0.970337279544932	0.970337279544932	0.970337279544932	0.970337279544932	0.970337279544932
6	0.969719262339608	0.969719262339609	0.969719262339609	0.969719262339609	0.969719262339608
7	0.969575915535313	0.969575915535313	0.969575915535313	0.969575915535313	0.969575915535313
8	0.969448100816159	0.969448100816159	0.969448100816159	0.969448100816159	0.969448100816159
9	0.968833793383071	0.968833793383072	0.968833793383072	0.968833793383072	0.968833793383071
10	0.968731099577739	0.968731099577739	0.968731099577739	0.968731099577739	0.968731099577739
11	0.967836810344078	0.967836810344078	0.967836810344078	0.967836810344078	0.967836810344078
12	0.967836799330237	0.967836799330237	0.967836799330237	0.967836799330237	0.967836799330237
13	0.967638234390376	0.967638234390376	0.967638234390377	0.967638234390377	0.967638234390376
14	0.967459915180828	0.967459915180828	0.967459915180828	0.967459915180828	0.967459915180828
15	0.967458122841865	0.967458122841865	0.967458122841866	0.967458122841866	0.967458122841865
16	0.967301088735144	0.967301088735144	0.967301088735145	0.967301088735145	0.967301088735144
17	0.967172073824874	0.967172073824874	0.967172073824875	0.967172073824875	0.967172073824874
18	0.967171010378848	0.967171010378849	0.967171010378849	0.967171010378849	0.967171010378849
19	0.966979331056034	0.966979331056034	0.966979331056034	0.966979331056034	0.966979331056034
20	0.966466871022676	0.966466871022673	0.966466871022677	0.966466871022676	0.966466871022676
21	0.966390199931994	0.966390199931989	0.966390199931995	0.966390199931994	0.966390199931994
22	0.966194646462241	0.96619464646224	0.966194646462242	0.966194646462242	0.966194646462242
23	0.966168683676114	0.966168683676118	0.966168683676115	0.966168683676115	0.966168683676116
24	0.966168195515086	0.966168195515089	0.966168195515087	0.966168195515087	0.966168195515087
25	0.966072131490049	0.966072131490053	0.96607213149005	0.96607213149005	0.966072131490051
26	0.965893633445399	0.965893633445412	0.9658936334454	0.9658936334454	0.965893633445404
27	0.965784319252357	0.965784319252368	0.965784319252358	0.965784319252357	0.965784319252357
28	0.965686843425486	0.965686843425502	0.965686843425487	0.965686843425486	0.965686843425505
29	0.965685181616582	0.965685181616598	0.965685181616583	0.965685181616583	0.965685181616601
30	0.965683415916628	0.965683415916643	0.965683415916629	0.965683415916628	0.965683415916643
31	0.96558269798855	0.965582697988555	0.965582697988551	0.965582697988551	0.965582697988508
32	0.965518775938969	0.965518775938973	0.96551877593897	0.965518775938969	0.965518775938898
33	0.96542239210087	0.965422392100873	0.965422392100871	0.965422392100871	0.965422392100597
34	0.965187192502635	0.965187192502635	0.965187192502637	0.965187192502636	0.965187192502248
35	0.965183663886304	0.965183663886304	0.965183663886306	0.965183663886305	0.965183663885882
36	0.965088464135464	0.96508846413547	0.965088464135465	0.965088464135465	0.965088464134879
37	0.965086117683781	0.965086117683788	0.965086117683782	0.965086117683782	0.965086117683189
38	0.9650755200147	0.965075520014704	0.965075520014701	0.965075520014701	0.965075520014156
39	0.965028191607755	0.96502819160776	0.965028191607756	0.965028191607755	0.965028191607171
40	0.965020949178528	0.965020949178533	0.96502094917853	0.965020949178529	0.965020949177952
41	0.96496030139514	0.964960301395142	0.96496030139514	0.96496030139514	0.964960301394498
42	0.964918421760706	0.964918421760699	0.964918421760707	0.964918421760706	0.964918421760057
43	0.964844480635083	0.964844480635054	0.964844480635083	0.964844480635082	0.964844480634434
44	0.964797748270273	0.964797748270256	0.964797748270274	0.964797748270273	0.964797748269577
45	0.964793850814991	0.964793850814977	0.964793850814991	0.96479385081499	0.964793850814288
46	0.964793392197454	0.96479339219744	0.964793392197454	0.964793392197453	0.964793392196756
47	0.964785089487016	0.964785089487006	0.964785089487016	0.964785089487015	0.964785089486305
48	0.96478418311325	0.964784183113238	0.96478418311325	0.964784183113249	0.964784183112532
49	0.964761180815295	0.964761180815284	0.964761180815295	0.964761180815294	0.964761180814547
50	0.964753286056888	0.964753286056877	0.964753286056889	0.964753286056888	0.964753286056121
51	0.964736164436176	0.964736164436166	0.964736164436177	0.964736164436176	0.9647361644354
52	0.96473554698041	0.964735546980397	0.964735546980411	0.964735546980409	0.964735546979638
53	0.964735411731549	0.964735411731537	0.96473541173155	0.964735411731549	0.964735411730778
54	0.964722007892678	0.964722007892661	0.96472200789268	0.964722007892678	0.964722007891909
55	0.964717344635941	0.96471734463592	0.964717344635942	0.96471734463594	0.964717344635166
56	0.964683452185295	0.964683452185267	0.964683452185297	0.964683452185295	0.964683452184513
57	0.964569368365916	0.964569368365882	0.964569368365917	0.964569368365915	0.9645693683651
58	0.964542220705514	0.964542220705484	0.964542220705515	0.964542220705513	0.964542220704712
59	0.964246411780449	0.964246411780391	0.964246411780451	0.964246411780449	0.964246411779667
60	0.964130791323333	0.964130791323288	0.964130791323334	0.964130791323333	0.964130791322658
61	0.963982237181399	0.963982237181335	0.963982237181401	0.963982237181399	0.96398223718087
62	0.96385824732421	0.963858247324142	0.963858247324212	0.963858247324211	0.963858247323881
63	0.963752643761132	0.963752643761049	0.963752643761133	0.963752643761132	0.963752643761
64	0.963501734522003	0.963501734521871	0.963501734522004	0.963501734522004	0.963501734522085
65	0.963134974241596	0.963134974241491	0.963134974241598	0.963134974241597	0.963134974242008
66	0.963053605348562	0.96305360534845	0.963053605348563	0.963053605348562	0.963053605349049
67	0.962782836197377	0.962782836197257	0.962782836197378	0.962782836197378	0.962782836197987
68	0.96277217320461	0.962772173204485	0.962772173204612	0.962772173204611	0.96277217320519
69	0.962769445481793	0.962769445481669	0.962769445481794	0.962769445481793	0.962769445482366
70	0.962768857038268	0.962768857038145	0.962768857038269	0.962768857038269	0.962768857038835
71	0.962731155750959	0.962731155750844	0.962731155750961	0.96273115575096	0.962731155751485
72	0.96268458504533	0.962684585045215	0.962684585045332	0.962684585045331	0.962684585045831
73	0.962684533613792	0.962684533613677	0.962684533613793	0.962684533613792	0.962684533614294
74	0.96242220383031	0.962422203830185	0.962422203830311	0.96242220383031	0.962422203830806
75	0.962395080322215	0.962395080322076	0.962395080322216	0.962395080322216	0.962395080322692
76	0.962143315842514	0.962143315842333	0.962143315842515	0.962143315842514	0.962143315843027
77	0.961935572152211	0.961935572152005	0.961935572152213	0.961935572152212	0.96193557215269
78	0.961929330439103	0.961929330438898	0.961929330439104	0.961929330439103	0.961929330439588
79	0.961574370581932	0.961574370581717	0.961574370581934	0.961574370581933	0.961574370582502
80	0.961478035574731	0.961478035574496	0.961478035574733	0.961478035574732	0.961478035575281
81	0.96127616966289	0.96127616966267	0.961276169662891	0.961276169662891	0.961276169663551
82	0.961011685216713	0.961011685216471	0.961011685216714	0.961011685216714	0.961011685217386
83	0.960962349008729	0.960962349008473	0.96096234900873	0.960962349008729	0.960962349009393
84	0.960725581389882	0.960725581389604	0.960725581389884	0.960725581389883	0.960725581390687
85	0.960709792089397	0.960709792089111	0.960709792089399	0.960709792089398	0.960709792090197
86	0.960689782089496	0.960689782089207	0.960689782089498	0.960689782089497	0.960689782090351
87	0.960670455084295	0.960670455084011	0.960670455084297	0.960670455084296	0.96067045508512
88	0.960664882969783	0.960664882969499	0.960664882969785	0.960664882969783	0.960664882970625
89	0.96065084700265	0.960650847002365	0.960650847002652	0.96065084700265	0.960650847003466
90	0.960610159107965	0.960610159107683	0.960610159107967	0.960610159107966	0.960610159108707
91	0.960520081499894	0.960520081499595	0.960520081499896	0.960520081499894	0.960520081500543
92	0.960310480469095	0.960310480468839	0.960310480469097	0.960310480469095	0.960310480469404
93	0.960083857829351	0.960083857829115	0.960083857829352	0.960083857829351	0.960083857829465
94	0.960029413746036	0.960029413745823	0.960029413746038	0.960029413746036	0.960029413745978
95	0.959796756402622	0.959796756402419	0.959796756402623	0.959796756402622	0.959796756402172
96	0.959784416133746	0.959784416133535	0.959784416133747	0.959784416133746	0.959784416133265
97	0.959715257535211	0.959715257535016	0.959715257535212	0.959715257535211	0.959715257534575
98	0.959713571810919	0.959713571810724	0.959713571810919	0.959713571810918	0.959713571810294
99	0.959713118523166	0.95971311852297	0.959713118523167	0.959713118523166	0.959713118522543
100	0.959658989411318	0.959658989411138	0.959658989411319	0.959658989411318	0.959658989410628
101	0.959640819660259	0.959640819660057	0.95964081966026	0.959640819660259	0.959640819659565
102	0.959556236285866	0.959556236285694	0.959556236285867	0.959556236285866	0.959556236285126
103	0.959546813829512	0.959546813829338	0.959546813829513	0.959546813829512	0.959546813828782
104	0.959524914625056	0.959524914624875	0.959524914625056	0.959524914625056	0.959524914624318
105	0.959510841967677	0.959510841967481	0.959510841967676	0.959510841967677	0.959510841966944
106	0.959509827079336	0.959509827079145	0.959509827079336	0.959509827079336	0.959509827078609
107	0.959509803260278	0.959509803260086	0.959509803260278	0.959509803260278	0.959509803259552
108	0.959482945224699	0.95948294522451	0.959482945224699	0.959482945224699	0.95948294522396
109	0.959462887878406	0.959462887878202	0.959462887878407	0.959462887878406	0.959462887877631
110	0.959461024532154	0.959461024531956	0.959461024532155	0.959461024532154	0.959461024531411
111	0.959457191650577	0.959457191650369	0.959457191650579	0.959457191650577	0.959457191649817
112	0.959455297600217	0.9594552976	0.95945529760022	0.959455297600218	0.959455297599417
113	0.959445799808813	0.959445799808615	0.959445799808813	0.959445799808813	0.959445799808114
114	0.959444575396297	0.959444575396099	0.959444575396299	0.959444575396298	0.959444575395569
115	0.959431071568431	0.959431071568237	0.959431071568431	0.959431071568432	0.959431071567923
116	0.959421615033183	0.959421615032977	0.959421615033185	0.959421615033183	0.959421615032581
117	0.959412517797592	0.959412517797393	0.959412517797591	0.959412517797592	0.959412517797139
118	0.95938759095208	0.959387590951874	0.959387590952083	0.95938759095208	0.959387590951375
119	0.959322572095506	0.959322572095273	0.959322572095517	0.959322572095506	0.95932257209453
120	0.959259675848587	0.959259675848359	0.959259675848609	0.959259675848587	0.959259675847115
121	0.959134297510252	0.959134297509993	0.959134297510286	0.959134297510252	0.959134297508369
122	0.959022042212646	0.959022042212352	0.959022042212693	0.959022042212646	0.959022042210344
123	0.958710656574072	0.958710656573728	0.958710656574137	0.958710656574072	0.958710656571065
124	0.958503435895706	0.958503435895251	0.958503435895783	0.958503435895706	0.958503435892414
125	0.95828166197203	0.958281661971479	0.95828166197212	0.958281661972031	0.958281661968217
126	0.958147622654257	0.958147622653697	0.958147622654352	0.958147622654257	0.958147622650226
127	0.958066347974765	0.958066347974137	0.958066347974865	0.958066347974765	0.958066347970616
128	0.957948102581047	0.957948102580394	0.957948102581153	0.957948102581047	0.957948102576677
129	0.957940004817838	0.95794000481718	0.957940004817946	0.957940004817838	0.95794000481344
130	0.957692188321853	0.957692188321115	0.957692188321973	0.957692188321853	0.957692188317111
131	0.957677562066594	0.957677562065855	0.957677562066717	0.957677562066594	0.957677562061803
132	0.957547428501022	0.957547428500266	0.957547428501155	0.957547428501022	0.957547428496012
133	0.957523557924504	0.95752355792372	0.957523557924642	0.957523557924504	0.957523557919397
134	0.957486078233469	0.957486078232651	0.957486078233612	0.957486078233469	0.957486078228348
135	0.957398638396087	0.957398638395198	0.957398638396238	0.957398638396087	0.957398638390908
136	0.957253806389681	0.957253806388762	0.957253806389838	0.957253806389681	0.957253806384718
137	0.956915405945966	0.956915405944912	0.956915405946134	0.956915405945967	0.956915405941179
138	0.956467005227821	0.956467005226686	0.956467005228001	0.956467005227821	0.956467005223536
139	0.955759685019803	0.955759685018683	0.955759685019996	0.955759685019803	0.955759685015999
140	0.95523331437896	0.955233314378106	0.955233314379167	0.95523331437896	0.955233314375676
141	0.954326348884341	0.954326348883675	0.95432634888457	0.954326348884341	0.954326348881981
142	0.953642417331701	0.953642417331212	0.953642417331955	0.953642417331701	0.953642417329774
143	0.95259768312648	0.952597683126234	0.952597683126774	0.95259768312648	0.952597683125699
144	0.951581306469346	0.951581306469249	0.951581306469679	0.951581306469345	0.951581306470016
145	0.95073841074203	0.950738410742089	0.950738410742404	0.950738410742029	0.950738410744435
146	0.949840814658656	0.949840814658878	0.949840814659075	0.949840814658655	0.949840814663659
147	0.948731181551938	0.948731181552327	0.94873118155241	0.948731181551937	0.948731181559992
148	0.947893497164199	0.947893497164813	0.947893497164702	0.947893497164198	0.94789349717578
149	0.947059390649179	0.947059390649892	0.947059390649699	0.947059390649178	0.947059390663369
150	0.946059314021075	0.946059314021901	0.946059314021602	0.946059314021073	0.946059314038871
151	0.946052784348941	0.946052784349328	0.946052784349262	0.946052784348941	0.946052784348126
152	0.945971791989364	0.945971791989808	0.945971791989687	0.945971791989364	0.945971791987995
153	0.945942828511223	0.945942828511862	0.945942828511549	0.945942828511223	0.945942828509799
154	0.945941347684724	0.945941347685346	0.94594134768505	0.945941347684724	0.945941347683349
155	0.945913730583643	0.945913730584284	0.94591373058397	0.945913730583643	0.945913730581992
156	0.945868557025471	0.945868557025992	0.9458685570258	0.945868557025471	0.945868557023006
157	0.94585396511576	0.945853965116205	0.945853965116092	0.94585396511576	0.945853965113478
158	0.945841873742457	0.945841873742861	0.94584187374279	0.945841873742457	0.945841873740457
159	0.945830681165864	0.94583068116623	0.945830681166196	0.945830681165864	0.945830681163909
160	0.945829708316001	0.945829708316378	0.945829708316332	0.945829708316001	0.945829708314024
161	0.94582967269767	0.945829672698043	0.945829672698002	0.94582967269767	0.945829672695685
162	0.945829659966415	0.945829659966789	0.945829659966747	0.945829659966415	0.945829659964424
163	0.945828335443591	0.945828335443957	0.945828335443921	0.945828335443591	0.945828335441691
164	0.945826680653933	0.945826680654292	0.945826680654263	0.945826680653932	0.945826680651978
165	0.945822131569903	0.945822131570293	0.945822131570234	0.945822131569903	0.945822131567892
166	0.9458150588573	0.94581505885767	0.945815058857631	0.9458150588573	0.945815058855339
167	0.94581354422435	0.945813544224711	0.94581354422468	0.94581354422435	0.945813544222463
168	0.945811031892191	0.945811031892536	0.94581103189252	0.945811031892191	0.9458110318903
169	0.945809497278504	0.945809497278835	0.945809497278833	0.945809497278504	0.945809497276697
170	0.945809465366134	0.945809465366466	0.945809465366462	0.945809465366134	0.945809465364327
171	0.945807552643278	0.945807552643613	0.945807552643604	0.945807552643278	0.945807552641506
172	0.94579981008451	0.945799810084781	0.945799810084836	0.94579981008451	0.94579981008285
173	0.945798233329758	0.945798233330039	0.945798233330082	0.945798233329758	0.945798233328035
174	0.945796561484762	0.945796561485052	0.945796561485086	0.945796561484762	0.945796561483033
175	0.945795257887675	0.945795257887963	0.945795257888	0.945795257887675	0.945795257885946
176	0.945795255177711	0.945795255177999	0.945795255178036	0.945795255177711	0.945795255175982
177	0.945794636067385	0.94579463606767	0.945794636067711	0.945794636067386	0.945794636065666
178	0.945794470764803	0.945794470765083	0.945794470765129	0.945794470764803	0.945794470763081
179	0.945794117180198	0.945794117180471	0.945794117180523	0.945794117180198	0.945794117178487
180	0.945793560643069	0.945793560643332	0.945793560643396	0.94579356064307	0.945793560641361
181	0.945793470821425	0.945793470821686	0.945793470821751	0.945793470821425	0.945793470819716
182	0.945792727060873	0.945792727061138	0.9457927270612	0.945792727060873	0.945792727059157
183	0.945792689936819	0.945792689937087	0.945792689937146	0.94579268993682	0.94579268993512
184	0.945792261832761	0.945792261833029	0.945792261833089	0.945792261832761	0.945792261831025
185	0.945792101438108	0.94579210143838	0.945792101438437	0.945792101438108	0.94579210143638
186	0.945790862372808	0.945790862373088	0.945790862373137	0.945790862372808	0.945790862371105
187	0.945787266887781	0.945787266888051	0.945787266888113	0.945787266887781	0.945787266886086
188	0.945785002155702	0.945785002155975	0.945785002156032	0.945785002155702	0.945785002153934
189	0.945783663792235	0.945783663792513	0.945783663792566	0.945783663792236	0.94578366379037
190	0.94577770744035	0.945777707440617	0.94577770744068	0.94577770744035	0.945777707438313
191	0.945763865685288	0.945763865685542	0.94576386568562	0.945763865685289	0.9457638656831
192	0.945751807867204	0.945751807867412	0.945751807867532	0.945751807867204	0.945751807865073
193	0.945740358874751	0.945740358874938	0.945740358875078	0.945740358874751	0.945740358872465
194	0.94572791786927	0.945727917869421	0.945727917869594	0.94572791786927	0.945727917866932
195	0.945720570363423	0.945720570363561	0.945720570363748	0.945720570363423	0.945720570361096
196	0.945712442175035	0.945712442175158	0.945712442175361	0.945712442175035	0.945712442172779
197	0.945705202558386	0.945705202558532	0.945705202558713	0.945705202558386	0.945705202555867
198	0.945696937755357	0.945696937755493	0.945696937755687	0.945696937755357	0.945696937752683
199	0.945690629279909	0.945690629280063	0.945690629280238	0.945690629279908	0.945690629277391
200	0.945690298964222	0.945690298964375	0.945690298964552	0.945690298964222	0.945690298961722
201	0.945690245516615	0.945690245516764	0.945690245516944	0.945690245516614	0.945690245514099
202	0.945686699996651	0.945686699996812	0.945686699996979	0.945686699996651	0.945686699994067
203	0.945685033163535	0.945685033163704	0.945685033163865	0.945685033163535	0.945685033161096
204	0.945684447652341	0.945684447652508	0.94568444765267	0.945684447652341	0.945684447649927
205	0.945680791398537	0.945680791398671	0.945680791398866	0.945680791398536	0.945680791395959
206	0.945679467747902	0.945679467748023	0.94567946774823	0.945679467747902	0.945679467745374
207	0.945679348834939	0.945679348835059	0.945679348835267	0.945679348834939	0.945679348832405
208	0.945679173098668	0.945679173098786	0.945679173098996	0.945679173098668	0.945679173096128
209	0.945679129877826	0.945679129877946	0.945679129878154	0.945679129877826	0.945679129875297
210	0.945679031661448	0.945679031661567	0.945679031661776	0.945679031661448	0.945679031658922
211	0.945676590961661	0.945676590961784	0.945676590961992	0.945676590961661	0.945676590959136
212	0.945668102568273	0.945668102568466	0.945668102568604	0.945668102568273	0.945668102565979
213	0.945658767376379	0.94565876737661	0.945658767376712	0.945658767376379	0.945658767374065
214	0.945650458066693	0.945650458066991	0.945650458067024	0.945650458066692	0.945650458064291
215	0.94564100049713	0.94564100049746	0.945641000497461	0.945641000497129	0.945641000494723
216	0.945622616486544	0.945622616486946	0.94562261648687	0.945622616486544	0.945622616484432
217	0.945605419057784	0.945605419058284	0.945605419058112	0.945605419057783	0.945605419055703
218	0.945596806288845	0.945596806289401	0.94559680628917	0.945596806288844	0.945596806286632
219	0.945592621622783	0.945592621623348	0.945592621623108	0.945592621622781	0.945592621620539
220	0.945584599054633	0.94558459905525	0.945584599054954	0.945584599054631	0.945584599052407
221	0.945567630573431	0.94556763057411	0.945567630573755	0.94556763057343	0.945567630571417
222	0.945561901502032	0.94556190150273	0.945561901502354	0.945561901502031	0.945561901499971
223	0.945554621499907	0.945554621500656	0.945554621500231	0.945554621499906	0.945554621497854
224	0.945548783459918	0.945548783460713	0.94554878346024	0.945548783459917	0.945548783457821
225	0.945544278303174	0.945544278303976	0.945544278303496	0.945544278303172	0.945544278301079
226	0.945533508715387	0.945533508716183	0.945533508715708	0.945533508715386	0.945533508713341
227	0.94551463057249	0.945514630573339	0.945514630572807	0.945514630572488	0.945514630570569
228	0.945498455659565	0.945498455660501	0.945498455659881	0.945498455659563	0.945498455657767
229	0.945497313989521	0.945497313990458	0.945497313989837	0.94549731398952	0.945497313987681
230	0.94549546888585	0.945495468886766	0.945495468886165	0.945495468885848	0.945495468883944
231	0.945492445621865	0.945492445622812	0.945492445622178	0.945492445621863	0.945492445620049
232	0.945484412993117	0.945484412994141	0.945484412993429	0.945484412993115	0.945484412991506
233	0.945464668721466	0.945464668722509	0.945464668721772	0.945464668721464	0.945464668719719
234	0.945448851637526	0.945448851638517	0.945448851637833	0.945448851637524	0.945448851635818
235	0.945445118718963	0.945445118719956	0.945445118719269	0.945445118718961	0.945445118717343
236	0.945441477041528	0.945441477042573	0.945441477041834	0.945441477041526	0.945441477040015
237	0.945435561025349	0.94543556102649	0.945435561025653	0.945435561025347	0.945435561023945
238	0.945430253383612	0.945430253384786	0.945430253383916	0.94543025338361	0.945430253382202
239	0.945427540644223	0.945427540645397	0.945427540644528	0.945427540644221	0.945427540642789
240	0.945423528678854	0.945423528680082	0.945423528679161	0.945423528678852	0.945423528677444
241	0.945418909566866	0.945418909568166	0.945418909567173	0.945418909566864	0.945418909565511
242	0.945408302160715	0.945408302162035	0.945408302161025	0.945408302160713	0.945408302159466
243	0.945400647072463	0.945400647073779	0.945400647072777	0.94540064707246	0.945400647071286
244	0.945397800103899	0.945397800105218	0.945397800104214	0.945397800103896	0.945397800102622
245	0.94539667073062	0.945396670731946	0.945396670730935	0.945396670730618	0.945396670729296
246	0.945396449080535	0.945396449081862	0.945396449080849	0.945396449080532	0.945396449079207
247	0.945391261096844	0.945391261098172	0.94539126109716	0.945391261096841	0.94539126109566
248	0.945375743606103	0.945375743607436	0.945375743606416	0.9453757436061	0.945375743605222
249	0.945369105427208	0.945369105428544	0.945369105427517	0.945369105427205	0.94536910542641
250	0.945358746434221	0.945358746435553	0.945358746434528	0.945358746434218	0.945358746433532
251	0.945347654548389	0.945347654549738	0.945347654548696	0.945347654548386	0.945347654547725
252	0.945320113621628	0.945320113623078	0.945320113621938	0.945320113621626	0.945320113620951
253	0.94527227673054	0.945272276732096	0.945272276730852	0.945272276730537	0.945272276729692
254	0.945228680648964	0.94522868065066	0.945228680649279	0.945228680648961	0.945228680647955
255	0.945190792687077	0.945190792688841	0.945190792687403	0.945190792687075	0.945190792685922
256	0.94514847133499	0.945148471336828	0.94514847133532	0.945148471334987	0.945148471333721
257	0.945103467282004	0.945103467283981	0.945103467282331	0.945103467282001	0.945103467280744
258	0.94507379457722	0.945073794579286	0.945073794577552	0.945073794577217	0.945073794575714
259	0.945037326066503	0.945037326068655	0.945037326066839	0.945037326066501	0.945037326064565
260	0.945009192291059	0.9450091922932	0.945009192291395	0.945009192291056	0.945009192288736
261	0.944938547219952	0.94493854722232	0.944938547220291	0.94493854721995	0.944938547217593
262	0.944841729009563	0.94484172901202	0.944841729009904	0.94484172900956	0.94484172900728
263	0.944740777975822	0.944740777978309	0.944740777976173	0.944740777975819	0.944740777973444
264	0.944606279409675	0.944606279412071	0.944606279410042	0.944606279409672	0.944606279407279
265	0.944500710560207	0.944500710562322	0.94450071056058	0.944500710560204	0.944500710557583
266	0.944374758520392	0.944374758522419	0.94437475852078	0.944374758520389	0.944374758517348
267	0.944212121558851	0.944212121560781	0.944212121559268	0.944212121558847	0.944212121555105
268	0.94411745174707	0.944117451748846	0.944117451747504	0.944117451747067	0.944117451742613
269	0.944053296095191	0.944053296096696	0.944053296095635	0.944053296095188	0.944053296090623
270	0.944002965585857	0.944002965587011	0.944002965586307	0.944002965585854	0.944002965581431
271	0.94395231412126	0.943952314122368	0.943952314121716	0.943952314121257	0.943952314117088
272	0.943917886871961	0.94391788687314	0.943917886872416	0.943917886871958	0.943917886867932
273	0.943885751176207	0.943885751177357	0.943885751176664	0.943885751176203	0.943885751172137
274	0.943850182549266	0.943850182550226	0.943850182549726	0.943850182549263	0.943850182545038
275	0.943800933669944	0.943800933670646	0.943800933670405	0.943800933669941	0.94380093366593
276	0.943773062192598	0.943773062193254	0.94377306219306	0.943773062192595	0.943773062188536
277	0.943750387635089	0.943750387635727	0.943750387635555	0.943750387635086	0.943750387630828
278	0.943725895308931	0.943725895309402	0.943725895309403	0.943725895308928	0.943725895304318
279	0.943661353745716	0.943661353745944	0.94366135374619	0.943661353745713	0.943661353740757
280	0.943635732410608	0.943635732410697	0.943635732411083	0.943635732410605	0.943635732405361
281	0.943596911225921	0.943596911225812	0.943596911226399	0.943596911225919	0.943596911220646
282	0.943561120257421	0.943561120256996	0.943561120257901	0.943561120257418	0.943561120252302
283	0.943529430988438	0.943529430987752	0.943529430988911	0.943529430988435	0.943529430983396
284	0.943525164280266	0.943525164279439	0.943525164280737	0.943525164280263	0.943525164275231
285	0.943522581807005	0.943522581806059	0.943522581807473	0.943522581807003	0.943522581802064
286	0.943520035790728	0.943520035789711	0.943520035791193	0.943520035790725	0.943520035785994
287	0.943514666325729	0.943514666324636	0.943514666326193	0.943514666325726	0.943514666321224
288	0.943504489825933	0.943504489824598	0.943504489826399	0.943504489825931	0.943504489821548
289	0.943480962979826	0.943480962978153	0.943480962980298	0.943480962979823	0.943480962975309
290	0.943475661495153	0.943475661493309	0.943475661495631	0.94347566149515	0.943475661490545
291	0.943475613571289	0.943475613569434	0.943475613571768	0.943475613571286	0.943475613566676
292	0.943469737909161	0.943469737907443	0.943469737909634	0.943469737909159	0.94346973790475
293	0.94346336617185	0.943463366170242	0.943463366172321	0.943463366171847	0.943463366167497
294	0.94339789438966	0.943397894388424	0.943397894390115	0.943397894389657	0.94339789438537
295	0.943268472142982	0.943268472142233	0.943268472143426	0.943268472142979	0.943268472139044
296	0.943027078099807	0.943027078099257	0.943027078100257	0.943027078099804	0.943027078096072
297	0.942759466549136	0.942759466548702	0.942759466549635	0.942759466549133	0.942759466543741
298	0.942392591837861	0.942392591837836	0.942392591838386	0.942392591837857	0.942392591829589
299	0.941794119269558	0.941794119270485	0.941794119270073	0.941794119269555	0.941794119262686
300	0.941414960854978	0.941414960856728	0.94141496085548	0.941414960854975	0.941414960850417
301	0.94141184742215	0.941411847425373	0.941411847422623	0.941411847422149	0.941411847417416
302	0.941374518107598	0.941374518110845	0.941374518108068	0.941374518107597	0.941374518102944
303	0.941371212050402	0.941371212053597	0.94137121205087	0.941371212050402	0.941371212045669
304	0.94133624684235	0.941336246845431	0.941336246842813	0.94133624684235	0.94133624683793
305	0.941330946618879	0.941330946622048	0.941330946619341	0.941330946618879	0.941330946614397
306	0.941327785953355	0.941327785956657	0.941327785953816	0.941327785953354	0.941327785948933
307	0.94132731697395	0.941327316977234	0.94132731697441	0.941327316973949	0.941327316969511
308	0.941323945711593	0.941323945714942	0.941323945712053	0.941323945711592	0.941323945707279
309	0.941323911964987	0.941323911968336	0.941323911965447	0.941323911964987	0.941323911960673
310	0.941320480684153	0.94132048068747	0.941320480684613	0.941320480684152	0.941320480679912
311	0.941319135339711	0.941319135343013	0.94131913534017	0.94131913533971	0.941319135335513
312	0.941318852403499	0.941318852406809	0.941318852403958	0.941318852403498	0.94131885239929
313	0.941318026361091	0.941318026364407	0.94131802636155	0.94131802636109	0.941318026356876
314	0.941316838516988	0.941316838520306	0.941316838517446	0.941316838516986	0.941316838512784
315	0.941316772792636	0.941316772795955	0.941316772793094	0.941316772792635	0.941316772788435
316	0.941316642416081	0.941316642419401	0.941316642416539	0.941316642416079	0.941316642411886
317	0.941316346854794	0.941316346858119	0.941316346855252	0.941316346854792	0.941316346850617
318	0.941315040502663	0.941315040505984	0.941315040503122	0.941315040502662	0.941315040498468
319	0.941312604701111	0.941312604704428	0.94131260470157	0.94131260470111	0.9413126046969
320	0.941312407604295	0.941312407607617	0.941312407604754	0.941312407604294	0.941312407600106
321	0.94131237979067	0.941312379793992	0.941312379791129	0.941312379790669	0.941312379786478
322	0.94130744222413	0.941307442227422	0.941307442224588	0.941307442224129	0.941307442219852
323	0.941302842542026	0.941302842545329	0.941302842542484	0.941302842542025	0.941302842537707
324	0.941301724006997	0.941301724010279	0.941301724007455	0.941301724006996	0.941301724002639
325	0.94130073728521	0.94130073728848	0.941300737285667	0.941300737285208	0.94130073728084
326	0.941296083265768	0.941296083269069	0.941296083266226	0.941296083265766	0.941296083261335
327	0.941289182062372	0.941289182065724	0.941289182062829	0.941289182062371	0.941289182057892
328	0.941289158532854	0.941289158536211	0.941289158533311	0.941289158532852	0.94128915852838
329	0.941288038033667	0.941288038037028	0.941288038034123	0.941288038033665	0.941288038029178
330	0.941287666235501	0.941287666238879	0.941287666235956	0.941287666235499	0.94128766623104
331	0.941287429310286	0.941287429313657	0.941287429310741	0.941287429310284	0.941287429305833
332	0.941287427952042	0.941287427955413	0.941287427952497	0.941287427952039	0.941287427947591
333	0.941287256804281	0.941287256807652	0.941287256804737	0.941287256804279	0.941287256799829
334	0.941287255823013	0.941287255826384	0.941287255823468	0.941287255823011	0.941287255818559
335	0.941287129417566	0.941287129420933	0.941287129418021	0.941287129417564	0.941287129413122
336	0.941286230362687	0.94128623036605	0.941286230363142	0.941286230362685	0.941286230358269
337	0.941286228876799	0.941286228880163	0.941286228877254	0.941286228876797	0.941286228872382
338	0.941284836337082	0.941284836340454	0.941284836337537	0.941284836337081	0.941284836332704
339	0.941284787064797	0.94128478706817	0.941284787065252	0.941284787064795	0.941284787060407
340	0.941284721511501	0.941284721514871	0.941284721511956	0.941284721511499	0.941284721507114
341	0.941283586283387	0.94128358628676	0.941283586283842	0.941283586283385	0.941283586279056
342	0.941278608634277	0.941278608637667	0.941278608634732	0.941278608634275	0.941278608630014
343	0.941275124390953	0.941275124394365	0.941275124391407	0.94127512439095	0.941275124386577
344	0.941274710589743	0.941274710593163	0.941274710590198	0.941274710589741	0.941274710585354
345	0.941274137772334	0.941274137775746	0.941274137772788	0.941274137772332	0.941274137767918
346	0.941274058243285	0.941274058246695	0.941274058243739	0.941274058243283	0.941274058238868
347	0.941272840528704	0.941272840532128	0.941272840529159	0.941272840528702	0.941272840524245
348	0.941270672502006	0.941270672505438	0.941270672502459	0.941270672502004	0.941270672497506
349	0.941270457474552	0.941270457477984	0.941270457475006	0.94127045747455	0.94127045747005
350	0.941268057017818	0.941268057021259	0.941268057018271	0.941268057017816	0.941268057013288
351	0.941267665422123	0.941267665425564	0.941267665422576	0.941267665422121	0.941267665417608
352	0.941261374156079	0.94126137415953	0.941261374156529	0.941261374156077	0.941261374151592
353	0.941259737758236	0.941259737761696	0.941259737758685	0.941259737758234	0.941259737753721
354	0.941259735349688	0.941259735353147	0.941259735350137	0.941259735349686	0.941259735345173
355	0.94125973518359	0.941259735187049	0.94125973518404	0.941259735183588	0.941259735179075
356	0.941259720877357	0.941259720880814	0.941259720877806	0.941259720877355	0.941259720872842
357	0.941258937516101	0.941258937519547	0.941258937516551	0.9412589375161	0.941258937511637
358	0.941257547146732	0.941257547150153	0.941257547147182	0.941257547146731	0.941257547142276
359	0.941256594944141	0.941256594947559	0.94125659494459	0.941256594944139	0.941256594939651
360	0.941256431020484	0.941256431023906	0.941256431020934	0.941256431020482	0.941256431015996
361	0.941255315863005	0.941255315866423	0.941255315863455	0.941255315863003	0.941255315858571
362	0.941253903568745	0.941253903572138	0.941253903569197	0.941253903568743	0.9412539035643
363	0.941252468768849	0.941252468772237	0.9412524687693	0.941252468768847	0.94125246876435
364	0.941251670322394	0.941251670325766	0.941251670322845	0.941251670322392	0.941251670317897
365	0.941249695953533	0.941249695956877	0.941249695953983	0.941249695953531	0.9412496959491
366	0.941248126256059	0.941248126259376	0.941248126256509	0.941248126256056	0.941248126251585
367	0.941248004763362	0.941248004766675	0.941248004763812	0.94124800476336	0.941248004758859
368	0.94124728017397	0.941247280177319	0.94124728017442	0.941247280173968	0.941247280169467
369	0.94124719867268	0.941247198676025	0.941247198673131	0.941247198672678	0.941247198668203
370	0.94124340763989	0.941243407643262	0.941243407640341	0.941243407639888	0.94124340763544
371	0.941229150104017	0.941229150107388	0.941229150104466	0.941229150104015	0.941229150099432
372	0.941221608402968	0.941221608406288	0.941221608403415	0.941221608402966	0.941221608398313
373	0.941216747301851	0.941216747305131	0.941216747302298	0.941216747301849	0.941216747297323
374	0.941212821164113	0.941212821167378	0.941212821164562	0.941212821164111	0.941212821159632
375	0.941208978603126	0.941208978606386	0.941208978603575	0.941208978603124	0.941208978598539
376	0.941205919644776	0.941205919647995	0.941205919645225	0.941205919644774	0.941205919640139
377	0.941199091973354	0.94119909197657	0.941199091973802	0.941199091973352	0.941199091968804
378	0.941192439571561	0.941192439574788	0.94119243957201	0.941192439571559	0.941192439567021
379	0.941191424379349	0.941191424382555	0.941191424379798	0.941191424379347	0.941191424374761
380	0.941191010101816	0.941191010105034	0.941191010102265	0.941191010101814	0.941191010097237
381	0.941190290082141	0.941190290085361	0.94119029008259	0.941190290082139	0.94119029007761
382	0.941184664622749	0.941184664625975	0.941184664623197	0.941184664622747	0.941184664618289
383	0.941176980352641	0.94117698035584	0.941176980353086	0.941176980352639	0.941176980348112
384	0.941176837111568	0.941176837114756	0.941176837112013	0.941176837111566	0.941176837107021
385	0.941176792459365	0.941176792462558	0.94117679245981	0.941176792459363	0.941176792454817
386	0.941171876111233	0.941171876114406	0.94117187611168	0.94117187611123	0.941171876106792
387	0.941156171224874	0.941156171228027	0.94115617122532	0.941156171224871	0.941156171220544
388	0.94115275679938	0.94115275680253	0.941152756799825	0.941152756799377	0.941152756794948
389	0.941152616298083	0.941152616301234	0.941152616298529	0.941152616298081	0.941152616293626
390	0.941151029567947	0.941151029571077	0.941151029568394	0.941151029567945	0.94115102956353
391	0.94114844652377	0.941148446526891	0.941148446524216	0.941148446523769	0.941148446519448
392	0.941148322001578	0.941148322004704	0.941148322002024	0.941148322001576	0.941148321997268
393	0.941147187852644	0.94114718785578	0.941147187853088	0.941147187852642	0.941147187848388
394	0.941146571901768	0.941146571904903	0.941146571902212	0.941146571901766	0.941146571897474
395	0.94114441001659	0.941144410019732	0.941144410017033	0.941144410016588	0.9411444100124
396	0.941140099119385	0.941140099122508	0.941140099119828	0.941140099119383	0.941140099115096
397	0.941138243260755	0.941138243263875	0.941138243261198	0.941138243260753	0.941138243256376
398	0.94113664734061	0.941136647343738	0.941136647341054	0.941136647340608	0.941136647336294
399	0.941123852561908	0.941123852565095	0.941123852562351	0.941123852561906	0.941123852557859
400	0.941115872606699	0.941115872609911	0.941115872607145	0.941115872606697	0.941115872602497
401	0.941107015236091	0.941107015239308	0.941107015236538	0.941107015236089	0.941107015231739
402	0.94109786805244	0.941097868055716	0.941097868052889	0.941097868052438	0.941097868048235
403	0.941079442724559	0.941079442728031	0.941079442725009	0.941079442724557	0.941079442720581
404	0.941077538663594	0.941077538667048	0.941077538664045	0.941077538663592	0.941077538659559
405	0.941071802844442	0.941071802847896	0.941071802844893	0.94107180284444	0.941071802840297
406	0.941069477720707	0.94106947772413	0.94106947772116	0.941069477720705	0.941069477716516
407	0.941068840950477	0.941068840953918	0.94106884095093	0.941068840950475	0.941068840946292
408	0.94106882514614	0.941068825149584	0.941068825146594	0.941068825146138	0.941068825141958
409	0.941059765551499	0.941059765554898	0.941059765551954	0.941059765551497	0.94105976554743
410	0.941044677852654	0.941044677855977	0.941044677853118	0.941044677852652	0.941044677848446
411	0.941026365755836	0.941026365759167	0.94102636575631	0.941026365755834	0.941026365751365
412	0.941010088228688	0.941010088232089	0.941010088229173	0.941010088228686	0.941010088224359
413	0.940988999028192	0.940988999031733	0.940988999028686	0.94098899902819	0.940988999024144
414	0.940984243728821	0.940984243732396	0.940984243729321	0.940984243728818	0.940984243724648
415	0.940983133554831	0.940983133558463	0.940983133555335	0.940983133554829	0.940983133550587
416	0.940982294284389	0.940982294288065	0.940982294284896	0.940982294284387	0.94098229428017
417	0.940964212383394	0.94096421238725	0.94096421238391	0.940964212383392	0.940964212379302
418	0.940957988733732	0.940957988737646	0.940957988734251	0.94095798873373	0.940957988729582
419	0.940955057020431	0.940955057024399	0.940955057020948	0.940955057020429	0.940955057016368
420	0.940954521905507	0.940954521909483	0.940954521906025	0.940954521905505	0.940954521901471
421	0.94093842906523	0.940938429069307	0.940938429065748	0.940938429065228	0.9409384290609
422	0.940935163517128	0.940935163521205	0.940935163517648	0.940935163517126	0.940935163512627
423	0.940933730260322	0.940933730264423	0.940933730260841	0.94093373026032	0.940933730255901
424	0.940928021850424	0.940928021854635	0.940928021850943	0.940928021850422	0.940928021846193
425	0.94089899658915	0.940898996593729	0.940898996589676	0.940898996589147	0.940898996584548
426	0.940895475206743	0.940895475211401	0.940895475207268	0.94089547520674	0.940895475201971
427	0.94089547321881	0.940895473223467	0.940895473219335	0.940895473218808	0.940895473214039
428	0.94089532853185	0.940895328536498	0.940895328532375	0.940895328531848	0.940895328527089
429	0.940894358333697	0.94089435833836	0.940894358334221	0.940894358333694	0.940894358328914
430	0.940884017948228	0.940884017952825	0.940884017948755	0.940884017948226	0.940884017943515
431	0.940877120054718	0.940877120059254	0.940877120055254	0.940877120054715	0.94087712004997
432	0.940873817723989	0.940873817728518	0.94087381772453	0.940873817723986	0.940873817719217
433	0.94087378438827	0.940873784392798	0.940873784388812	0.940873784388268	0.940873784383489
434	0.940839295536264	0.940839295540823	0.940839295536819	0.940839295536262	0.940839295531201
435	0.940837753381699	0.940837753386215	0.940837753382256	0.940837753381696	0.940837753376564
436	0.94083750491603	0.940837504920544	0.940837504916588	0.940837504916027	0.940837504910898
437	0.940820535712633	0.940820535717319	0.940820535713188	0.94082053571263	0.940820535707343
438	0.940794135351639	0.940794135355936	0.940794135352185	0.940794135351637	0.940794135346694
439	0.940793951746186	0.940793951750456	0.94079395174673	0.940793951746183	0.940793951741243
440	0.940777617457952	0.940777617461995	0.940777617458492	0.94077761745795	0.940777617452913
441	0.940765454790667	0.94076545479458	0.940765454791204	0.940765454790664	0.940765454785826
442	0.940627188266502	0.940627188269844	0.940627188267051	0.9406271882665	0.940627188262594
443	0.940606450987086	0.94060645099031	0.940606450987631	0.940606450987084	0.940606450983145
444	0.940562475257161	0.940562475260178	0.940562475257731	0.94056247525716	0.940562475252446
445	0.940560536558603	0.940560536561654	0.940560536559175	0.940560536558601	0.940560536553806
446	0.940518286367866	0.940518286370861	0.94051828636848	0.940518286367865	0.940518286362635
447	0.940489524580219	0.940489524582807	0.94048952458084	0.940489524580219	0.940489524575345
448	0.940484432051064	0.940484432053637	0.940484432051693	0.940484432051064	0.940484432045955
449	0.940483012992539	0.940483012995144	0.940483012993162	0.940483012992539	0.940483012987487
450	0.940405427135751	0.940405427137436	0.940405427136404	0.940405427135752	0.940405427130411
451	0.940405071553395	0.940405071554499	0.940405071553874	0.940405071553397	0.940405071548473
452	0.940404482238085	0.940404482239187	0.940404482238564	0.940404482238087	0.940404482233168
453	0.940403770822223	0.940403770823322	0.940403770822703	0.940403770822226	0.940403770817306
454	0.94039761928542	0.940397619286364	0.940397619285897	0.940397619285423	0.940397619280562
455	0.940397241630662	0.940397241631599	0.94039724163114	0.940397241630665	0.940397241625784
456	0.940394070920081	0.940394070921047	0.94039407092056	0.940394070920084	0.940394070915191
457	0.940393161115924	0.940393161116901	0.940393161116402	0.940393161115927	0.940393161111048
458	0.940393154889278	0.940393154890253	0.940393154889756	0.94039315488928	0.940393154884401
459	0.940393005204673	0.940393005205646	0.94039300520515	0.940393005204675	0.940393005199807
460	0.940392910662225	0.9403929106632	0.940392910662703	0.940392910662228	0.940392910657366
461	0.940392526664893	0.940392526665877	0.94039252666537	0.940392526664896	0.940392526660038
462	0.940392505748794	0.940392505749778	0.940392505749271	0.940392505748797	0.940392505743935
463	0.940392440515032	0.940392440516013	0.940392440515509	0.940392440515035	0.940392440510172
464	0.940392367144335	0.940392367145317	0.940392367144812	0.940392367144338	0.940392367139472
465	0.940392290991228	0.940392290992208	0.940392290991705	0.94039229099123	0.940392290986365
466	0.940392263876406	0.940392263877388	0.940392263876883	0.940392263876409	0.940392263871543
467	0.940392163734428	0.940392163735409	0.940392163734906	0.940392163734432	0.940392163729569
468	0.940391883732066	0.940391883733044	0.940391883732544	0.940391883732069	0.940391883727204
469	0.940391825627258	0.940391825628234	0.940391825627735	0.940391825627261	0.940391825622397
470	0.940391823079154	0.94039182308013	0.940391823079631	0.940391823079157	0.940391823074293
471	0.940391675050522	0.940391675051497	0.940391675050999	0.940391675050524	0.940391675045652
472	0.940391373585002	0.940391373585975	0.940391373585479	0.940391373585005	0.940391373580137
473	0.940391358785069	0.940391358786043	0.940391358785546	0.940391358785072	0.940391358780201
474	0.940391109240407	0.940391109241379	0.940391109240884	0.94039110924041	0.940391109235544
475	0.940390911068312	0.940390911069281	0.940390911068789	0.940390911068315	0.940390911063436
476	0.940390131960522	0.940390131961471	0.940390131960999	0.940390131960525	0.940390131955654
477	0.940389745568272	0.940389745569212	0.940389745568749	0.940389745568275	0.940389745563409
478	0.940389715440071	0.94038971544101	0.940389715440548	0.940389715440073	0.940389715435211
479	0.940389497558279	0.94038949755922	0.940389497558756	0.940389497558281	0.940389497553422
480	0.940389496886842	0.940389496887782	0.940389496887319	0.940389496886844	0.940389496881986
481	0.940388976701324	0.940388976702256	0.940388976701801	0.940388976701326	0.94038897669646
482	0.940387862123928	0.940387862124859	0.940387862124405	0.94038786212393	0.940387862119028
483	0.940387861725399	0.94038786172633	0.940387861725876	0.940387861725401	0.940387861720499
484	0.940387860224935	0.940387860225866	0.940387860225412	0.940387860224936	0.940387860220033
485	0.940387858650769	0.9403878586517	0.940387858651246	0.940387858650771	0.940387858645868
486	0.94038777389362	0.940387773894551	0.940387773894097	0.940387773893622	0.940387773888729
487	0.940387077019643	0.940387077020567	0.94038707702012	0.940387077019645	0.940387077014745
488	0.940387074529982	0.940387074530906	0.940387074530459	0.940387074529984	0.940387074525084
489	0.940386703450716	0.940386703451639	0.940386703451194	0.940386703450718	0.940386703445804
490	0.940386698778236	0.940386698779159	0.940386698778714	0.940386698778238	0.940386698773324
491	0.940386418374315	0.940386418375231	0.940386418374793	0.940386418374317	0.940386418369384
492	0.940386360601186	0.940386360602101	0.940386360601664	0.940386360601189	0.940386360596258
493	0.940386311211086	0.940386311211999	0.940386311211564	0.940386311211088	0.940386311206163
494	0.940385913947344	0.94038591394826	0.940385913947823	0.940385913947347	0.940385913942407
495	0.940385901958151	0.940385901959066	0.940385901958629	0.940385901958153	0.94038590195321
496	0.940385886657072	0.940385886657986	0.940385886657551	0.940385886657074	0.940385886652135
497	0.940384838402782	0.940384838403681	0.940384838403261	0.940384838402784	0.940384838397848
498	0.940383791587613	0.940383791588512	0.940383791588093	0.940383791587616	0.940383791582663
499	0.940383761756944	0.940383761757846	0.940383761757424	0.940383761756947	0.940383761751993
500	0.940383756086523	0.940383756087425	0.940383756087003	0.940383756086526	0.940383756081569
501	0.940382757102589	0.940382757103471	0.940382757103069	0.940382757102591	0.94038275709763
502	0.940382431740457	0.940382431741335	0.940382431740938	0.940382431740459	0.940382431735481
503	0.940381994829358	0.940381994830242	0.94038199482984	0.940381994829361	0.94038199482439
504	0.940381992509458	0.940381992510341	0.940381992509939	0.94038199250946	0.94038199250449
505	0.940381768437085	0.940381768437964	0.940381768437567	0.940381768437087	0.940381768432115
506	0.940381684814252	0.940381684815133	0.940381684814734	0.940381684814254	0.940381684809281
507	0.940381407682083	0.940381407682962	0.940381407682566	0.940381407682086	0.940381407677113
508	0.940381220710992	0.940381220711869	0.940381220711474	0.940381220710995	0.940381220706025
509	0.940380883960524	0.94038088396139	0.940380883961006	0.940380883960526	0.940380883955558
510	0.940380574025483	0.940380574026347	0.940380574025966	0.940380574025486	0.940380574020521
511	0.940380549313501	0.940380549314367	0.940380549313983	0.940380549313503	0.940380549308541
512	0.94038054865129	0.940380548652156	0.940380548651772	0.940380548651292	0.94038054864633
513	0.940380311984061	0.940380311984937	0.940380311984543	0.940380311984064	0.940380311979089
514	0.940380185702773	0.940380185703654	0.940380185703255	0.940380185702776	0.940380185697804
515	0.940380152645629	0.940380152646515	0.940380152646111	0.940380152645632	0.940380152640668
516	0.940380087936775	0.940380087937658	0.940380087937256	0.940380087936778	0.940380087931817
517	0.940379830615434	0.940379830616331	0.940379830615915	0.940379830615437	0.940379830610471
518	0.940379808304641	0.940379808305539	0.940379808305122	0.940379808304644	0.940379808299678
519	0.940379698941387	0.940379698942289	0.940379698941867	0.940379698941389	0.940379698936422
520	0.940379547812349	0.940379547813246	0.940379547812831	0.940379547812352	0.94037954780738
521	0.940377234917083	0.940377234917992	0.940377234917564	0.940377234917086	0.94037723491216
522	0.940376963612296	0.940376963613201	0.940376963612777	0.940376963612299	0.940376963607382
523	0.940376940477748	0.940376940478654	0.94037694047823	0.940376940477752	0.940376940472832
524	0.940376766392472	0.940376766393374	0.940376766392953	0.940376766392475	0.940376766387569
525	0.940376582213533	0.94037658221444	0.940376582214014	0.940376582213536	0.940376582208634
526	0.940375804593585	0.94037580459449	0.940375804594068	0.940375804593589	0.940375804588668
527	0.940374774506272	0.940374774507179	0.940374774506756	0.940374774506276	0.940374774501321
528	0.940374654559571	0.940374654560477	0.940374654560054	0.940374654559574	0.940374654554626
529	0.940374589403999	0.940374589404911	0.940374589404482	0.940374589404002	0.940374589399063
530	0.940374535093566	0.940374535094478	0.94037453509405	0.94037453509357	0.940374535088623
531	0.940374271847856	0.940374271848772	0.94037427184834	0.940374271847859	0.940374271842898
532	0.940373664540619	0.940373664541534	0.940373664541103	0.940373664540622	0.940373664535674
533	0.940372261233937	0.940372261234864	0.940372261234419	0.94037226123394	0.940372261229012
534	0.940372147127132	0.940372147128056	0.940372147127613	0.940372147127134	0.940372147122212
535	0.940372114218151	0.940372114219072	0.940372114218632	0.940372114218153	0.940372114213226
536	0.940371492342225	0.94037149234315	0.940371492342707	0.940371492342227	0.940371492337319
537	0.94037011610125	0.940370116102188	0.940370116101731	0.940370116101253	0.940370116096313
538	0.940369971201452	0.940369971202394	0.940369971201934	0.940369971201455	0.940369971196529
539	0.940369815502475	0.940369815503414	0.940369815502957	0.940369815502477	0.940369815497536
540	0.940369801056687	0.940369801057624	0.940369801057169	0.94036980105669	0.940369801051745
541	0.940369786055779	0.940369786056714	0.94036978605626	0.940369786055782	0.940369786050841
542	0.94036973678392	0.940369736784853	0.940369736784401	0.940369736783923	0.940369736778969
543	0.940367296509219	0.940367296510147	0.9403672965097	0.940367296509222	0.940367296504274
544	0.940367026406073	0.940367026407004	0.940367026406553	0.940367026406075	0.940367026401145
545	0.940366932029071	0.940366932029995	0.940366932029551	0.940366932029073	0.940366932024143
546	0.940366665177848	0.940366665178776	0.940366665178329	0.940366665177851	0.94036666517294
547	0.94036349532586	0.940363495326786	0.940363495326337	0.940363495325862	0.940363495320994
548	0.940362424302286	0.940362424303208	0.940362424302764	0.940362424302288	0.940362424297425
549	0.940362354693142	0.94036235469407	0.940362354693621	0.940362354693144	0.940362354688282
550	0.94035898335621	0.940358983357201	0.940358983356688	0.940358983356212	0.940358983351343
551	0.940358798000319	0.940358798001317	0.940358798000795	0.940358798000321	0.940358797995469
552	0.940357057058091	0.940357057059063	0.94035705705857	0.940357057058093	0.940357057053157
553	0.940352349345656	0.940352349346655	0.940352349346136	0.940352349345657	0.940352349340649
554	0.940352132640851	0.940352132641852	0.940352132641331	0.940352132640853	0.940352132635833
555	0.940351853247052	0.940351853248062	0.94035185324753	0.940351853247053	0.940351853242061
556	0.940350722960077	0.940350722961073	0.940350722960557	0.940350722960079	0.940350722955042
557	0.940345614932386	0.940345614933372	0.940345614932866	0.940345614932387	0.940345614927277
558	0.94034427562353	0.940344275624474	0.94034427562401	0.940344275623532	0.940344275618427
559	0.940343318113762	0.940343318114722	0.94034331811424	0.940343318113763	0.940343318108662
560	0.940343200127601	0.940343200128564	0.940343200128079	0.940343200127603	0.940343200122495
561	0.940338977005846	0.940338977006765	0.940338977006315	0.940338977005848	0.940338977000835
562	0.9403349410246	0.940334941025463	0.940334941025065	0.940334941024602	0.940334941019576
563	0.940333405120497	0.940333405121371	0.940333405120958	0.940333405120499	0.940333405115371
564	0.940333405090109	0.940333405090982	0.940333405090569	0.94033340509011	0.940333405084983
565	0.940329811322916	0.940329811323743	0.940329811323365	0.940329811322918	0.940329811318018
566	0.940326927520702	0.940326927521455	0.940326927521147	0.940326927520705	0.940326927515859
567	0.9403241937391	0.940324193739871	0.940324193739539	0.940324193739102	0.940324193734114
568	0.940323247130957	0.940323247131702	0.940323247131395	0.940323247130959	0.940323247125929
569	0.940310915552769	0.940310915553439	0.940310915553196	0.940310915552772	0.940310915548088
570	0.940307062139904	0.940307062140534	0.940307062140327	0.940307062139906	0.94030706213528
571	0.940306840211192	0.940306840211824	0.940306840211616	0.940306840211195	0.940306840206532
572	0.940306186528228	0.940306186528905	0.940306186528651	0.940306186528231	0.940306186523619
573	0.940299011498946	0.940299011499516	0.940299011499361	0.940299011498948	0.940299011494553
574	0.940289440024734	0.940289440025279	0.940289440025145	0.940289440024736	0.94028944002044
575	0.94028550699818	0.940285506998775	0.940285506998588	0.940285506998182	0.940285506993811
576	0.940284484251877	0.940284484252535	0.940284484252283	0.940284484251879	0.940284484247511
577	0.940283886738114	0.940283886738729	0.94028388673852	0.940283886738116	0.940283886733799
578	0.940283215620717	0.940283215621303	0.940283215621123	0.940283215620718	0.940283215616387
579	0.940282012091326	0.940282012091958	0.940282012091734	0.940282012091328	0.940282012086983
580	0.940281563661733	0.940281563662361	0.940281563662139	0.940281563661734	0.940281563657358
581	0.940270967275027	0.940270967275596	0.940270967275442	0.940270967275029	0.94027096727082
582	0.940266992198232	0.940266992198748	0.940266992198654	0.940266992198234	0.940266992193929
583	0.940265655842552	0.940265655843068	0.940265655842975	0.940265655842554	0.940265655838229
584	0.940253779995298	0.940253779995935	0.940253779995706	0.9402537799953	0.940253779990875
585	0.940252149018939	0.940252149019607	0.940252149019344	0.940252149018941	0.940252149014521
586	0.940250008925925	0.940250008926652	0.940250008926326	0.940250008925927	0.940250008921705
587	0.940249376209691	0.940249376210431	0.940249376210089	0.940249376209692	0.940249376205433
588	0.94024691655305	0.940246916553807	0.940246916553451	0.940246916553052	0.940246916548659
589	0.940246912535016	0.940246912535773	0.940246912535416	0.940246912535018	0.94024691253062
590	0.940240123399369	0.940240123400132	0.940240123399766	0.940240123399371	0.940240123395072
591	0.940234800782893	0.940234800783622	0.940234800783293	0.940234800782895	0.940234800778651
592	0.940227840574087	0.94022784057475	0.940227840574489	0.940227840574089	0.940227840569727
593	0.940226242483047	0.940226242483716	0.940226242483455	0.940226242483049	0.940226242478694
594	0.940224228758913	0.940224228759635	0.940224228759326	0.940224228758915	0.940224228754613
595	0.940222430993296	0.940222430993998	0.94022243099371	0.940222430993297	0.940222430988893
596	0.940221002987352	0.94022100298804	0.940221002987768	0.940221002987353	0.940221002982922
597	0.940219012679632	0.940219012680315	0.940219012680056	0.940219012679634	0.940219012675027
598	0.940217734276891	0.940217734277564	0.940217734277309	0.940217734276893	0.940217734272332
599	0.940161894026806	0.940161894027632	0.940161894027219	0.940161894026808	0.940161894021911
600	0.94014377185928	0.940143771860069	0.940143771859728	0.940143771859282	0.940143771854704


==> Figures_data/E20R5000_Column/E20R5000Column_s.dat <==
i	Monomial	Newton	SNewton	Chebyshev
1	22	70	150	33
2	22	70	150	33
3	22	70	150	33
4	22	70	150	33
5	22	70	150	33
6	22	70	150	33
7	22	70	150	33
8	22	70	150	33
9	22	70	150	33
10	22	70	150	33
11	22	70	150	33
12	22	70	150	33
13	22	70	150	33
14	22	70	150	33
15	22	70	150	33
16	22	70	150	33
17	22	70	150	33
18	22	70	150	33
19	22	70	150	33
20	22	70	150	33
21	22	70	150	33
22	22	70	150	33
23	21	70	150	33
24	21	70	150	33
25	21	70	150	33
26	21	70	150	33
27	21	70	150	33
28	21	70	150	33
29	21	70	150	33
30	21	70	150	33
31	21	70	150	33
32	21	70	150	33
33	21	70	150	33
34	21	70	150	30
35	21	70	150	30
36	21	70	150	30
37	21	70	150	30
38	21	70	150	30
39	21	70	150	30
40	21	70	150	30
41	21	70	150	30
42	21	70	150	30
43	21	70	150	30
44	21	70	150	30
45	21	70	150	30
46	21	70	150	30
47	21	70	150	30
48	21	70	150	30
49	21	70	150	30
50	21	70	150	30
51	21	70	150	30
52	21	70	150	30
53	21	70	150	30
54	21	70	150	30
55	21	70	150	30
56	21	70	150	30
57	21	70	150	30
58	21	70	150	30
59	21	70	150	30
60	21	70	150	30
61	21	70	150	30
62	21	70	150	30
63	21	70	150	30
64	21	70	150	29
65	19	70	150	29
66	19	70	150	29
67	19	70	150	29
68	19	70	150	29
69	19	70	150	29
70	19	70	150	29
71	19	50	150	29
72	19	50	150	29
73	19	50	150	29
74	19	50	150	29
75	19	50	150	29
76	19	50	150	29
77	19	50	150	29
78	19	50	150	29
79	19	50	150	29
80	19	50	150	29
81	19	50	150	29
82	19	50	150	29
83	19	50	150	29
84	19	50	150	29
85	19	50	150	29
86	19	50	150	29
87	19	50	150	29
88	19	50	150	29
89	19	50	150	29
90	19	50	150	29
91	19	50	150	29
92	19	50	150	29
93	19	50	150	28
94	19	50	150	28
95	19	50	150	28
96	19	50	150	28
97	19	50	150	28
98	19	50	150	28
99	19	50	150	28
100	19	50	150	28
101	19	50	150	28
102	19	50	150	28
103	19	50	150	28
104	19	50	150	28
105	19	50	150	28
106	19	50	150	28
107	19	50	150	28
108	19	50	150	28
109	19	50	150	28
110	19	50	150	28
111	19	50	150	28
112	19	50	150	28
113	19	50	150	28
114	19	50	150	28
115	19	50	150	28
116	19	50	150	28
117	19	50	150	28
118	19	50	150	28
119	19	50	150	28
120	19	50	150	28
121	19	41	150	28
122	19	41	150	28
123	19	41	150	28
124	19	41	150	28
125	19	41	150	28
126	19	41	150	28
127	19	41	150	28
128	19	41	150	28
129	19	41	150	28
130	19	41	150	28
131	19	41	150	28
132	19	41	150	28
133	19	41	150	28
134	19	41	150	28
135	19	41	150	28
136	19	41	150	28
137	19	41	150	28
138	19	41	150	28
139	19	41	150	28
140	19	41	150	28
141	19	41	150	28
142	19	41	150	28
143	19	41	150	28
144	19	41	150	28
145	19	41	150	28
146	19	41	150	28
147	19	41	150	28
148	19	41	150	28
149	19	41	150	28
150	19	41	150	28
151	26	64	150	32
152	26	64	150	32
153	26	64	150	32
154	26	64	150	32
155	26	64	150	32
156	26	64	150	32
157	26	64	150	32
158	26	64	150	32
159	26	64	150	32
160	26	64	150	32
161	26	64	150	32
162	26	64	150	32
163	26	64	150	32
164	26	64	150	32
165	26	64	150	32
166	26	64	150	32
167	26	64	150	32
168	26	64	150	32
169	26	64	150	32
170	26	64	150	32
171	26	64	150	32
172	26	64	150	32
173	26	64	150	32
174	26	64	150	32
175	26	64	150	32
176	26	64	150	32
177	21	64	150	32
178	21	64	150	32
179	21	64	150	32
180	21	64	150	32
181	21	64	150	32
182	21	64	150	32
183	21	64	150	32
184	21	64	150	32
185	21	64	150	32
186	21	64	150	32
187	21	64	150	32
188	21	64	150	32
189	21	64	150	32
190	21	64	150	32
191	21	64	150	32
192	21	64	150	32
193	21	64	150	32
194	21	64	150	32
195	21	64	150	32
196	21	64	150	32
197	21	64	150	32
198	19	64	150	32
199	19	64	150	32
200	19	64	150	32
201	19	64	150	32
202	19	64	150	32
203	19	64	150	32
204	19	64	150	32
205	19	64	150	32
206	19	64	150	32
207	19	64	150	32
208	19	64	150	32
209	19	64	150	32
210	19	64	150	32
211	19	64	150	32
212	19	64	150	32
213	19	64	150	32
214	19	64	150	32
215	19	50	150	29
216	19	50	150	29
217	19	50	150	29
218	19	50	150	29
219	19	50	150	29
220	19	50	150	29
221	19	50	150	29
222	19	50	150	29
223	19	50	150	29
224	19	50	150	29
225	19	50	150	29
226	19	50	150	29
227	19	50	150	29
228	19	50	150	29
229	19	50	150	29
230	19	50	150	29
231	19	50	150	29
232	19	50	150	29
233	19	50	150	29
234	19	50	150	29
235	19	50	150	29
236	19	50	150	29
237	19	50	150	29
238	19	50	150	29
239	19	50	150	29
240	19	50	150	29
241	19	50	150	29
242	19	50	150	29
243	19	50	150	29
244	19	50	150	28
245	19	50	150	28
246	19	50	150	28
247	19	50	150	28
248	19	50	150	28
249	19	50	150	28
250	19	50	150	28
251	19	50	150	28
252	19	50	150	28
253	19	50	150	28
254	19	50	150	28
255	19	50	150	28
256	19	50	150	28
257	19	50	150	28
258	19	50	150	28
259	19	50	150	28
260	19	50	150	28
261	19	50	150	28
262	19	50	150	28
263	19	50	150	28
264	19	50	150	28
265	19	42	150	28
266	19	42	150	28
267	19	42	150	28
268	19	42	150	28
269	19	42	150	28
270	19	42	150	28
271	19	42	150	28
272	19	42	150	28
273	19	42	150	28
274	19	42	150	28
275	19	42	150	28
276	19	42	150	28
277	19	42	150	28
278	19	42	150	28
279	19	42	150	28
280	19	42	150	28
281	19	42	150	28
282	19	42	150	28
283	19	42	150	28
284	19	42	150	28
285	19	42	150	28
286	19	42	150	28
287	19	42	150	28
288	19	42	150	28
289	19	42	150	28
290	19	42	150	28
291	19	42	150	28
292	19	42	150	28
293	19	42	150	28
294	19	42	150	28
295	19	42	150	28
296	19	42	150	28
297	19	42	150	28
298	19	42	150	28
299	19	42	150	28
300	19	42	150	27
301	26	61	150	32
302	26	61	150	32
303	26	61	150	32
304	26	61	150	32
305	26	61	150	32
306	26	61	150	32
307	26	61	150	32
308	26	61	150	32
309	26	61	150	32
310	26	61	150	32
311	26	61	150	32
312	26	61	150	32
313	26	61	150	32
314	26	61	150	32
315	26	61	150	32
316	26	61	150	32
317	26	61	150	32
318	26	61	150	32
319	26	61	150	32
320	26	61	150	32
321	26	61	150	32
322	26	61	150	32
323	26	61	150	32
324	26	61	150	32
325	26	61	150	32
326	26	61	150	32
327	21	61	150	32
328	21	61	150	32
329	21	61	150	32
330	21	61	150	32
331	21	61	150	32
332	21	61	150	32
333	21	61	150	32
334	21	61	150	32
335	21	61	150	32
336	21	61	150	32
337	21	61	150	32
338	21	61	150	32
339	21	61	150	32
340	21	61	150	32
341	21	61	150	32
342	21	61	150	32
343	21	61	150	32
344	21	61	150	32
345	21	61	150	32
346	21	61	150	32
347	21	61	150	32
348	19	61	150	32
349	19	61	150	32
350	19	61	150	32
351	19	61	150	32
352	19	61	150	32
353	19	61	150	32
354	19	61	150	32
355	19	61	150	32
356	19	61	150	32
357	19	61	150	32
358	19	61	150	32
359	19	61	150	32
360	19	61	150	32
361	19	61	150	32
362	19	54	150	32
363	19	54	150	32
364	19	54	150	32
365	19	54	150	29
366	19	54	150	29
367	19	54	150	29
368	19	54	150	29
369	19	54	150	29
370	19	54	150	29
371	19	54	150	29
372	19	54	150	29
373	19	54	150	29
374	19	54	150	29
375	19	54	150	29
376	19	54	150	29
377	19	54	150	29
378	19	54	150	29
379	19	54	150	29
380	19	54	150	29
381	19	54	150	29
382	19	54	150	29
383	19	54	150	29
384	19	54	150	29
385	19	54	150	29
386	19	54	150	29
387	19	54	150	29
388	19	54	150	29
389	19	54	150	29
390	19	54	150	29
391	19	54	150	29
392	19	54	150	29
393	19	54	150	29
394	19	54	150	29
395	19	54	150	29
396	19	54	150	29
397	19	54	150	29
398	19	54	150	29
399	19	54	150	29
400	19	54	150	29
401	19	54	150	29
402	19	54	150	29
403	19	54	150	29
404	19	54	150	29
405	19	54	150	29
406	19	54	150	29
407	19	54	150	29
408	19	54	150	29
409	19	54	150	29
410	19	54	150	29
411	19	54	150	29
412	19	54	150	29
413	19	54	150	29
414	19	54	150	29
415	19	54	150	29
416	19	41	150	29
417	19	41	150	29
418	19	41	150	29
419	19	41	150	29
420	19	41	150	29
421	19	41	150	29
422	19	41	150	29
423	19	41	150	27
424	19	41	150	27
425	19	41	150	27
426	19	41	150	27
427	19	41	150	27
428	19	41	150	27
429	19	41	150	27
430	19	41	150	27
431	19	41	150	27
432	19	41	150	27
433	19	41	150	27
434	19	41	150	27
435	19	41	150	27
436	19	41	150	27
437	19	41	150	27
438	19	41	150	27
439	19	41	150	27
440	19	41	150	27
441	19	41	150	27
442	19	41	150	27
443	19	41	150	27
444	19	41	150	27
445	19	41	150	27
446	19	41	150	27
447	19	41	150	27
448	19	41	150	27
449	19	41	150	27
450	19	41	150	27
451	26	57	150	32
452	26	57	150	32
453	26	57	150	32
454	26	57	150	32
455	26	57	150	32
456	26	57	150	32
457	26	57	150	32
458	26	57	150	32
459	26	57	150	32
460	26	57	150	32
461	26	57	150	32
462	26	57	150	32
463	26	57	150	32
464	26	57	150	32
465	26	57	150	32
466	26	57	150	32
467	26	57	150	32
468	26	57	150	32
469	26	57	150	32
470	26	57	150	32
471	26	57	150	32
472	26	57	150	32
473	26	57	150	32
474	26	57	150	32
475	26	57	150	32
476	26	57	150	32
477	21	57	150	32
478	21	57	150	32
479	21	57	150	32
480	21	57	150	32
481	21	57	150	32
482	21	57	150	32
483	21	57	150	32
484	21	57	150	32
485	21	57	150	32
486	21	57	150	32
487	21	57	150	32
488	21	57	150	32
489	21	57	150	32
490	21	57	150	32
491	21	57	150	32
492	21	57	150	32
493	21	57	150	32
494	21	57	150	32
495	21	57	150	32
496	21	57	150	32
497	21	57	150	32
498	19	57	150	32
499	19	57	150	32
500	19	57	150	32
501	19	57	150	32
502	19	57	150	32
503	19	57	150	32
504	19	57	150	32
505	19	57	150	32
506	19	57	150	32
507	19	57	150	32
508	19	50	150	32
509	19	50	150	32
510	19	50	150	32
511	19	50	150	32
512	19	50	150	32
513	19	50	150	32
514	19	50	150	32
515	19	50	150	29
516	19	50	150	29
517	19	50	150	29
518	19	50	150	29
519	19	50	150	29
520	19	50	150	29
521	19	50	150	29
522	19	50	150	29
523	19	50	150	29
524	19	50	150	29
525	19	50	150	29
526	19	50	150	29
527	19	50	150	29
528	19	50	150	29
529	19	50	150	29
530	19	50	150	29
531	19	50	150	29
532	19	50	150	29
533	19	50	150	29
534	19	50	150	29
535	19	50	150	29
536	19	50	150	29
537	19	50	150	29
538	19	50	150	29
539	19	50	150	29
540	19	50	150	29
541	19	50	150	29
542	19	50	150	29
543	19	50	150	29
544	19	50	150	28
545	19	50	150	28
546	19	50	150	28
547	19	50	150	28
548	19	50	150	28
549	19	50	150	28
550	19	50	150	28
551	19	50	150	28
552	19	50	150	28
553	19	50	150	28
554	19	50	150	28
555	19	50	150	28
556	19	50	150	28
557	19	50	150	28
558	19	43	150	28
559	19	43	150	28
560	19	43	150	28
561	19	43	150	28
562	19	43	150	28
563	19	43	150	28
564	19	43	150	28
565	19	43	150	28
566	19	43	150	28
567	19	43	150	28
568	19	43	150	28
569	19	43	150	28
570	19	43	150	28
571	19	43	150	28
572	19	43	150	28
573	19	43	150	28
574	19	43	150	28
575	19	43	150	28
576	19	43	150	28
577	19	43	150	28
578	19	43	150	28
579	19	43	150	28
580	19	43	150	28
581	19	43	150	28
582	19	43	150	28
583	19	43	150	28
584	19	43	150	28
585	19	43	150	28
586	19	43	150	28
587	19	43	150	28
588	19	43	150	28
589	19	43	150	28
590	19	43	150	28
591	19	43	150	28
592	19	43	150	28
593	19	43	150	28
594	19	43	150	28
595	19	43	150	28
596	19	43	150	28
597	19	43	150	28
598	19	43	150	28
599	19	43	150	28
600	19	43	150	27


==> Figures_data/E20R5000_Column/E20R5000Column_spectrum.dat <==
i	eig_real	eig_imag
1	0.129974815848107	1.96076797077981
2	0.129974815848107	-1.96076797077981
3	0.134666269528067	1.95078581296545
4	0.134666269528067	-1.95078581296545
5	0.138807305608881	1.94732715643175
6	0.138807305608881	-1.94732715643175
7	0.150667599390289	1.90668672809256
8	0.150667599390289	-1.90668672809256
9	0.165965874456157	1.89218074979387
10	0.165965874456157	-1.89218074979387
11	0.159946309667933	1.89682215188163
12	0.159946309667933	-1.89682215188163
13	0.059382779425832	1.89466548733036
14	0.059382779425832	-1.89466548733036
15	0.06874580580308	1.87765593761321
16	0.06874580580308	-1.87765593761321
17	0.071957439137289	1.87569709791655
18	0.071957439137289	-1.87569709791655
19	0.151443861743064	1.85992985600599
20	0.151443861743064	-1.85992985600599
21	0.165749380572906	1.83500887950382
22	0.165749380572906	-1.83500887950382
23	0.161395713789327	1.82509893361671
24	0.161395713789327	-1.82509893361671
25	0.0512271535862274	1.80852461312905
26	0.0512271535862274	-1.80852461312905
27	0.0524717211098832	1.79880565571623
28	0.0524717211098832	-1.79880565571623
29	0.204513387577849	1.78765298578008
30	0.204513387577849	-1.78765298578008
31	0.141411242837425	1.77810835945788
32	0.141411242837425	-1.77810835945788
33	0.178087951223982	1.74211348858237
34	0.178087951223982	-1.74211348858237
35	0.0550897162675803	1.7225029650298
36	0.0550897162675803	-1.7225029650298
37	0.0328547090322175	1.69409760935759
38	0.0328547090322175	-1.69409760935759
39	0.236398335288877	1.63344061961174
40	0.236398335288877	-1.63344061961174
41	0.0206872605344936	1.66476974915441
42	0.0206872605344936	-1.66476974915441
43	0.199377566174179	1.66458148896837
44	0.199377566174179	-1.66458148896837
45	0.11585911112417	1.67888624021647
46	0.11585911112417	-1.67888624021647
47	0.0124047844356184	1.61822222491558
48	0.0124047844356184	-1.61822222491558
49	0.23134294942451	1.59059476869415
50	0.23134294942451	-1.59059476869415
51	0.00135798236486281	1.56477452123723
52	0.00135798236486281	-1.56477452123723
53	-0.00626854881633121	1.49363074105179
54	-0.00626854881633121	-1.49363074105179
55	0.262101936575143	1.49362794098622
56	0.262101936575143	-1.49362794098622
57	0.288923188154821	1.44870690106304
58	0.288923188154821	-1.44870690106304
59	0.0806666454124627	1.45031141273576
60	0.0806666454124627	-1.45031141273576
61	1.48686412001637	0
62	-0.0069463183384777	1.37416280620178
63	-0.0069463183384777	-1.37416280620178
64	0.342198038511287	1.26919426902752
65	0.342198038511287	-1.26919426902752
66	-0.0463370594365944	1.32324799388942
67	-0.0463370594365944	-1.32324799388942
68	0.24613502896399	1.32492105864671
69	0.24613502896399	-1.32492105864671
70	1.45807922735716	0
71	1.44734786813457	0
72	1.42617120945411	0.0271582045825632
73	1.42617120945411	-0.0271582045825632
74	1.41191736354113	0.0442198386685486
75	1.41191736354113	-0.0442198386685486
76	1.38505452803084	0.12225522620751
77	1.38505452803084	-0.12225522620751
78	1.35211978933566	0.129746564250536
79	1.35211978933566	-0.129746564250536
80	0.128343362696846	1.31398128872083
81	0.128343362696846	-1.31398128872083
82	1.23442110285676	0.302610904298817
83	1.23442110285676	-0.302610904298817
84	1.29794074108172	0.177482114510576
85	1.29794074108172	-0.177482114510576
86	1.26649916733234	0.226878968279459
87	1.26649916733234	-0.226878968279459
88	1.3063280680585	0
89	0.608661561066972	0.950697519251831
90	0.608661561066972	-0.950697519251831
91	-0.0688782288786875	1.18605899376876
92	-0.0688782288786875	-1.18605899376876
93	0.335948318767104	1.1786291185703
94	0.335948318767104	-1.1786291185703
95	-0.0725826965887279	1.11768970830645
96	-0.0725826965887279	-1.11768970830645
97	-0.233588046134665	0.920791807098615
98	-0.233588046134665	-0.920791807098615
99	-0.506052424857101	0.0252152412434137
100	-0.506052424857101	-0.0252152412434137
101	1.09010002070292	0.33479090865741
102	1.09010002070292	-0.33479090865741
103	1.16781713488816	0.166395200347588
104	1.16781713488816	-0.166395200347588
105	0.661811231630667	0.81181899714762
106	0.661811231630667	-0.81181899714762
107	0.205536917795843	1.10862159846262
108	0.205536917795843	-1.10862159846262
109	0.796715526114151	0.618043251373454
110	0.796715526114151	-0.618043251373454
111	-0.0827108399597627	1.01083055532958
112	-0.0827108399597627	-1.01083055532958
113	0.304777489222324	0.969523216417347
114	0.304777489222324	-0.969523216417347
115	0.923516738214953	0.350002166571089
116	0.923516738214953	-0.350002166571089
117	0.876524616219379	0.416633991135123
118	0.876524616219379	-0.416633991135123
119	0.00321557130252378	0.987622395757159
120	0.00321557130252378	-0.987622395757159
121	1.00362445755726	0.141663808315407
122	1.00362445755726	-0.141663808315407
123	0.382351863424559	0.83608882413558
124	0.382351863424559	-0.83608882413558
125	-0.236155315628342	0.6075485390701
126	-0.236155315628342	-0.6075485390701
127	-0.0830405853453176	0.773529330248958
128	-0.0830405853453176	-0.773529330248958
129	-0.12022725660955	0.719128674631729
130	-0.12022725660955	-0.719128674631729
131	-0.169175804736985	0.522135969574499
132	-0.169175804736985	-0.522135969574499
133	0.551176317818388	0.511170652716819
134	0.551176317818388	-0.511170652716819
135	-0.196542901087904	0.368225937413836
136	-0.196542901087904	-0.368225937413836
137	-0.142714718452714	0.611668855587368
138	-0.142714718452714	-0.611668855587368
139	-0.204510792172691	0.297065207462117
140	-0.204510792172691	-0.297065207462117
141	0.475300676105095	0.562306412447677
142	0.475300676105095	-0.562306412447677
143	-0.227869288415894	0.163205648083415
144	-0.227869288415894	-0.163205648083415
145	-0.206112235406447	0.0148161758836175
146	-0.206112235406447	-0.0148161758836175
147	0.511865507394972	0
148	-0.153959042305056	0.105938045563646
149	-0.153959042305056	-0.105938045563646
150	0.0706284988251619	0


==> Figures_data/E20R5000_ILU/E20R5000ILU_LOO.dat <==
i	GMRES	Monomial	Newton	SNewton	Chebyshev
1	1.11022302462516e-16	1.11022302462516e-16	1.11022302462516e-16	1.11022302462516e-16	1.11022302462516e-16
2	4.45820558364868e-16	1.96261557335472e-16	1.61841426228473e-16	2.60370378581033e-16	2.25487362244147e-16
3	4.77299068993097e-15	2.08628897191045e-16	1.84109660314757e-16	2.64042920728464e-16	3.96914435931569e-16
4	5.5072615654424e-15	2.17221738409136e-16	2.9373740229761e-16	3.61355849861953e-16	6.00925839494864e-16
5	6.35962591633721e-15	2.51049910237132e-16	2.988158748237e-16	3.68676695527571e-16	6.41275441113477e-16
6	6.68537021269205e-15	2.64706134159289e-16	3.9759915522601e-16	3.80393749850342e-16	6.4309426042283e-16
7	7.15972374741925e-15	2.9158080981927e-16	4.28770802693719e-16	4.67657206763976e-16	7.91825321489025e-16
8	9.82286936592435e-15	4.35849165458346e-16	4.94772759943867e-16	5.33044775697915e-16	8.3621999464579e-16
9	1.34493062007607e-14	6.57166124033223e-16	5.89884501542284e-16	6.97399021787797e-16	8.7994826179422e-16
10	2.05229219952724e-14	6.84522974415987e-16	6.09594963775056e-16	7.48061660973583e-16	8.94519384416156e-16
11	2.11403590532002e-14	7.05688529689197e-16	6.64829872469089e-16	8.09162039644941e-16	9.51964033345476e-16
12	2.3121097980178e-14	8.41367990466463e-16	6.76292534580025e-16	8.29038578208172e-16	9.8397348611475e-16
13	2.60960555678756e-14	8.83477067279778e-16	7.3611939835781e-16	8.53604261697912e-16	9.99858415022773e-16
14	2.89719082868903e-14	1.26465301128601e-15	7.88167523617452e-16	1.09437320026302e-15	1.10126393482421e-15
15	4.06679768551485e-14	1.34699047352856e-15	8.26310870833156e-16	1.11353624769007e-15	1.2029454062468e-15
16	6.43820396795124e-14	1.37732268094773e-15	8.7868458552246e-16	1.222976821021e-15	1.30331661303101e-15
17	9.02730138065752e-14	1.46106489401099e-15	9.20248782482256e-16	1.32492962103393e-15	1.33069478443254e-15
18	1.36083291318713e-13	1.49679173493851e-15	1.01189452468428e-15	1.36649146330139e-15	1.41679036424033e-15
19	1.97874536764284e-13	1.52620995200368e-15	1.04096675637145e-15	1.46436453863158e-15	1.50160399236192e-15
20	2.68736526089659e-13	1.55203207361143e-15	1.06154557498836e-15	1.48240926334801e-15	1.59140496387448e-15
21	3.27393432795222e-13	1.56606890657389e-15	1.0797225792986e-15	1.4910848912404e-15	1.60308128471053e-15
22	4.01059405280581e-13	1.60044461734291e-15	1.12635300240847e-15	1.58045971064316e-15	1.6179211288553e-15
23	4.88944328500789e-13	1.61679569526013e-15	1.16475075914709e-15	1.61558225562842e-15	1.69142402602224e-15
24	6.37401069587996e-13	1.68660527871618e-15	1.20641618987084e-15	1.64248864199785e-15	1.72600771585228e-15
25	8.18611449867732e-13	1.83349267505534e-15	1.22136040264233e-15	1.67323364132473e-15	1.75999059286901e-15
26	1.13405313338719e-12	1.90043781456425e-15	1.3211731962548e-15	1.74307568678753e-15	1.78170093714513e-15
27	1.60489039529335e-12	1.9630584056161e-15	1.33847592721856e-15	1.75643054184028e-15	1.8463152533742e-15
28	2.2538367814577e-12	1.98341815422729e-15	1.38640227944811e-15	1.77760048369794e-15	1.8735464784075e-15
29	3.17747620029009e-12	2.00392535847834e-15	1.41711954630549e-15	1.909898542631e-15	1.95661875711253e-15
30	5.29364633113973e-12	2.0274122356451e-15	1.42946178111849e-15	1.96973735364557e-15	2.01741586020308e-15
31	9.10722171542554e-12	2.06043770797535e-15	1.51306093568331e-15	1.98461681610845e-15	2.02914523721164e-15
32	1.47920771705184e-11	2.1826859995001e-15	1.53895996471002e-15	2.00891829609478e-15	2.04552177998021e-15
33	1.91823887767376e-11	2.1996039296828e-15	1.58253010365519e-15	2.07814759051707e-15	2.07987914645321e-15
34	2.37279437723367e-11	2.21543701812835e-15	1.61871478756802e-15	2.11010224480085e-15	2.15441093201734e-15
35	3.52320090595057e-11	2.23924073007299e-15	1.69711767107837e-15	2.13571585242995e-15	2.16257516820487e-15
36	4.67772190866334e-11	2.26018762836113e-15	1.71198226996473e-15	2.16703070277955e-15	2.18107732743012e-15
37	7.60839295689622e-11	2.28869863493601e-15	1.72371732959703e-15	2.21511961615883e-15	2.20775447061506e-15
38	1.03583879369718e-10	2.31239131426941e-15	1.752615115709e-15	2.22339075486604e-15	2.21940230169786e-15
39	1.76738815145195e-10	2.33612822467233e-15	1.84533469877921e-15	2.2331451297022e-15	2.28009107824029e-15
40	3.41891594174203e-10	2.3540968162874e-15	1.89054212766386e-15	2.25740361436747e-15	2.34290956892113e-15
41	5.68081400409415e-10	2.37490620983817e-15	1.93478113207551e-15	2.27930035996066e-15	2.36240957010277e-15
42	1.03027985820104e-09	2.41125790957992e-15	1.96730584771972e-15	2.29370375921016e-15	2.41647688475307e-15
43	1.82409360122245e-09	2.4695491089642e-15	1.99637937717789e-15	2.32884492558737e-15	2.47557500055628e-15
44	3.39396503868366e-09	2.49318565786377e-15	2.02757441091643e-15	2.38274181755653e-15	2.53313622971878e-15
45	5.79107449748487e-09	2.52059829822701e-15	2.04402298144371e-15	2.43921149424653e-15	2.54490430187187e-15
46	8.52200054602325e-09	2.57888220263348e-15	2.10864103229041e-15	2.46984881564673e-15	2.5858780319609e-15
47	1.50589416387189e-08	2.59955716238989e-15	2.13736581552099e-15	2.48957725873786e-15	2.61548412594779e-15
48	2.68549516754082e-08	2.61311184045661e-15	2.16303038634072e-15	2.50245937664811e-15	2.64118528203738e-15
49	4.57437506174083e-08	2.63925465780847e-15	2.1978207296685e-15	2.51419075209157e-15	2.66509240735829e-15
50	8.08044811784875e-08	2.65425852507865e-15	2.23840407293713e-15	2.52508843426638e-15	2.69270010390022e-15
51	1.39447575614358e-07	2.67785194511037e-15	2.26417403358483e-15	2.544529635467e-15	2.71677434193039e-15
52	2.23418567841708e-07	2.72675978154796e-15	2.27866124464264e-15	2.56926732172047e-15	2.73533934862503e-15
53	3.54582329998133e-07	2.75228847060546e-15	2.30603833036537e-15	2.58070966681378e-15	2.76214065742734e-15
54	5.82420771844011e-07	2.7766056685858e-15	2.32307254958644e-15	2.60963966600835e-15	2.78894331889866e-15
55	9.72467229455332e-07	2.87395977985959e-15	2.35789949359665e-15	2.62414047631474e-15	2.81205044486234e-15
56	1.70000525162698e-06	2.89129309374258e-15	2.41391705667146e-15	2.63756511377621e-15	2.82697163934958e-15
57	3.00242152230139e-06	2.89977503316821e-15	2.43501147190065e-15	2.69709518031938e-15	2.84914371277974e-15
58	5.14116174371498e-06	2.94899473615681e-15	2.46431080111902e-15	2.72788086542641e-15	2.87635209797746e-15
59	9.39225132703854e-06	2.9708721311219e-15	2.49766103021927e-15	2.77491726632497e-15	2.89785892533999e-15
60	1.83582066704982e-05	3.02227007575509e-15	2.51568641004178e-15	2.8244348841182e-15	2.91687072459854e-15
61	3.25435430402521e-05	3.03967725450106e-15	2.56762429514557e-15	2.84303329821956e-15	2.93038403863501e-15
62	6.93261056947749e-05	3.05665946393629e-15	2.61879852660559e-15	2.85719765396189e-15	2.9459053689963e-15
63	0.000155592945414296	3.07303679483137e-15	2.64484881575187e-15	2.87067168770421e-15	2.96721661608231e-15
64	0.000306543526807146	3.08416849454726e-15	2.69828844774641e-15	2.89511270709567e-15	2.99916262244681e-15
65	0.000568563488079811	3.09831542570287e-15	2.7197619652525e-15	2.9875710059552e-15	3.01514072130298e-15
66	0.00116971098809505	3.1119476599987e-15	2.7439322048089e-15	3.03647737565256e-15	3.10167879877555e-15
67	0.00214040446730497	3.15958303509462e-15	2.77430836424989e-15	3.05841147036559e-15	3.11273066844983e-15
68	0.00387399769639619	3.1798745896298e-15	2.79555863548022e-15	3.10075047646933e-15	3.13622282231535e-15
69	0.0077515874435091	3.2243416502903e-15	2.8198667956793e-15	3.1144525971247e-15	3.15949103546309e-15
70	0.0139597406563463	3.24227255874558e-15	2.83656870247067e-15	3.12961328706278e-15	3.20524853311562e-15
71	0.0257186188012946	3.26281896491797e-15	2.88416913414656e-15	3.15292454029647e-15	3.22859532006634e-15
72	0.0555200123485903	3.27907837331303e-15	2.90183108035778e-15	3.16895773393227e-15	3.25379506654408e-15
73	0.11576514822964	3.32259530955246e-15	2.99460758959814e-15	3.18734062616257e-15	3.27883865672537e-15
74	0.241475441611709	3.33904298830922e-15	3.01268475232891e-15	3.31963274341319e-15	3.30224869199762e-15
75	0.481802036363071	3.35735200082157e-15	3.05666829841892e-15	3.33420542452105e-15	3.37928363388536e-15
76	0.880655252691769	3.36791975218062e-15	3.10546104891302e-15	3.34409753346148e-15	3.39470410003318e-15


==> Figures_data/E20R5000_ILU/E20R5000ILU_res.dat <==
i	GMRES	Monomial	Newton	SNewton	Chebyshev
1	0.158951995666617	0.158951995666617	0.158951995666617	0.158951995666617	0.158951995666617
2	0.158935549007226	0.158935549006869	0.158935549007251	0.158935549007251	0.158935549006745
3	0.144747628176849	0.144747628884232	0.144747628177713	0.144747628177719	0.144747628724512
4	0.10399384614853	0.103993847037169	0.103993846149604	0.103993846149495	0.103993827963247
5	0.103262375968315	0.103262376993158	0.103262375969756	0.10326237596968	0.103262365638538
6	0.0939398622957509	0.09393986267254	0.0939398622951781	0.0939398622944513	0.0939398282269008
7	0.0697727383839104	0.0697727383285534	0.0697727383837452	0.0697727383835783	0.0697726911312834
8	0.055887204741669	0.0558872053384578	0.0558872047400141	0.0558872047408992	0.0558871540531607
9	0.0553971973679943	0.0553971979329946	0.055397197366232	0.0553971973687308	0.0553971419563891
10	0.0549732069366401	0.0549732080047927	0.054973206932599	0.0549732069324595	0.0549731568658223
11	0.0509954910758051	0.0509954909766802	0.0509954908078711	0.0509954910786706	0.0509954746671179
12	0.0482109262158772	0.0482109259206018	0.0482109256665059	0.0482109262053999	0.0482109311372338
13	0.0476827471790312	0.0476827465180025	0.0476827465044353	0.0476827471713212	0.0476827694780655
14	0.0476505377599671	0.0476505372472502	0.0476505371827495	0.0476505377610819	0.0476505567688588
15	0.0455938934237924	0.0455938900189703	0.0455938903590613	0.0455938933181003	0.0455939747024142
16	0.0423872782321526	0.0423872817338466	0.0423872779834387	0.0423872775412036	0.0423871806255489
17	0.0408697431994915	0.0408697510131922	0.0408697477994258	0.040869741845463	0.0408695636022507
18	0.0366668398832723	0.0366668547066231	0.0366668521910083	0.0366668388837761	0.0366664188358262
19	0.0318233211006089	0.0318233393205397	0.0318233353755224	0.0318233193792149	0.031822855567953
20	0.0288560619342039	0.0288560811577712	0.0288560788870424	0.0288560608473923	0.0288555763729352
21	0.0237860238059353	0.0237860425529726	0.0237860372095571	0.023786021342104	0.0237855792200573
22	0.0196375256989891	0.0196375424553257	0.0196375362813746	0.0196375239154529	0.0196371187596572
23	0.0161445524836116	0.0161445669732524	0.0161445621877219	0.016144551481913	0.0161441277798733
24	0.0133732687194376	0.0133732817960018	0.0133732792648392	0.0133732683263579	0.0133728845863182
25	0.0107185903623721	0.0107186025967426	0.0107186011231695	0.0107185905226459	0.0107182403277476
26	0.00818428748763669	0.00818429649705163	0.00818429564817152	0.0081842878208097	0.00818397459227414
27	0.00565366067109192	0.00565366642958904	0.00565366661256145	0.00565366091429602	0.00565345867184847
28	0.00404633164255485	0.0040463359624965	0.00404633547236287	0.00404633107108302	0.00404617640904932
29	0.00244987568385901	0.00244987816243177	0.0024498789000352	0.00244987567549695	0.00244975998388003
30	0.00141445615005142	0.00141445756765962	0.00141445806432094	0.00141445634251169	0.00141440149767763
31	0.000872505403024888	0.000872506258264202	0.000872506577988708	0.00087250551863892	0.000872476405710406
32	0.000672571227486576	0.00067257193907033	0.00067257202178135	0.000672571355760444	0.000672545694889302
33	0.000543495935557571	0.000543496511624208	0.000543496490380762	0.000543495998750673	0.000543471014931326
34	0.000366652758356702	0.000366653237865041	0.000366653144164168	0.000366652732288431	0.00036663585547299
35	0.000276421030786208	0.000276421399195072	0.000276421426771598	0.000276420972106742	0.000276407460692557
36	0.000170621395957694	0.000170621622263684	0.000170621688011051	0.00017062139298734	0.000170614709527487
37	0.000125460574738205	0.000125460698946819	0.00012546081871385	0.000125460555750834	0.000125454460183163
38	7.36713679795335e-05	7.3671400673697e-05	7.36715151932401e-05	7.3671337802377e-05	7.36664599776058e-05
39	3.80989983691482e-05	3.80990355162611e-05	3.80990828290809e-05	3.80989681422585e-05	3.80963689783994e-05
40	2.29252330636443e-05	2.29252679678854e-05	2.29252828191904e-05	2.29252172331501e-05	2.29240194231319e-05
41	1.2639492369377e-05	1.2639508974201e-05	1.26395238769455e-05	1.26394887817036e-05	1.26387990503041e-05
42	7.13795008567325e-06	7.13795832196086e-06	7.13796745630362e-06	7.13794928764213e-06	7.13745824480151e-06
43	3.83610246760972e-06	3.83610799862968e-06	3.83611103220458e-06	3.83610088444139e-06	3.83588977205696e-06
44	2.24822165749647e-06	2.2482252409668e-06	2.24822723812419e-06	2.24822042418764e-06	2.24815198319176e-06
45	1.52775183916138e-06	1.52775460424293e-06	1.52775488532659e-06	1.52775079568111e-06	1.52769736839226e-06
46	8.64563592924251e-07	8.64565060420452e-07	8.64565369970865e-07	8.64562427456416e-07	8.64540005356847e-07
47	4.84802176224978e-07	4.84802747225454e-07	4.84803415585106e-07	4.84801595948878e-07	4.84814163426565e-07
48	2.84614361732556e-07	2.84614864333254e-07	2.8461525157633e-07	2.84614017508917e-07	2.84629679674892e-07
49	1.61121403311323e-07	1.61121678571919e-07	1.61121874198836e-07	1.61121232706996e-07	1.61127161173469e-07
50	9.33637968313617e-08	9.33638894726209e-08	9.336404916339e-08	9.33637359713617e-08	9.3367513425565e-08
51	5.82734090927905e-08	5.82734841112504e-08	5.8273540084059e-08	5.82733699502581e-08	5.82745520961349e-08
52	3.67174421345513e-08	3.67174953175257e-08	3.67174950029815e-08	3.67173968773724e-08	3.67172551180013e-08
53	2.23538627571363e-08	2.2353877830473e-08	2.23538948511683e-08	2.23538344143457e-08	2.23539503520586e-08
54	1.33879590915431e-08	1.338797002055e-08	1.33879755131418e-08	1.33879398161572e-08	1.33881810287063e-08
55	7.65841746617432e-09	7.65842167656036e-09	7.65842376630092e-09	7.65840557199914e-09	7.65855379793639e-09
56	4.33628313704651e-09	4.33628602039459e-09	4.33628728473538e-09	4.33627334350325e-09	4.33612821994254e-09
57	2.53237504130198e-09	2.53237550203832e-09	2.53237698449805e-09	2.53236827385968e-09	2.53219903349108e-09
58	1.38617984510679e-09	1.38618016135113e-09	1.38617997999895e-09	1.38617574194766e-09	1.38588338170245e-09
59	7.09184170644119e-10	7.09184910663258e-10	7.09184164936011e-10	7.09182407598428e-10	7.0905999747068e-10
60	4.00059379648214e-10	4.00060081292963e-10	4.00059521300958e-10	4.0005837554543e-10	4.00044616831079e-10
61	1.87798658968564e-10	1.87799079045168e-10	1.87798923659641e-10	1.87798174985245e-10	1.87801076243913e-10
62	8.36757067531221e-11	8.36757425161523e-11	8.3675831292455e-11	8.36754649468253e-11	8.36728189235185e-11
63	4.24714551664945e-11	4.24715684148174e-11	4.24714979425416e-11	4.24714053845741e-11	4.24665013447973e-11
64	2.28986734547415e-11	2.28987571498347e-11	2.28986757551808e-11	2.28986795690865e-11	2.28981969086805e-11
65	1.11303986904022e-11	1.11304326394973e-11	1.11304078685921e-11	1.11303919925799e-11	1.11313127390989e-11
66	6.08265860501956e-12	6.0826583944129e-12	6.08266271810539e-12	6.08264610418844e-12	6.0830417259539e-12
67	3.36070144356529e-12	3.36069037246794e-12	3.36069915130795e-12	3.36068317655435e-12	3.36050945865864e-12
68	1.67957205485041e-12	1.67954853058396e-12	1.67955016770196e-12	1.67954397655369e-12	1.67929665812129e-12
69	9.32635495975164e-13	9.32591777407171e-13	9.32591181323384e-13	9.3258949507452e-13	9.32504239340515e-13
70	5.06222738907093e-13	5.06141321625026e-13	5.06139984759846e-13	5.06138942746957e-13	5.06095119242629e-13
71	2.3449832051069e-13	2.34318649429845e-13	2.34317883966461e-13	2.34317568569956e-13	2.34278101310539e-13
72	1.12463464605303e-13	1.1208643588446e-13	1.1208619452103e-13	1.12086131363971e-13	1.12090379861161e-13
73	5.39158332771665e-14	5.31243431669519e-14	5.31242038766897e-14	5.31241441328861e-14	5.31263833386934e-14
74	2.70221972259641e-14	2.54057709131184e-14	2.54057173733429e-14	2.54056857594413e-14	2.54088842350972e-14
75	1.47837074844907e-14	1.15675102820734e-14	1.15674933882962e-14	1.15674776839137e-14	1.15705560665984e-14
76	1.07260918312521e-14	5.50431954339449e-15	5.50431162336241e-15	5.50430751682407e-15	5.50582590302237e-15


==> Figures_data/E20R5000_ILU/E20R5000ILU_s.dat <==
i	Monomial	Newton	SNewton	Chebyshev
1	3	8	9	4
2	3	8	9	4
3	3	8	9	4
4	3	8	9	4
5	3	8	9	4
6	3	8	9	4
7	3	8	9	4
8	3	8	9	4
9	3	3	9	4
10	3	3	3	4
11	3	3	3	4
12	3	3	3	4
13	3	3	3	4
14	3	3	3	4
15	3	3	3	4
16	3	3	3	4
17	3	3	3	4
18	3	3	3	4
19	3	3	3	4
20	3	3	3	4
21	3	3	3	4
22	3	3	3	4
23	3	3	3	4
24	3	3	3	4
25	3	3	3	4
26	3	3	3	4
27	3	3	3	4
28	3	3	3	4
29	3	3	3	4
30	3	3	3	4
31	3	3	3	4
32	3	3	3	4
33	3	3	3	4
34	3	3	3	4
35	3	3	3	4
36	3	3	3	4
37	3	3	3	4
38	3	3	3	4
39	3	3	3	4
40	3	3	3	4
41	3	3	3	4
42	3	3	3	4
43	3	3	3	4
44	3	3	3	4
45	3	3	3	4
46	3	3	3	4
47	3	3	3	4
48	3	3	3	4
49	3	3	3	4
50	3	3	3	4
51	3	3	3	4
52	3	3	3	4
53	3	3	3	4
54	3	3	3	4
55	3	3	3	4
56	3	3	3	4
57	3	3	3	4
58	3	3	3	4
59	3	3	3	4
60	3	3	3	4
61	3	3	3	4
62	3	3	3	4
63	3	3	3	4
64	3	3	3	4
65	3	3	3	4
66	3	3	3	4
67	3	3	3	4
68	3	3	3	4
69	3	3	3	4
70	3	3	3	4
71	3	3	3	4
72	3	3	3	4
73	3	3	3	4
74	3	3	3	4
75	3	3	3	4
76	3	3	3	4


==> Figures_data/E20R5000_ILU/E20R5000ILU_spectrum.dat <==
i	eig_real	eig_imag
1	81.7010024316918	0
2	-2.8341789542814	0
3	3.37056864288541	0.494124153194466
4	3.37056864288541	-0.494124153194466
5	2.89309296745876	0
6	2.59899703854102	0.178606371351631
7	2.59899703854102	-0.178606371351631
8	0.758287145897133	1.67560733474834
9	0.758287145897133	-1.67560733474834
10	-0.735178818674377	0
11	0.153344833371214	1.0014647490867
12	0.153344833371214	-1.0014647490867
13	1.83106966288809	0.903551906734701
14	1.83106966288809	-0.903551906734701
15	1.34500345916487	1.13020767376607
16	1.34500345916487	-1.13020767376607
17	2.09740243577181	0
18	1.65685588629436	0.891747500803057
19	1.65685588629436	-0.891747500803057
20	-0.0963225746938501	0
21	1.91080297603061	0.0475650755308528
22	1.91080297603061	-0.0475650755308528
23	7.00286713144818e-14	0
24	-6.1526970223822e-14	0
25	1.08534798196634	0.764748880278886
26	1.08534798196634	-0.764748880278886
27	1.44868571632537	0.643883940906543
28	1.44868571632537	-0.643883940906543
29	1.35806230141811	0.678187855779415
30	1.35806230141811	-0.678187855779415
31	1.68478686856075	0.331661056083372
32	1.68478686856075	-0.331661056083372
33	1.56237104650713	0.4585278038683
34	1.56237104650713	-0.4585278038683
35	1.69564260142914	0.119790063646642
36	1.69564260142914	-0.119790063646642
37	1.65368703713859	0.159377249765296
38	1.65368703713859	-0.159377249765296
39	1.54557780714926	0.3763874096131
40	1.54557780714926	-0.3763874096131
41	1.62879263884431	0
42	0.261005841647508	0.0825823344650427
43	0.261005841647508	-0.0825823344650427
44	0.259761671672562	0
45	1.24567203161762	0.570919424158445
46	1.24567203161762	-0.570919424158445
47	1.55191712354652	0.216003702161831
48	1.55191712354652	-0.216003702161831
49	0.545916621724995	0.513388093453194
50	0.545916621724995	-0.513388093453194
51	1.02053918685896	0.656900799521786
52	1.02053918685896	-0.656900799521786
53	1.17463793349552	0.606865615951539
54	1.17463793349552	-0.606865615951539
55	1.30879628109615	0.481678646183985
56	1.30879628109615	-0.481678646183985
57	0.953099345135653	0.613027912139471
58	0.953099345135653	-0.613027912139471
59	1.34802917351867	0.368961611888115
60	1.34802917351867	-0.368961611888115
61	1.50318207761696	0
62	1.45758454233847	0.198603603834497
63	1.45758454233847	-0.198603603834497
64	1.44369338407363	0
65	0.786776786854094	0.598875335865748
66	0.786776786854094	-0.598875335865748
67	1.38329533629312	0.289597840516714
68	1.38329533629312	-0.289597840516714
69	1.35370180911746	0.315461380430971
70	1.35370180911746	-0.315461380430971
71	1.45376545960451	0.0749693562310401
72	1.45376545960451	-0.0749693562310401
73	1.4239324381012	0.143435798585122
74	1.4239324381012	-0.143435798585122
75	1.43969376258669	0.0820930457702121
76	1.43969376258669	-0.0820930457702121
77	1.14104989269523	0.513682897669898
78	1.14104989269523	-0.513682897669898
79	1.35854155283162	0.281511402106206
80	1.35854155283162	-0.281511402106206
81	1.38225548031681	0.196831719479123
82	1.38225548031681	-0.196831719479123
83	1.30433504651244	0.342597312145508
84	1.30433504651244	-0.342597312145508
85	0.824675067287258	0.579267005763589
86	0.824675067287258	-0.579267005763589
87	0.721653546807643	0.542267612371124
88	0.721653546807643	-0.542267612371124
89	1.26365250354866	0.359358079488913
90	1.26365250354866	-0.359358079488913
91	1.21880931258621	0.39209350835183
92	1.21880931258621	-0.39209350835183
93	0.389788035509927	0
94	1.17095571628545	0.412158643229678
95	1.17095571628545	-0.412158643229678
96	0.919189080785436	0.53777520549002
97	0.919189080785436	-0.53777520549002
98	0.604598461476997	0.43659949631326
99	0.604598461476997	-0.43659949631326
100	1.01099668144522	0.511144803788449
101	1.01099668144522	-0.511144803788449
102	1.10690356320268	0.461300388068045
103	1.10690356320268	-0.461300388068045
104	1.12198178601035	0.428608826959126
105	1.12198178601035	-0.428608826959126
106	1.05860154077035	0.453366734484316
107	1.05860154077035	-0.453366734484316
108	0.999322390658577	0.429226296051181
109	0.999322390658577	-0.429226296051181
110	0.942830540070917	0.433903924628085
111	0.942830540070917	-0.433903924628085
112	0.477045298974131	0.0936908750981617
113	0.477045298974131	-0.0936908750981617
114	0.691441038922401	0.401327503934971
115	0.691441038922401	-0.401327503934971
116	0.727961428730967	0.418933404575955
117	0.727961428730967	-0.418933404575955
118	0.556180471438601	0.260890840657886
119	0.556180471438601	-0.260890840657886
120	0.892574599441609	0.421612233843969
121	0.892574599441609	-0.421612233843969
122	0.856947967409318	0.410302329340846
123	0.856947967409318	-0.410302329340846
124	0.540844681935064	0
125	0.767554452074467	0.384474488003747
126	0.767554452074467	-0.384474488003747
127	0.810172320180827	0.389758939288501
128	0.810172320180827	-0.389758939288501
129	0.613361813479582	0.292315337493826
130	0.613361813479582	-0.292315337493826
131	0.55094174938814	0.159789215543745
132	0.55094174938814	-0.159789215543745
133	0.697403527422396	0.31287170609765
134	0.697403527422396	-0.31287170609765
135	0.746947361923667	0.345197402574555
136	0.746947361923667	-0.345197402574555
137	0.679948139666672	0.274600504616781
138	0.679948139666672	-0.274600504616781
139	0.619480135552986	0.217035446304431
140	0.619480135552986	-0.217035446304431
141	0.643868710439866	0.226843818413666
142	0.643868710439866	-0.226843818413666
143	0.575583039443179	0.0878769516175326
144	0.575583039443179	-0.0878769516175326
145	0.591431828739682	0.108628990629631
146	0.591431828739682	-0.108628990629631
147	0.61028963603367	0.155440386225503
148	0.61028963603367	-0.155440386225503
149	0.597508951542095	0.0352856963992098
150	0.597508951542095	-0.0352856963992098


==> Figures_data/E20R5000_Scalar/E20R5000Scalar_LOO.dat <==
i	GMRES	Monomial	Newton	SNewton	Chebyshev
1	0	0	0	0	0
2	2.22098808417826e-16	2.22098808417826e-16	2.22044604925031e-16	4.9065389333868e-18	1.47196168001604e-17
3	2.24541175418187e-16	3.16167333298008e-16	2.228697758153e-16	2.22220717936704e-16	3.58252948627336e-17
4	2.74308549169631e-16	3.88850949414291e-16	3.22072798806808e-16	2.62820625449494e-16	2.25250353174463e-16
5	3.6635330984209e-16	5.93629432474231e-16	3.44361180197967e-16	3.58496985705017e-16	5.02810373807813e-16
6	3.99824597227316e-16	7.51729213123994e-16	3.6006483103104e-16	3.68375075613839e-16	6.73513580290277e-16
7	4.95319088530763e-16	7.93479565350052e-16	5.76964438324165e-16	4.48283917306891e-16	7.43386822889579e-16
8	8.49473612960803e-16	7.98070371179526e-16	6.3394828012975e-16	4.8169715222584e-16	7.82656043464616e-16
9	9.97230699061951e-16	8.47209091842951e-16	6.78341484497179e-16	6.05319151543017e-16	9.18658211521883e-16
10	1.15414404439663e-15	8.56872187858766e-16	8.13321036377007e-16	6.66547109227728e-16	9.4206955025953e-16
11	1.26970504901848e-15	9.00546652395519e-16	8.33718506859944e-16	7.16877559169287e-16	9.84267658147039e-16
12	1.38617031565018e-15	9.07440093077791e-16	8.6852019333007e-16	7.56300268951649e-16	1.01746661593548e-15
13	1.53401003322699e-15	9.46882565556097e-16	8.87245134325398e-16	7.79529871500467e-16	1.08192390833131e-15
14	1.66975757267524e-15	1.07086195772564e-15	9.24605171711915e-16	7.87773986918693e-16	1.09710005859781e-15
15	1.76144321274185e-15	1.10820416007229e-15	9.5211550773911e-16	8.25081714208923e-16	1.13630358907881e-15
16	1.82546053735214e-15	1.23690574648248e-15	9.62481681226499e-16	8.64096929009021e-16	1.15343164941685e-15
17	1.89693141162124e-15	1.24688154104339e-15	9.98746432765744e-16	9.09610046232021e-16	1.24627575409017e-15
18	1.97001861853163e-15	1.2942844432102e-15	1.09937545356748e-15	9.44453397634675e-16	1.26684046262449e-15
19	2.05306250362764e-15	1.33240829135666e-15	1.10983860893227e-15	9.80961851242635e-16	1.36980227479579e-15
20	2.09412232682315e-15	1.36221424432988e-15	1.13096723592946e-15	1.00372013073653e-15	1.40150317385062e-15
21	2.16356676949844e-15	1.40651520740792e-15	1.167396676527e-15	1.11104512835862e-15	1.47088860838246e-15
22	2.21720308256814e-15	1.42508994379406e-15	1.18763071708431e-15	1.14774207584052e-15	1.73983045362655e-15
23	2.29884527820703e-15	1.49171161474043e-15	1.21441062102689e-15	1.16869593877525e-15	1.7855557160831e-15
24	2.35564300495969e-15	1.50182510088752e-15	1.31618902926668e-15	1.20297079556165e-15	1.85019897286393e-15
25	2.41615238280201e-15	1.52611862607883e-15	1.34680429359074e-15	1.31415216627287e-15	1.86980128776982e-15
26	2.44734787188684e-15	1.53770665337751e-15	1.36690925738136e-15	1.39945875112952e-15	1.87778228825577e-15
27	2.51232523457541e-15	1.56293292691154e-15	1.3881686597505e-15	1.48023401755543e-15	1.89522272551076e-15
28	2.55958859106917e-15	1.5724530266483e-15	1.46377416572858e-15	1.55159556026912e-15	1.95306708534932e-15
29	2.60540040499683e-15	1.5836281891898e-15	1.4742675563587e-15	1.5596907708792e-15	1.97022690225637e-15
30	2.66768662236426e-15	1.67353110234139e-15	1.49664661032939e-15	1.56858736719563e-15	2.02876787893421e-15
31	2.69603224837517e-15	1.72113688746144e-15	1.50078403832488e-15	1.60533506308363e-15	2.04845355205065e-15
32	2.74925073729745e-15	1.74780418040754e-15	1.50669994692578e-15	1.61784343922767e-15	2.10825348159328e-15
33	2.78456735103818e-15	1.77820741833428e-15	1.51887706685148e-15	1.65313188058643e-15	2.12193473780853e-15
34	2.82410872935604e-15	1.81235119215132e-15	1.52590256116383e-15	1.68462299630112e-15	2.13555752036515e-15
35	2.85669119921806e-15	1.84542623625883e-15	1.60777918125274e-15	1.7179748317632e-15	2.15144383752203e-15
36	2.89113375100263e-15	1.87307420311415e-15	1.61844455700694e-15	1.73197266965419e-15	2.2206156148014e-15
37	2.92527598025007e-15	1.90299901930761e-15	1.63681544154177e-15	1.76078733850553e-15	2.27392847489781e-15
38	2.98541914713296e-15	1.93115977877314e-15	1.66487579835536e-15	1.7971291118359e-15	2.34773141058653e-15
39	3.0499396549756e-15	1.95061754295313e-15	1.67817811505044e-15	1.81548674145604e-15	2.37383948131918e-15
40	3.066735147169e-15	1.99440376483203e-15	1.71107735082022e-15	1.84603140068746e-15	2.42309928785423e-15
41	3.14504621851248e-15	2.02593052169405e-15	1.74257351875087e-15	1.88321386689383e-15	2.45207347582448e-15
42	3.19333671873263e-15	2.04937144781517e-15	1.81416342502288e-15	1.90048185091738e-15	2.48304387845902e-15
43	3.24015126767624e-15	2.06699995943516e-15	1.86098390455849e-15	1.92374035143431e-15	2.51936863560617e-15
44	3.27493583657977e-15	2.08658849972217e-15	1.88373442269339e-15	1.95414596492902e-15	2.62292767963646e-15
45	3.32048449640487e-15	2.14119554818229e-15	1.91023978213123e-15	1.993771009702e-15	2.63804950919912e-15
46	3.3592201556912e-15	2.16453145861161e-15	1.94336503487378e-15	2.03773826360525e-15	2.64486351023035e-15
47	3.38354127779954e-15	2.1794610851226e-15	1.97368301803732e-15	2.09244007284261e-15	2.65520113391782e-15
48	3.45804076452113e-15	2.24831652855003e-15	2.00924000405365e-15	2.12046223120621e-15	2.67328969022699e-15
49	3.51310092719144e-15	2.28951788115256e-15	2.04719590653238e-15	2.14397271941335e-15	2.69881787043279e-15
50	3.54126426048748e-15	2.32116273918308e-15	2.05550700984823e-15	2.16298752995333e-15	2.76625358321272e-15
51	3.60263180298682e-15	2.33720722015439e-15	2.08080736395476e-15	2.17684524633991e-15	2.78851252183563e-15
52	3.63292608487459e-15	2.35522659402226e-15	2.13935889319941e-15	2.19112085332734e-15	2.83581646307371e-15
53	3.66879877195928e-15	2.386903370027e-15	2.16460505265079e-15	2.21174788870548e-15	2.8900388099868e-15
54	3.70517100855682e-15	2.41739523209312e-15	2.17596243990743e-15	2.23634802368631e-15	2.90646390485584e-15
55	3.74286241552317e-15	2.4475196515013e-15	2.20953782662804e-15	2.26222454717833e-15	2.963980862967e-15
56	3.79951826199538e-15	2.48621852169018e-15	2.2314810708976e-15	2.29386173346637e-15	2.99200817347189e-15
57	3.83299498928733e-15	2.52054852159509e-15	2.25761002300178e-15	2.3283432572006e-15	3.01704915679087e-15
58	3.8971799685229e-15	2.56292180810929e-15	2.2833851957948e-15	2.363912578507e-15	3.05037346238741e-15
59	3.94023786311425e-15	2.58493687336461e-15	2.30178192198927e-15	2.4278003160303e-15	3.06876217507205e-15
60	4.00946751780177e-15	2.63470159905021e-15	2.33675653850122e-15	2.45287120123076e-15	3.08708220208969e-15
61	4.04959289680405e-15	2.66889954955985e-15	2.37123596995106e-15	2.56627586339384e-15	3.10674864956641e-15
62	4.14564340679914e-15	2.68495552448241e-15	2.38987673093662e-15	2.59666039283103e-15	3.14255808178042e-15
63	4.20566613788435e-15	2.706802704702e-15	2.4675223903377e-15	2.61919491224648e-15	3.18834659982343e-15
64	4.30420726198619e-15	2.71364485715011e-15	2.48871126146011e-15	2.67935995260643e-15	3.19209683680365e-15
65	4.33804241462726e-15	2.73841139652508e-15	2.51892447134449e-15	2.71483797307336e-15	3.22644703583368e-15
66	4.39651908732141e-15	2.75382694638064e-15	2.56957471413545e-15	2.75242625961659e-15	3.2419805774566e-15
67	4.4342127226279e-15	2.77749077278974e-15	2.59484614729075e-15	2.81010717661086e-15	3.25629892274236e-15
68	4.4958968126623e-15	2.83659581104383e-15	2.63231931616192e-15	2.82997100505116e-15	3.30096650230369e-15
69	4.53644510578998e-15	2.89275421298861e-15	2.68085727845974e-15	2.85684290389781e-15	3.32511922445831e-15
70	4.57947513640757e-15	2.92790691392656e-15	2.70777751771573e-15	2.90236258115854e-15	3.37123091242956e-15
71	4.63792563735989e-15	2.95516335115393e-15	2.75269581632735e-15	2.92956339805641e-15	3.40116252264806e-15
72	4.69031078999229e-15	2.98655392281755e-15	2.77137288694906e-15	2.96938093783218e-15	3.42886812894075e-15
73	4.72797777695955e-15	3.02409188887658e-15	2.78595717469573e-15	3.01256809965307e-15	3.46222387362357e-15
74	4.78707724396438e-15	3.06199187014173e-15	2.79754561685139e-15	3.04505582840044e-15	3.48522688841125e-15
75	4.8557109866611e-15	3.09164448742977e-15	2.80760099599126e-15	3.06809610265005e-15	3.51923407496378e-15
76	4.90858407824742e-15	3.14919027359954e-15	2.82204037716606e-15	3.09095941627231e-15	3.54987694383996e-15
77	4.97037322123715e-15	3.20109557579292e-15	2.87041802772699e-15	3.11078526120777e-15	3.59693591067672e-15
78	5.02796393003308e-15	3.25793070207884e-15	2.88832056403758e-15	3.14343081798505e-15	3.61616576892149e-15
79	5.07812414686624e-15	3.33013047905979e-15	2.90998174780607e-15	3.16829166484384e-15	3.64510173770864e-15
80	5.11482917851842e-15	3.33519851961059e-15	2.94162749789727e-15	3.19903785981412e-15	3.67404380856712e-15
81	5.16225296095678e-15	3.34626042310046e-15	2.96445806188186e-15	3.21665838697856e-15	3.7030645832826e-15
82	5.21114595461168e-15	3.35251204389496e-15	2.99241833460228e-15	3.23721459604073e-15	3.7223527929916e-15
83	5.25476758277185e-15	3.36807696764623e-15	3.01701040228963e-15	3.25374855489719e-15	3.72755530168884e-15
84	5.29720707680748e-15	3.38125120293976e-15	3.06770063584573e-15	3.28486019170819e-15	3.73943002506894e-15
85	5.3453752606154e-15	3.39688720267832e-15	3.09324118488665e-15	3.31504044476988e-15	3.74708271971327e-15
86	5.38931328394407e-15	3.41136180186817e-15	3.1529316109463e-15	3.34306767326955e-15	3.75668377459498e-15
87	5.43460897738999e-15	3.43035901930094e-15	3.182820392583e-15	3.36119976389038e-15	3.77204716827278e-15
88	5.49706367955936e-15	3.45306564845754e-15	3.24627580594564e-15	3.38678594724147e-15	3.78728878508737e-15
89	5.54506084864965e-15	3.48780589053768e-15	3.28026343800618e-15	3.40910450979677e-15	3.80510152623915e-15
90	5.58907101329359e-15	3.50776044844753e-15	3.30714962467755e-15	3.4333845087004e-15	3.84483549238308e-15
91	5.63411076122256e-15	3.53366869479406e-15	3.31245479498733e-15	3.45197569423211e-15	3.88702207992868e-15
92	5.6833276434054e-15	3.55722051233049e-15	3.35096424259751e-15	3.47517422057665e-15	3.91447332684253e-15
93	5.7561439872442e-15	3.58081901207865e-15	3.36470896777245e-15	3.50722036554632e-15	3.93340198641619e-15
94	5.81088319256951e-15	3.60825052374811e-15	3.38172553101199e-15	3.5359099083581e-15	3.95404311936055e-15
95	5.87416253908083e-15	3.63787302140333e-15	3.40295305743692e-15	3.58230912349146e-15	3.98577520507096e-15
96	5.92772888316485e-15	3.7216177241622e-15	3.41676252742946e-15	3.61519861815119e-15	4.02832744113583e-15
97	5.97469524677916e-15	3.75303601240953e-15	3.4306965867695e-15	3.65112370396889e-15	4.05653972255706e-15
98	6.02076176107143e-15	3.75828543815793e-15	3.44789819757442e-15	3.66509585705745e-15	4.07961624545451e-15
99	6.06219936317626e-15	3.76425749355297e-15	3.46922081219775e-15	3.68898965500322e-15	4.12800617263579e-15
100	6.10481963210355e-15	3.77155110961361e-15	3.49224017183615e-15	3.7158062949388e-15	4.15968787935722e-15
101	6.14260410359062e-15	3.78214596286935e-15	3.53402345637106e-15	3.73906844338055e-15	4.16921867826364e-15
102	6.18367579422985e-15	3.81633070899465e-15	3.55936758011538e-15	3.77671561058759e-15	4.18069515789122e-15
103	6.22328011421695e-15	3.85651685032341e-15	3.57963128154267e-15	3.78304512030467e-15	4.18757928333328e-15
104	6.26287898848798e-15	3.87304583818885e-15	3.61287917202923e-15	3.79723817238514e-15	4.20136621633665e-15
105	6.31049198410636e-15	3.8929963664097e-15	3.64565802798587e-15	3.82857185505784e-15	4.21021912572994e-15
106	6.34908982315465e-15	3.91806019855563e-15	3.6927458107405e-15	3.84020132217216e-15	4.23187498526764e-15
107	6.38967633078055e-15	3.93971713404387e-15	3.72035650908998e-15	3.85103702068529e-15	4.25885039216951e-15
108	6.43604142282229e-15	3.95838113430242e-15	3.73772438371657e-15	3.86151380552919e-15	4.28914943899384e-15
109	6.47993618354937e-15	3.98356999892425e-15	3.77142465103506e-15	3.87724650526377e-15	4.32327024243675e-15
110	6.5240114259851e-15	4.00705141613679e-15	3.78260843643497e-15	3.91730127985202e-15	4.34712395690191e-15
111	6.55889078471589e-15	4.0369291672891e-15	3.79024194612147e-15	3.93901604486093e-15	4.37956083357032e-15
112	6.62202245806029e-15	4.05661036863446e-15	3.80023486024941e-15	3.96219323374798e-15	4.40402231891413e-15
113	6.66371063225666e-15	4.08389069444133e-15	3.80947140798148e-15	4.00438059064157e-15	4.44285385077249e-15
114	6.7243607826644e-15	4.1400445077397e-15	3.82557740667342e-15	4.02224951689173e-15	4.46905014329443e-15
115	6.76927613375784e-15	4.14533082318605e-15	3.8391505617626e-15	4.04097526279365e-15	4.49095925690219e-15
116	6.81668831782864e-15	4.15577895135589e-15	3.88281460447232e-15	4.05879544673207e-15	4.51100211703572e-15
117	6.86402270577145e-15	4.16886715842431e-15	3.89575919515876e-15	4.07558182868018e-15	4.5476126400448e-15
118	6.91074855521731e-15	4.20086048742356e-15	3.91679699976769e-15	4.0999085443311e-15	4.58673211996938e-15
119	6.9445761871319e-15	4.21392777625808e-15	3.93404994587053e-15	4.11976228919782e-15	4.61157545817001e-15
120	6.97971192166373e-15	4.22951976329543e-15	3.98035855135404e-15	4.13582753894233e-15	4.61496229751564e-15
121	7.01192349051825e-15	4.24246158498885e-15	4.00609862010932e-15	4.1557136034941e-15	4.6277803780526e-15
122	7.03579373601818e-15	4.25923979418305e-15	4.02016107298423e-15	4.17784316396776e-15	4.6345653086899e-15
123	7.06780940887092e-15	4.29938126312341e-15	4.03739156159559e-15	4.20639423840268e-15	4.64344385765498e-15
124	7.09856707814495e-15	4.32488895300841e-15	4.05449649032631e-15	4.22692154589619e-15	4.67505370814265e-15
125	7.12802482173129e-15	4.34932275628012e-15	4.07240729626356e-15	4.2517251857073e-15	4.69295389271833e-15
126	7.16885796756093e-15	4.36526678766745e-15	4.11102706916261e-15	4.27597541590067e-15	4.70419785688426e-15
127	7.20186736323189e-15	4.38707281231002e-15	4.13639449489504e-15	4.30282872171301e-15	4.7244001390337e-15
128	7.23723635102138e-15	4.4065783470066e-15	4.15976591992731e-15	4.31501138491048e-15	4.73802166026192e-15
129	7.2676952349062e-15	4.42853905443456e-15	4.16293909882196e-15	4.32567839759104e-15	4.75794947944306e-15
130	7.31118640526387e-15	4.44116868502225e-15	4.1695498874647e-15	4.33287079374194e-15	4.77373405624615e-15
131	7.33872316549442e-15	4.48050621734403e-15	4.17702791945648e-15	4.34183922313875e-15	4.79302771522888e-15
132	7.3828310293756e-15	4.48961593861903e-15	4.19797771586282e-15	4.35555623328578e-15	4.80754844055782e-15
133	7.42410850700918e-15	4.51845457720356e-15	4.23387605110246e-15	4.36496708608384e-15	4.82267367431613e-15
134	7.46515067402854e-15	4.52867739334212e-15	4.24607936085473e-15	4.37884421198742e-15	4.839817998952e-15
135	7.50341010061415e-15	4.53860561703385e-15	4.26586831673425e-15	4.38865863671319e-15	4.90204993823447e-15
136	7.54682597305411e-15	4.55064203048851e-15	4.28225011348304e-15	4.42470308269031e-15	4.91981212513827e-15
137	7.58346772506565e-15	4.56553768222907e-15	4.30186530097717e-15	4.4451255090067e-15	4.92624838873415e-15
138	7.62184133966969e-15	4.58327803651693e-15	4.32499310883368e-15	4.45928663491695e-15	4.93096566187604e-15
139	7.66456354487237e-15	4.60646109068592e-15	4.35537724714097e-15	4.48160859942694e-15	4.93718876595117e-15
140	7.70624417308497e-15	4.6287207984945e-15	4.37885721741919e-15	4.50501335603096e-15	4.96317190823886e-15
141	7.75261596772079e-15	4.66420757297544e-15	4.39693645091665e-15	4.5202186859035e-15	4.97319167974115e-15
142	7.78656132155832e-15	4.68541988809568e-15	4.42274624552637e-15	4.54014892628252e-15	4.98489821346566e-15
143	7.83113048755443e-15	4.71893208524108e-15	4.4413857437033e-15	4.55751020964344e-15	4.99760514239004e-15
144	7.86296355267752e-15	4.73624613547632e-15	4.46743925307974e-15	4.59406796050451e-15	5.01170779622959e-15
145	7.903748254699e-15	4.75000899742517e-15	4.48581563630615e-15	4.63159383728808e-15	5.02283773788674e-15
146	7.94036406545714e-15	4.76870490601139e-15	4.50915935932934e-15	4.65187057781393e-15	5.04238599980243e-15
147	7.9772252051733e-15	4.80706583858805e-15	4.52913716551713e-15	4.67322616280362e-15	5.06477398498439e-15
148	8.01144193365777e-15	4.85280010346342e-15	4.55990527028053e-15	4.69117777346035e-15	5.08355723417193e-15
149	8.05693314252722e-15	4.86252840049312e-15	4.56913185261067e-15	4.70933055631506e-15	5.11692387223553e-15
150	8.09287345600892e-15	4.87424372114984e-15	4.59935040724424e-15	4.75235068606275e-15	5.13722646904304e-15
151	0	0	1.11022302462516e-16	1.11022302462516e-16	2.22044604925031e-16
152	4.9065389333868e-18	2.2639304460386e-16	1.17756934401283e-16	2.49992853288581e-16	3.14171783662769e-16
153	1.13912040629202e-16	2.28681036645345e-16	1.17756934401283e-16	3.35882963282687e-16	3.87096071026823e-16
154	4.5902871629659e-16	2.3359442143515e-16	1.18426247428037e-16	4.05804924457602e-16	3.87996922473351e-16
155	5.17645761708308e-16	2.39535767467835e-16	1.69933464336476e-16	6.16008907209812e-16	5.91681936781331e-16
156	5.63803894417785e-16	2.68724883476136e-16	6.90494376171182e-16	6.20232254458311e-16	6.04966081295759e-16
157	7.29549772964884e-16	4.14046575063317e-16	7.71361439873e-16	6.70861621714312e-16	6.11698602510312e-16
158	8.08008853989032e-16	4.78839948512791e-16	9.03633853689183e-16	7.77010958535353e-16	6.59391545848434e-16
159	8.43676001158847e-16	5.45333732728702e-16	9.38259765136066e-16	7.8849843163949e-16	1.10754201992623e-15
160	8.94977207329331e-16	7.17782977729305e-16	9.73112709014814e-16	8.42051967284734e-16	1.11542508734858e-15
161	1.00981735924255e-15	8.61201215850507e-16	1.08150800876508e-15	8.78903099521829e-16	1.1408805124574e-15
162	1.02058649735613e-15	9.06604125720218e-16	1.11715543686684e-15	9.53291762592311e-16	1.17756255597554e-15
163	1.14518937483995e-15	9.52509218555695e-16	1.21666050989151e-15	1.07121110385851e-15	1.21726819162478e-15
164	1.16819672308168e-15	9.92040319226847e-16	1.24084297024593e-15	1.17268978977078e-15	1.30171283269418e-15
165	1.19655051013856e-15	1.06410806146765e-15	1.25692892877707e-15	1.21110928762747e-15	1.38646118847731e-15
166	1.23429377202972e-15	1.34708437083985e-15	1.27188296135347e-15	1.24445785185084e-15	1.40756302246444e-15
167	1.29992561609738e-15	1.52471089004258e-15	1.28584435951215e-15	1.42337434017129e-15	1.4400522636046e-15
168	1.48702403441405e-15	1.55683057112405e-15	1.31545534260708e-15	1.46102254208007e-15	1.53547460044014e-15
169	1.53208083809821e-15	1.57994371961891e-15	1.32705562875013e-15	1.54392609524017e-15	1.55263983623071e-15
170	1.61500968009203e-15	1.6017117104906e-15	1.36366378944966e-15	1.56561007145557e-15	1.56207424248341e-15
171	1.63386267284363e-15	1.62420737416456e-15	1.39792475641501e-15	1.59292798538327e-15	1.63854153953131e-15
172	1.70220315637348e-15	1.63908372028686e-15	1.42556353880312e-15	1.60511602529465e-15	1.70514631717445e-15
173	1.75533535795088e-15	1.64173176606836e-15	1.45678016280913e-15	1.75446883296585e-15	1.77368418686121e-15
174	1.85414071767955e-15	1.66723224943755e-15	1.49108776082572e-15	1.82189691797989e-15	1.79764999410744e-15
175	1.93185573375339e-15	1.6754858090047e-15	1.56634528384295e-15	1.92134068111564e-15	1.82038646394211e-15
176	1.99404395598689e-15	1.69487918398231e-15	1.5780688917842e-15	1.93797877206175e-15	1.84200329546744e-15
177	2.05772160470777e-15	1.70207644545152e-15	1.72424289891081e-15	1.94952736670327e-15	1.89952673607499e-15
178	2.1519287545654e-15	1.72949437524402e-15	1.7448905759525e-15	1.9732427592778e-15	1.91037852801264e-15
179	2.22964812090918e-15	1.75678363038477e-15	1.80790748347844e-15	2.03409952448641e-15	1.9375989331842e-15
180	2.27568822063736e-15	1.78526224394504e-15	1.8386535300173e-15	2.08828191418988e-15	1.99652146450136e-15
181	2.34571774202841e-15	1.81930659735852e-15	1.84883090901494e-15	2.10805213283556e-15	2.02398503798115e-15
182	2.40104147663178e-15	1.85201636653515e-15	1.97777988560211e-15	2.19131853726315e-15	2.05586716700802e-15
183	2.45783110517945e-15	1.90015371087048e-15	2.01450629224541e-15	2.23793017085348e-15	2.08175212738487e-15
184	2.54739376638213e-15	1.92604075025608e-15	2.07662637563572e-15	2.25851309742509e-15	2.09603866107293e-15
185	2.59579303293319e-15	1.96754201919201e-15	2.14583565120287e-15	2.32089946154092e-15	2.11146137034513e-15
186	2.65465747322779e-15	2.02875022849091e-15	2.17441703880376e-15	2.38189006724404e-15	2.13639737894621e-15
187	2.71263447552765e-15	2.04907994413019e-15	2.19015818416525e-15	2.40518276084209e-15	2.15214210983203e-15
188	2.75556789085168e-15	2.07287174951545e-15	2.20758947228462e-15	2.42079511217296e-15	2.21151469561946e-15
189	2.7991715797029e-15	2.10563200634876e-15	2.23617864805048e-15	2.45147132784259e-15	2.24812350824812e-15
190	2.83083776648468e-15	2.14528635400988e-15	2.26063529577653e-15	2.47101593909843e-15	2.31795176741339e-15
191	2.89743975693662e-15	2.224734036605e-15	2.29495530156377e-15	2.50107746499852e-15	2.37900701428972e-15
192	2.94224295386145e-15	2.23641766841064e-15	2.31768721494263e-15	2.52756936295404e-15	2.43963891603712e-15
193	3.00912706664789e-15	2.2552020464038e-15	2.34281028563943e-15	2.54582256207709e-15	2.47620333895796e-15
194	3.07349762275572e-15	2.27105563813236e-15	2.39630049232762e-15	2.58269496057171e-15	2.50285728625555e-15
195	3.12524906817622e-15	2.32843171729867e-15	2.4694100191518e-15	2.60775824344559e-15	2.51927732717531e-15
196	3.17714323066928e-15	2.35224885809326e-15	2.5258561608176e-15	2.64824597578261e-15	2.53083631984279e-15
197	3.22450510056677e-15	2.42369486825374e-15	2.55088643436311e-15	2.67333280755474e-15	2.58374227243915e-15
198	3.26461929363946e-15	2.4530707294422e-15	2.59481274882555e-15	2.6976411342514e-15	2.59309035006696e-15
199	3.31745390177705e-15	2.47279612462759e-15	2.61011540774161e-15	2.72324264470213e-15	2.64662459310847e-15
200	3.37097239690152e-15	2.4883176065806e-15	2.62819035878832e-15	2.73563666018843e-15	2.66625253705735e-15
201	3.41528185033011e-15	2.55207807557375e-15	2.65122093222392e-15	2.76182205140713e-15	2.72624086110458e-15
202	3.4895605970819e-15	2.59438917957786e-15	2.6574381090757e-15	2.78894537679242e-15	2.74685405246202e-15
203	3.52830776165352e-15	2.6202228187754e-15	2.67816578087192e-15	2.8476660699324e-15	2.79558837211937e-15
204	3.56462918613568e-15	2.65356233786418e-15	2.72656760094519e-15	2.87096086819807e-15	2.8203192710454e-15
205	3.61070976927889e-15	2.69467660296955e-15	2.73696584821615e-15	2.88633540424126e-15	2.84031886255127e-15
206	3.64189365560663e-15	2.72050982860546e-15	2.75547604049018e-15	2.90528252194101e-15	2.86289962936363e-15
207	3.68943790594032e-15	2.74410774908987e-15	2.77187339457415e-15	2.95431486941145e-15	2.89216904449365e-15
208	3.71863539876535e-15	2.76436290185091e-15	2.82011465906556e-15	2.96780954688143e-15	2.90783637526295e-15
209	3.77211101977457e-15	2.83652162335574e-15	2.84130283462666e-15	2.98780484379698e-15	2.96510658889158e-15
210	3.81395897940205e-15	2.85744272138917e-15	2.87323496600953e-15	3.00240760405826e-15	2.98282808418585e-15
211	3.86660892198055e-15	2.86974922779145e-15	2.90216846589577e-15	3.02660547614547e-15	3.00755573057807e-15
212	3.90494673731171e-15	2.88240420681417e-15	2.9537721633239e-15	3.04246994753268e-15	3.0283807707638e-15
213	3.97288343139505e-15	2.89051807366662e-15	3.00752995996598e-15	3.06544056759471e-15	3.04196037180258e-15
214	4.02000457609561e-15	2.90836303971261e-15	3.02278179351548e-15	3.08349649855707e-15	3.05517701858157e-15
215	4.07592167906173e-15	2.92813100589019e-15	3.04598672402092e-15	3.09942747753893e-15	3.06441373353243e-15
216	4.1210048170536e-15	2.95144357716959e-15	3.06178110328367e-15	3.14500016246015e-15	3.07661265177823e-15
217	4.18119119878851e-15	2.97232839942328e-15	3.09624105242016e-15	3.16330169644287e-15	3.08602460681283e-15
218	4.21616357453127e-15	2.98448915732821e-15	3.11652627730794e-15	3.20733545141503e-15	3.10418170147014e-15
219	4.26161637062129e-15	3.01463936345009e-15	3.121549776345e-15	3.22827164557027e-15	3.12709136723489e-15
220	4.29293306854828e-15	3.06917254914869e-15	3.13734579921819e-15	3.24316762651616e-15	3.17771640549591e-15
221	4.34621066418339e-15	3.09656864256347e-15	3.1544572878501e-15	3.27387875897438e-15	3.20104092872701e-15
222	4.38722935254851e-15	3.15378199773863e-15	3.17211680588649e-15	3.29402066913151e-15	3.24869548534199e-15
223	4.44098140730072e-15	3.17987800719837e-15	3.18842087969175e-15	3.34394998233022e-15	3.27119508446326e-15
224	4.47368369401318e-15	3.20200556877278e-15	3.1979940903128e-15	3.36951539600232e-15	3.30093573014076e-15
225	4.51879310447752e-15	3.23704230575542e-15	3.20861677178434e-15	3.39073466292454e-15	3.32377082138953e-15
226	4.56278181508874e-15	3.28623562325416e-15	3.2267396950372e-15	3.40329128921636e-15	3.34845851138425e-15
227	4.59941864487744e-15	3.30263449410906e-15	3.2508297340479e-15	3.44923734514303e-15	3.36752369404011e-15
228	4.64365861732474e-15	3.32794547110082e-15	3.2679394068864e-15	3.47000795919777e-15	3.39324863982826e-15
229	4.67472679910393e-15	3.33173536972884e-15	3.29075381025047e-15	3.49158611768141e-15	3.42229981076604e-15
230	4.71593274585374e-15	3.33922235232627e-15	3.31401375198888e-15	3.50830201189309e-15	3.44488439029056e-15
231	4.75298182170677e-15	3.34611973340375e-15	3.33447608735382e-15	3.5327019020206e-15	3.48044645216996e-15
232	4.80568417752254e-15	3.38820663370227e-15	3.35740819351518e-15	3.58165347902908e-15	3.48590106782859e-15
233	4.83492804418435e-15	3.42722449250872e-15	3.38497487449085e-15	3.5971326088449e-15	3.49326454408976e-15
234	4.8728792723249e-15	3.44254642161014e-15	3.4156775706104e-15	3.61542694081577e-15	3.5086489300576e-15
235	4.91495460417114e-15	3.46611418408774e-15	3.43974112983234e-15	3.63730671352233e-15	3.5450005810512e-15
236	4.95227407776068e-15	3.49392971794601e-15	3.45979765794351e-15	3.6542190567562e-15	3.56590022650656e-15
237	4.98912086757368e-15	3.50938486587334e-15	3.48837550750711e-15	3.67792077773154e-15	3.60851792329138e-15
238	5.02869298099607e-15	3.52796271247839e-15	3.51819076184818e-15	3.70283982383e-15	3.63234575438968e-15
239	5.06888636474142e-15	3.55160500769135e-15	3.53038022448698e-15	3.73229845764968e-15	3.6702019337155e-15
240	5.10402700512009e-15	3.56980957382112e-15	3.54076548229509e-15	3.75276682539341e-15	3.71287337949492e-15
241	5.15705152388256e-15	3.60032008133303e-15	3.54964464967617e-15	3.77686581636302e-15	3.73366892693527e-15
242	5.19612621547734e-15	3.61518497936023e-15	3.58622543474501e-15	3.79297531536959e-15	3.75511349271664e-15
243	5.24849454117287e-15	3.65007180054014e-15	3.61033818546387e-15	3.82480905095367e-15	3.78248568387632e-15
244	5.28347279883577e-15	3.69158073627032e-15	3.62656109739816e-15	3.90025915667259e-15	3.80616932392654e-15
245	5.34159107628924e-15	3.73736341605038e-15	3.64197624588825e-15	3.93168381951881e-15	3.82330271568872e-15
246	5.37972959041889e-15	3.76591000261904e-15	3.6611767543409e-15	3.9652112632081e-15	3.84275587301484e-15
247	5.42394836665147e-15	3.7772710736902e-15	3.68374770711203e-15	4.00758226629517e-15	3.8859357769194e-15
248	5.46409353156679e-15	3.78297114305098e-15	3.70677624834998e-15	4.03713666459093e-15	3.91176194873869e-15
249	5.50409439593042e-15	3.8015300795196e-15	3.75753724145983e-15	4.08712613096061e-15	3.93454494873619e-15
250	5.54346191233634e-15	3.81801257326607e-15	3.77574196408144e-15	4.09735593730557e-15	3.94502343776445e-15
251	5.58590202001061e-15	3.8371946598996e-15	3.79036335661841e-15	4.10739439718463e-15	3.97418123789323e-15
252	5.62412175883012e-15	3.85670630834054e-15	3.8100290299484e-15	4.11377902276874e-15	3.98824806117485e-15
253	5.67263416128491e-15	3.87216419181787e-15	3.8298722832765e-15	4.12575614842519e-15	4.02656547499403e-15
254	5.70189937746662e-15	3.89569128339431e-15	3.85676986158143e-15	4.13537325763674e-15	4.04256494589979e-15
255	5.73232871477617e-15	3.93651442157328e-15	3.87444564127392e-15	4.14715419115903e-15	4.07130243653324e-15
256	5.7721304520713e-15	3.98123953819117e-15	3.90226477739985e-15	4.16268451005231e-15	4.09071973293074e-15
257	5.81545233431438e-15	3.99817723977563e-15	3.93549551624263e-15	4.17185457823391e-15	4.1124526720848e-15
258	5.84365723097169e-15	4.02645088094916e-15	3.96581284518012e-15	4.19710108885298e-15	4.12635423229266e-15
259	5.90738639012116e-15	4.04742271567984e-15	3.97796730778739e-15	4.22020419365329e-15	4.14743700112063e-15
260	5.93342748678825e-15	4.06420120616702e-15	3.9939287121034e-15	4.24278500364761e-15	4.19256250111813e-15
261	5.98458307764002e-15	4.09328840457388e-15	4.02868311123732e-15	4.2569652675564e-15	4.2174455541584e-15
262	6.01459218814749e-15	4.13196114116428e-15	4.04252035973138e-15	4.29612191152834e-15	4.23580467217031e-15
263	6.05498651347288e-15	4.17954950414661e-15	4.06306552381473e-15	4.33822716564639e-15	4.2542649852074e-15
264	6.09293828265788e-15	4.188353716602e-15	4.08494917561647e-15	4.36688544862117e-15	4.27350576890653e-15
265	6.12670898230136e-15	4.19506458369357e-15	4.1089581203002e-15	4.39520456335045e-15	4.30380948874539e-15
266	6.16175177652842e-15	4.20743270555871e-15	4.13240074243466e-15	4.42284160590233e-15	4.32945382671654e-15
267	6.19994552544682e-15	4.21656249518434e-15	4.14932021036173e-15	4.44945551784108e-15	4.40152097471647e-15
268	6.23365487830891e-15	4.23577805504207e-15	4.16935379303531e-15	4.47989700250281e-15	4.40475772932473e-15
269	6.26937671598053e-15	4.2526523155043e-15	4.21023579953754e-15	4.51903718037474e-15	4.43413841677693e-15
270	6.30323066414195e-15	4.29155030890923e-15	4.22610096505893e-15	4.55808954898402e-15	4.44011698330171e-15
271	6.3374272066791e-15	4.32665727025654e-15	4.24968294818227e-15	4.57568829342432e-15	4.45409262885198e-15
272	6.37576199514533e-15	4.36983034595516e-15	4.27214461961361e-15	4.59765375136383e-15	4.46624748333585e-15
273	6.42352640041963e-15	4.39283666783752e-15	4.29014360761632e-15	4.61988637992348e-15	4.48150004370669e-15
274	6.46457272758082e-15	4.41327544313318e-15	4.31138381743054e-15	4.62890691516475e-15	4.50379429524989e-15
275	6.51139079894756e-15	4.43738963208316e-15	4.33662379027004e-15	4.63502955957205e-15	4.51630485809017e-15
276	6.54726527134493e-15	4.45170224200781e-15	4.3485006904412e-15	4.64145169361082e-15	4.55179900901559e-15
277	6.58445939422985e-15	4.47618128323812e-15	4.35923595133864e-15	4.65417016962131e-15	4.56509767416747e-15
278	6.61398306040824e-15	4.50068360023661e-15	4.37354101014387e-15	4.66475035988439e-15	4.58113223759939e-15
279	6.64753403603883e-15	4.52428790350818e-15	4.38468098893029e-15	4.67612059398267e-15	4.5987214373736e-15
280	6.6894074983301e-15	4.55494505569174e-15	4.40003663671221e-15	4.69014848984132e-15	4.61624001203866e-15
281	6.737987528558e-15	4.56463308273686e-15	4.41831741269071e-15	4.70161976542621e-15	4.64236957414571e-15
282	6.78421967882621e-15	4.5918585862655e-15	4.43361858218386e-15	4.7145737166462e-15	4.68384740077264e-15
283	6.82954956089124e-15	4.60092343415408e-15	4.46856277408111e-15	4.73277128241015e-15	4.70628862736011e-15
284	6.87436314440849e-15	4.61352540824138e-15	4.50418813005599e-15	4.75281309259116e-15	4.72451737117323e-15
285	6.93382768054555e-15	4.62779587653788e-15	4.54526558011725e-15	4.78786469157319e-15	4.7529511947684e-15
286	6.97016862560797e-15	4.64193670798622e-15	4.5604422696823e-15	4.82708523610813e-15	4.75593677049815e-15
287	7.01927637888691e-15	4.6537826092325e-15	4.59428887254598e-15	4.84222620495082e-15	4.76052891907176e-15
288	7.06245493833563e-15	4.69134078426107e-15	4.61532443201314e-15	4.86671518481183e-15	4.77230398566876e-15
289	7.11045819857074e-15	4.71417863454271e-15	4.63634550101129e-15	4.89130403998199e-15	4.80320836318347e-15
290	7.15226424277261e-15	4.73215484522552e-15	4.67181365591019e-15	4.91710639397347e-15	4.81197778470905e-15
291	7.20468658890008e-15	4.79647551843762e-15	4.69936123261762e-15	4.95868915342007e-15	4.82535161123052e-15
292	7.24122964739211e-15	4.82097019669192e-15	4.71936085667101e-15	4.99746670235324e-15	4.84004537789385e-15
293	7.28899698652395e-15	4.84620104591703e-15	4.75026786300841e-15	5.01871250943195e-15	4.85828627372837e-15
294	7.3337094480575e-15	4.87220637108883e-15	4.75987337071092e-15	5.03794262474417e-15	4.87371399648603e-15
295	7.3833788312334e-15	4.89290106272613e-15	4.77019173289369e-15	5.07405378681699e-15	4.88823867956236e-15
296	7.42240857333003e-15	4.93358653287796e-15	4.78193572955693e-15	5.09368603442354e-15	4.90955986448449e-15
297	7.46007563554052e-15	4.94852013466712e-15	4.79384880456995e-15	5.11164470375224e-15	4.94789368564948e-15
298	7.51230688849517e-15	4.97771169804859e-15	4.80793070309877e-15	5.12030232879862e-15	4.98322131933086e-15
299	7.55399464219501e-15	5.00325348100335e-15	4.82250583300279e-15	5.13332507149234e-15	5.0179724410601e-15
300	7.6090177242142e-15	5.01568187031997e-15	4.84084311867593e-15	5.14339359977729e-15	5.03792391918444e-15
301	2.22044604925031e-16	2.22044604925031e-16	2.22044604925031e-16	3.33066907387547e-16	2.22044604925031e-16
302	2.22058157038622e-16	2.2398766718569e-16	4.96561375522958e-16	4.01377677316505e-16	5.00587215067549e-16
303	2.49776085997027e-16	3.15443139540206e-16	5.44321840780569e-16	5.98924428182053e-16	5.48787112689023e-16
304	2.74756597018685e-16	3.87308945845771e-16	5.88228590545516e-16	6.09336282569196e-16	8.64947165708892e-16
305	4.25469114175197e-16	4.50471585548934e-16	5.94477611770831e-16	6.50377883874184e-16	8.69618334057645e-16
306	5.35006919794022e-16	5.0951264102292e-16	6.76206038963629e-16	7.05236302668314e-16	9.2363523517222e-16
307	6.18909324593317e-16	7.48573004095602e-16	6.79275287889462e-16	7.46676552416332e-16	9.26577470592758e-16
308	8.46985787483762e-16	7.93787527112233e-16	6.93074744112638e-16	8.79140974030517e-16	9.73957682006544e-16
309	1.02108928810969e-15	8.32289180059823e-16	7.3373785543712e-16	9.88340146562571e-16	1.00726417449313e-15
310	1.13446509635887e-15	9.61610146304353e-16	8.13926508081937e-16	9.97561592454051e-16	1.05323579950133e-15
311	1.32251907163668e-15	1.0829035614065e-15	9.30475266250422e-16	1.00596762446992e-15	1.13755760897188e-15
312	1.40139505421999e-15	1.10806107030956e-15	9.39620270808925e-16	1.22343825160472e-15	1.17490450742437e-15
313	1.46306664993129e-15	1.23032724931728e-15	1.00260456148202e-15	1.23996391063978e-15	1.21388417918635e-15
314	1.5477572913347e-15	1.24390356016121e-15	1.21844015890112e-15	1.26617702988907e-15	1.23795132715936e-15
315	1.60564498220988e-15	1.35092996840644e-15	1.30294081673326e-15	1.3056915997525e-15	1.25695148587532e-15
316	1.67462140268569e-15	1.35429939262098e-15	1.33615456989887e-15	1.31786375606684e-15	1.34687827685697e-15
317	1.71309007362688e-15	1.38346093700265e-15	1.34797579002571e-15	1.32108916698652e-15	1.3610084143701e-15
318	1.76268651576719e-15	1.41669388480294e-15	1.4297901834066e-15	1.32875189796572e-15	1.41197470067652e-15
319	1.79313527589609e-15	1.44754534204974e-15	1.45760101358961e-15	1.33631833584604e-15	1.44791211953841e-15
320	1.8820578789543e-15	1.47683096861882e-15	1.47448504305226e-15	1.41267986713839e-15	1.4843880324656e-15
321	1.95496565374434e-15	1.51959889031434e-15	1.72610493954703e-15	1.42693818023086e-15	1.51967305702289e-15
322	2.00858780639662e-15	1.62140830877038e-15	1.74506645767087e-15	1.44959399586106e-15	1.53942821680093e-15
323	2.06112311531131e-15	1.63669901658526e-15	1.88632073278208e-15	1.608115686649e-15	1.61741817176838e-15
324	2.11083410341454e-15	1.64366091352469e-15	1.90675016382367e-15	1.62430600889754e-15	1.62646866342839e-15
325	2.16925768811602e-15	1.6541538982905e-15	1.92303264763768e-15	1.63782283840345e-15	1.64047633031101e-15
326	2.26177120159692e-15	1.677508441044e-15	1.98072714774507e-15	1.65840716122428e-15	1.65749291385785e-15
327	2.32632510622158e-15	1.69621432294328e-15	1.98844739234925e-15	1.74660549670855e-15	1.66495901195128e-15
328	2.38326310412066e-15	1.72234358781391e-15	1.99940439729236e-15	1.77334261669988e-15	1.68703132459235e-15
329	2.45613432910495e-15	1.7548083963732e-15	2.02393238358792e-15	1.78548384911006e-15	1.69836751903746e-15
330	2.48747219766472e-15	1.7756891063535e-15	2.03090860590827e-15	1.8005558733445e-15	1.71739776769723e-15
331	2.58451415271176e-15	1.8274600281808e-15	2.05376904134804e-15	1.82820331386043e-15	1.7497789219841e-15
332	2.62894661328665e-15	1.86089850165876e-15	2.0734825120914e-15	1.84498506888516e-15	1.76847728958782e-15
333	2.68815848691947e-15	1.92567620425786e-15	2.09937449478516e-15	1.8675084223745e-15	1.79531969512448e-15
334	2.76214647501335e-15	1.9578943946717e-15	2.15564679367867e-15	1.94419389323624e-15	1.81886996020236e-15
335	2.84521381577333e-15	1.97142562897261e-15	2.17291237944285e-15	2.02202589570848e-15	1.85631705911717e-15
336	2.93231488775939e-15	2.02980954516929e-15	2.23775429651675e-15	2.06599905370038e-15	1.88971671349099e-15
337	2.9932175838749e-15	2.04599327458876e-15	2.26325571354199e-15	2.09861853137623e-15	1.97533920107917e-15
338	3.06501486220701e-15	2.10672384007433e-15	2.2929859082293e-15	2.12565855984835e-15	2.06228686159553e-15
339	3.10699743360829e-15	2.1293931387601e-15	2.31942984322744e-15	2.14119424398818e-15	2.09253885383796e-15
340	3.1691726124028e-15	2.24509303992866e-15	2.32870226757462e-15	2.17558031412579e-15	2.1307690770068e-15
341	3.20703392625507e-15	2.2616964590077e-15	2.40018902094719e-15	2.21684723975849e-15	2.21067472365611e-15
342	3.28059781687304e-15	2.28100304304072e-15	2.46023401040725e-15	2.2380664820787e-15	2.24511744927284e-15
343	3.33238277358345e-15	2.2961723946868e-15	2.47741783565957e-15	2.28594158967611e-15	2.31784493372076e-15
344	3.38115167320756e-15	2.31630756758106e-15	2.51469143699427e-15	2.35598095162999e-15	2.33881918403997e-15
345	3.43052209455507e-15	2.36796718282388e-15	2.54580580567348e-15	2.37401651395906e-15	2.38702954630793e-15
346	3.48211187776956e-15	2.39099526183044e-15	2.57048074293089e-15	2.3946632194495e-15	2.4067170620809e-15
347	3.54928138187336e-15	2.4015860642348e-15	2.67646819831426e-15	2.41553514996823e-15	2.45633169866333e-15
348	3.58656419124484e-15	2.429054043338e-15	2.72064311848614e-15	2.4431462286525e-15	2.51361851619323e-15
349	3.6575471216026e-15	2.45538521321803e-15	2.7292715632742e-15	2.47480137155727e-15	2.53959370553451e-15
350	3.71061003833006e-15	2.4973975390136e-15	2.74126771233226e-15	2.50334782840863e-15	2.59388058040303e-15
351	3.77094758004568e-15	2.51789781571935e-15	2.75983205771066e-15	2.53872617335947e-15	2.65281431043466e-15
352	3.82428232466655e-15	2.56268497317788e-15	2.77026078348029e-15	2.56000059357116e-15	2.70720469732867e-15
353	3.89188114125298e-15	2.60633458596593e-15	2.78858653113777e-15	2.5768689745076e-15	2.72034305448084e-15
354	3.94314833337671e-15	2.63461007000868e-15	2.84164530105965e-15	2.60103479064003e-15	2.73849697462159e-15
355	3.98928310587762e-15	2.69557968426973e-15	2.85095773224894e-15	2.62736958321737e-15	2.79375355220078e-15
356	4.01974937708837e-15	2.74236862593685e-15	2.90240465131781e-15	2.64103196333183e-15	2.80780501063206e-15
357	4.05357986925417e-15	2.77125389379988e-15	2.92070881892657e-15	2.67710919521849e-15	2.83404447797943e-15
358	4.08174404043761e-15	2.79799594832257e-15	2.94421762585847e-15	2.70092460480436e-15	2.89761041411439e-15
359	4.13418550220573e-15	2.84480883169181e-15	2.97293782393626e-15	2.72505973555932e-15	2.92781762028135e-15
360	4.15577844892976e-15	2.86236357519963e-15	2.99674649402697e-15	2.74027021743841e-15	2.9504001618772e-15
361	4.22228161138024e-15	2.87535185448452e-15	3.02462427808006e-15	2.77473244682711e-15	3.02951913884459e-15
362	4.25847371073351e-15	2.89043294974876e-15	3.04908657816762e-15	2.79455408225941e-15	3.0507314868376e-15
363	4.33320194145348e-15	2.89489548660415e-15	3.07913981992131e-15	2.84429772437824e-15	3.0852187173003e-15
364	4.36064285560207e-15	2.91407369874015e-15	3.09699008750239e-15	2.87595464288369e-15	3.09632593766478e-15
365	4.42901447631993e-15	2.93975716506564e-15	3.12246453532982e-15	2.90636142164094e-15	3.11203616981615e-15
366	4.45835575163999e-15	2.95251518195009e-15	3.1507034819764e-15	2.95547695910843e-15	3.12639451095548e-15
367	4.50683178370364e-15	2.97602223985963e-15	3.17574311099059e-15	3.00362889729669e-15	3.13418040568158e-15
368	4.53729128210932e-15	3.00416666415193e-15	3.20105939445871e-15	3.02677697523696e-15	3.15341190266087e-15
369	4.60362486323077e-15	3.05309949950042e-15	3.20714449002424e-15	3.04305676688056e-15	3.19685576503875e-15
370	4.63261269415239e-15	3.08955249056346e-15	3.22072058630893e-15	3.07207708986722e-15	3.21980269471975e-15
371	4.67400425730207e-15	3.10919628082255e-15	3.22494164553726e-15	3.09657114705206e-15	3.23831009137836e-15
372	4.71424973103928e-15	3.15995511368715e-15	3.23375194231008e-15	3.1178900293269e-15	3.26215462506616e-15
373	4.74399855698866e-15	3.19071722793765e-15	3.25000146005299e-15	3.146593434797e-15	3.29145459843367e-15
374	4.78070670010221e-15	3.2471252902797e-15	3.26866636909682e-15	3.16777746565425e-15	3.35152009356579e-15
375	4.81120215647842e-15	3.29699353983518e-15	3.28857941842824e-15	3.20324832811739e-15	3.3755934480837e-15
376	4.85113169939642e-15	3.33574032597643e-15	3.31334089508485e-15	3.22762953105604e-15	3.41086757669937e-15
377	4.90538575643113e-15	3.44362345091511e-15	3.33294880018763e-15	3.25352423921524e-15	3.42797650925967e-15
378	4.94715242111848e-15	3.4975176787412e-15	3.35799616086551e-15	3.28760731881856e-15	3.45287836784661e-15
379	4.98357181221103e-15	3.51454770390456e-15	3.37612411754023e-15	3.30950943614865e-15	3.48344820127303e-15
380	5.01827915616837e-15	3.54866375919375e-15	3.40244645429585e-15	3.3442775945346e-15	3.50871334878917e-15
381	5.05493711909367e-15	3.56169098580204e-15	3.41486839864957e-15	3.38967792313401e-15	3.5262760328653e-15
382	5.0953208531468e-15	3.57482859022475e-15	3.43813355390959e-15	3.40530549350566e-15	3.54603741112098e-15
383	5.13990079866725e-15	3.58301199987756e-15	3.44956636939243e-15	3.42109550881713e-15	3.55685749444167e-15
384	5.19166046339371e-15	3.62110928053298e-15	3.46695931792583e-15	3.44255198570794e-15	3.58945958284668e-15
385	5.25569909258192e-15	3.63925874455427e-15	3.49151079315651e-15	3.46413663483733e-15	3.6028119231473e-15
386	5.29112258072483e-15	3.65489040792883e-15	3.52542591528392e-15	3.48352301660086e-15	3.60966417338229e-15
387	5.32596868796615e-15	3.66997141755081e-15	3.55793972829889e-15	3.50419857979663e-15	3.61937260159644e-15
388	5.37535302740653e-15	3.6927540316807e-15	3.58807540241402e-15	3.52632793698865e-15	3.63340765466945e-15
389	5.41657261771015e-15	3.73879315599462e-15	3.59846393819081e-15	3.54183576103343e-15	3.65256783176434e-15
390	5.45920517133629e-15	3.76176264466965e-15	3.60246918059873e-15	3.56694994869583e-15	3.66468692204663e-15
391	5.50576419162154e-15	3.78057298401923e-15	3.61441412936581e-15	3.58311404492731e-15	3.70389748667273e-15
392	5.53822262242035e-15	3.80092898409628e-15	3.6277020341927e-15	3.62282060101095e-15	3.72546318027173e-15
393	5.57162162128259e-15	3.83914865594532e-15	3.64200868340245e-15	3.66464526497791e-15	3.75188971238415e-15
394	5.62024248132364e-15	3.85652998216002e-15	3.65185720579005e-15	3.68247525224694e-15	3.76481956816785e-15
395	5.66926924221874e-15	3.89904160102215e-15	3.66248357818451e-15	3.71364306581781e-15	3.78845225181031e-15
396	5.70004635160026e-15	3.9375539414727e-15	3.68067941063412e-15	3.73896576395498e-15	3.83153032463615e-15
397	5.74489069402588e-15	3.94742527261726e-15	3.75243181523784e-15	3.78582996405901e-15	3.85796336653357e-15
398	5.77697424286677e-15	3.95793477814576e-15	3.76501774998652e-15	3.81900135122721e-15	3.88794468913388e-15
399	5.81024480316971e-15	3.97099682867278e-15	3.78998338847252e-15	3.84689130360359e-15	3.9078967292404e-15
400	5.83988390890133e-15	3.97899562730185e-15	3.81485822639196e-15	3.85124953790653e-15	3.92861901274142e-15
401	5.89451899432726e-15	3.99747749952606e-15	3.83360244508625e-15	3.86355711830856e-15	3.93855742051352e-15
402	5.92867242327446e-15	4.01171214806829e-15	3.87522858679162e-15	3.87433384022109e-15	3.95251047649757e-15
403	5.97255178829492e-15	4.02860860291966e-15	3.89457367978841e-15	3.88309294156838e-15	3.95712773227649e-15
404	6.01229275767563e-15	4.04673666125648e-15	3.9236318339402e-15	3.91955335227758e-15	3.97069176319818e-15
405	6.05526107072515e-15	4.06960076459149e-15	3.953377345814e-15	3.94027659950132e-15	3.98659639841306e-15
406	6.10520367420796e-15	4.08564236081126e-15	3.98713203812244e-15	3.96151132791051e-15	4.00587917108664e-15
407	6.14195150970163e-15	4.132879620491e-15	4.01539671695416e-15	3.97721585615446e-15	4.03793281624304e-15
408	6.17614609839007e-15	4.1735941017188e-15	4.02554323134455e-15	3.99271559780162e-15	4.07914074191794e-15
409	6.21255907187379e-15	4.2037708492389e-15	4.05843672751896e-15	4.01774811031028e-15	4.10028911216048e-15
410	6.25016606226726e-15	4.23612091321071e-15	4.06608219615388e-15	4.0594175451477e-15	4.12422552759766e-15
411	6.27778012701677e-15	4.26855116824232e-15	4.07407007093829e-15	4.08326364223366e-15	4.14383067241978e-15
412	6.30598916819135e-15	4.28883471703237e-15	4.09378700227143e-15	4.11006538661585e-15	4.16752234806001e-15
413	6.33971729523019e-15	4.31597270090858e-15	4.11384636888906e-15	4.14490881696097e-15	4.20793709357189e-15
414	6.37659081280196e-15	4.3202491908381e-15	4.12602861252995e-15	4.169112514391e-15	4.23836879695479e-15
415	6.40653156181726e-15	4.33350562192173e-15	4.13694215522021e-15	4.19713607401577e-15	4.26715042810654e-15
416	6.44395753348629e-15	4.36685877983834e-15	4.15250294751945e-15	4.21651265385954e-15	4.28921088487292e-15
417	6.4777474815134e-15	4.37477358088243e-15	4.18962201736576e-15	4.24846264189811e-15	4.31065529726435e-15
418	6.5163829334051e-15	4.38942128826591e-15	4.2097364857274e-15	4.27287224574152e-15	4.34266508512839e-15
419	6.5634126683741e-15	4.40349470631827e-15	4.23762776212362e-15	4.31712540329783e-15	4.35384962023363e-15
420	6.60318868761373e-15	4.41657098933366e-15	4.25733819827859e-15	4.3389443798125e-15	4.35914919955375e-15
421	6.64071410305433e-15	4.43646544031568e-15	4.28159798462058e-15	4.38444304345683e-15	4.36470117723007e-15
422	6.68405112037716e-15	4.45438820723556e-15	4.31173928382257e-15	4.40784142664921e-15	4.37344104130542e-15
423	6.72241031065683e-15	4.47968635028575e-15	4.3314690742162e-15	4.47888986877278e-15	4.38255730042913e-15
424	6.76050447070294e-15	4.50136234335544e-15	4.35691867913717e-15	4.48873733453451e-15	4.41935591959259e-15
425	6.80847495618335e-15	4.53396999992412e-15	4.39095627914224e-15	4.50184378021227e-15	4.439134437386e-15
426	6.85503871552998e-15	4.55004743202174e-15	4.4182681126019e-15	4.50897079349126e-15	4.45591370841836e-15
427	6.89563710835464e-15	4.57612744548004e-15	4.43198212577334e-15	4.52315637421158e-15	4.48096657369268e-15
428	6.93221801383144e-15	4.60529425235351e-15	4.44378485448702e-15	4.53664279548424e-15	4.51944482873723e-15
429	6.96923816863698e-15	4.62193127577168e-15	4.45858468323172e-15	4.54665069028956e-15	4.53737805505039e-15
430	7.00650574336805e-15	4.64665756022719e-15	4.49151407225339e-15	4.55676512794801e-15	4.56148703812955e-15
431	7.04144789684992e-15	4.65690153389985e-15	4.50474701577518e-15	4.59282411989544e-15	4.58866065017345e-15
432	7.09627425078455e-15	4.68300918639475e-15	4.54035923976614e-15	4.62662659801396e-15	4.61465498597016e-15
433	7.14458532128264e-15	4.69415947568972e-15	4.55622524357689e-15	4.63906048290189e-15	4.64236389021099e-15
434	7.18882007540672e-15	4.7051729691941e-15	4.57425077871582e-15	4.65505414222609e-15	4.67350338613944e-15
435	7.23238115094742e-15	4.76457581284125e-15	4.59544391690849e-15	4.67786271496108e-15	4.69647245005381e-15
436	7.27697524548436e-15	4.77795501042653e-15	4.61217370647185e-15	4.69959869151664e-15	4.72290431328533e-15
437	7.3177773099189e-15	4.7904994259699e-15	4.63330993456608e-15	4.71983952541675e-15	4.728104115558e-15
438	7.37247000793332e-15	4.80765163694223e-15	4.65618980432651e-15	4.78466112394644e-15	4.73420313306903e-15
439	7.42445142108104e-15	4.83451744398439e-15	4.67389945891445e-15	4.81392214719137e-15	4.75974341867732e-15
440	7.48361293532242e-15	4.84942003127781e-15	4.68866818664415e-15	4.8345442361855e-15	4.7665478914613e-15
441	7.52128861548319e-15	4.86210438170555e-15	4.7140399401707e-15	4.85931692062557e-15	4.77780001673577e-15
442	7.57585268230141e-15	4.89916146709116e-15	4.73214182653531e-15	4.88487762181486e-15	4.79008272688753e-15
443	7.62408203217945e-15	4.91651462600148e-15	4.75257832133965e-15	4.89907625961498e-15	4.82591419481079e-15
444	7.66253219775351e-15	4.95233964898921e-15	4.77843622717631e-15	4.91392208136088e-15	4.84433652170574e-15
445	7.70860144205255e-15	4.97076008461994e-15	4.78685668730668e-15	4.92941574266752e-15	4.85562095338975e-15
446	7.74436605726912e-15	4.99503419372618e-15	4.79733773008685e-15	4.96442502878047e-15	4.87649737414795e-15
447	7.77765602809342e-15	5.02911938176208e-15	4.80603932229031e-15	4.97094244304168e-15	4.91402501362091e-15
448	7.81844440941322e-15	5.03815057465885e-15	4.82183019072685e-15	4.9783552626721e-15	4.93154536215209e-15
449	7.85777488636449e-15	5.05289372526574e-15	4.83538783465993e-15	4.98912455106392e-15	4.95206979078373e-15
450	7.89389842918229e-15	5.06556326965677e-15	4.87065561016327e-15	5.00339498869839e-15	4.97208148817851e-15
451	2.22044604925031e-16	1.11022302462516e-16	2.22044604925031e-16	3.33066907387547e-16	1.11022302462516e-16
452	2.22261339583682e-16	1.16213526471816e-16	2.22531961064151e-16	3.33103045499451e-16	1.11993833592845e-16
453	2.39618001133146e-16	1.17961196366423e-16	2.22802253840891e-16	3.33824986193524e-16	2.50666041648313e-16
454	3.27880268728391e-16	2.54695544364908e-16	2.31119151031847e-16	4.02129314195767e-16	3.42006931030531e-16
455	5.11628215963706e-16	3.4788319197739e-16	5.37986755284666e-16	4.48144315357701e-16	3.61455898612704e-16
456	5.28263375898805e-16	9.56113101911689e-16	6.38993183513981e-16	4.60650161194437e-16	4.60652075052297e-16
457	5.84584619147352e-16	9.85260621777669e-16	6.78237017561635e-16	5.16439649522057e-16	5.15068748231062e-16
458	6.50767461161529e-16	9.89440372089144e-16	7.29016508819287e-16	5.70415671796502e-16	7.09712746342982e-16
459	6.73395604016749e-16	1.0930069295875e-15	7.37603001709723e-16	5.88870773712199e-16	7.11693363937126e-16
460	7.67981061016587e-16	1.10826466189132e-15	7.76660263269941e-16	6.49343389805659e-16	7.81424994881172e-16
461	9.11826544932879e-16	1.11955588855059e-15	8.22322913637688e-16	7.01494205456848e-16	8.39824710430956e-16
462	1.01183909956824e-15	1.12891742025292e-15	8.35847394827231e-16	8.81235430682533e-16	8.75104970095018e-16
463	1.10715728650772e-15	1.19829238799859e-15	8.49166854028611e-16	9.73256555945363e-16	9.90699071662002e-16
464	1.17786208082063e-15	1.22650858472729e-15	1.09273603931681e-15	1.01048737141656e-15	1.03454437221917e-15
465	1.23508870965108e-15	1.24344803187627e-15	1.11105792753359e-15	1.11617253525632e-15	1.08324626539827e-15
466	1.32570986341057e-15	1.27497784205489e-15	1.58193471629818e-15	1.12637179800503e-15	1.10644089072043e-15
467	1.39454330984986e-15	1.32300951697155e-15	1.59411988260663e-15	1.31274157640409e-15	1.14433803857669e-15
468	1.54753754989611e-15	1.61303488412885e-15	1.59915405656438e-15	1.34598666354384e-15	1.17674323198636e-15
469	1.57449726117236e-15	1.68555363732694e-15	1.62047974494484e-15	1.36140538781895e-15	1.20013805342202e-15
470	1.71292385130389e-15	1.73130137395456e-15	1.69417893572714e-15	1.37357580506416e-15	1.26972097269782e-15
471	1.86329596827415e-15	1.7544865811796e-15	1.71753237565974e-15	1.40063708301225e-15	1.30506052763162e-15
472	1.90439650201061e-15	1.78144169212834e-15	1.75374867622194e-15	1.48474609665352e-15	1.49136312072463e-15
473	1.98194069895741e-15	1.79335191636192e-15	1.76003734511417e-15	1.56516213459587e-15	1.58018907515431e-15
474	2.03907876755116e-15	1.85245746958227e-15	1.82043938793294e-15	1.58413251732893e-15	1.64933789290673e-15
475	2.10495680859562e-15	1.87262536111373e-15	1.8481362006172e-15	1.61070032978977e-15	1.65740947435093e-15
476	2.15009244032913e-15	1.93703258530473e-15	1.864453523309e-15	1.68353774536411e-15	1.73069412948968e-15
477	2.30188863178006e-15	1.99485582482406e-15	1.8675419148572e-15	1.91716897746015e-15	1.74359331751309e-15
478	2.37603339731199e-15	2.0175645121647e-15	1.88775130141307e-15	1.93327664941992e-15	1.76677892144225e-15
479	2.49345544934377e-15	2.0289715830527e-15	1.8964252249649e-15	1.96640834905394e-15	1.79662788365586e-15
480	2.52367658797079e-15	2.08642025445319e-15	1.90218809165658e-15	2.00171493131611e-15	1.88986750433152e-15
481	2.61622469714951e-15	2.10675339567997e-15	1.91034165767507e-15	2.11933056817734e-15	1.92065650741156e-15
482	2.65651450963124e-15	2.14023728595527e-15	1.92278917095381e-15	2.14465454997398e-15	1.94329607176778e-15
483	2.72642654281891e-15	2.15815192608114e-15	1.93496079308111e-15	2.1736170830561e-15	2.03821133491414e-15
484	2.77395637817163e-15	2.17717224216323e-15	1.96521613870643e-15	2.20260053869899e-15	2.11068254835967e-15
485	2.83334777692188e-15	2.20125509940567e-15	2.00904599437281e-15	2.26865696126628e-15	2.15189671804097e-15
486	2.86167051538459e-15	2.23758822960702e-15	2.0815553225019e-15	2.32760510212025e-15	2.22108643689743e-15
487	2.94184020415335e-15	2.26265125652027e-15	2.08970106809202e-15	2.33758697403612e-15	2.24799487265537e-15
488	2.98943390754514e-15	2.28380363209014e-15	2.10480030141015e-15	2.35726832545707e-15	2.27148153624077e-15
489	3.02828570831598e-15	2.31106820733015e-15	2.11931725263562e-15	2.37868002969577e-15	2.324612709543e-15
490	3.07251530597426e-15	2.35305447574187e-15	2.13073992245003e-15	2.42433515591579e-15	2.35399188891467e-15
491	3.11143370526832e-15	2.39811489479112e-15	2.16751104570199e-15	2.45568963193488e-15	2.45630835096023e-15
492	3.15930740511979e-15	2.41693884372575e-15	2.19663885980767e-15	2.48199481060387e-15	2.47991024161418e-15
493	3.19343951068326e-15	2.46357874608134e-15	2.22830996074592e-15	2.5117650130159e-15	2.48523645394393e-15
494	3.23991191087974e-15	2.48363177407158e-15	2.26702833282062e-15	2.57493751363406e-15	2.49121583164733e-15
495	3.2866817831094e-15	2.49067851528096e-15	2.29124969338904e-15	2.59916202775474e-15	2.4961871181497e-15
496	3.31962542518751e-15	2.51078865163817e-15	2.3463998038471e-15	2.61038508014851e-15	2.50539203687609e-15
497	3.36762924636708e-15	2.52787421827755e-15	2.37755919468314e-15	2.63269853515863e-15	2.56211644882336e-15
498	3.39902645855201e-15	2.58147877229715e-15	2.42337898745626e-15	2.64415191733277e-15	2.57367097027331e-15
499	3.45471910582488e-15	2.61210286231348e-15	2.44074040020756e-15	2.70363503958622e-15	2.58936366676704e-15
500	3.48365656303405e-15	2.66759198513852e-15	2.48693799590228e-15	2.75310452919491e-15	2.61785294294299e-15
501	3.51744867839267e-15	2.69409774646678e-15	2.50943810622226e-15	2.7797278755894e-15	2.64024547210888e-15
502	3.5533257178144e-15	2.75599869264972e-15	2.55877620305563e-15	2.79821235773596e-15	2.66383549290772e-15
503	3.5926280941396e-15	2.78686758393832e-15	2.57641726605107e-15	2.82752138892435e-15	2.69340342410603e-15
504	3.63431256238805e-15	2.8138407765971e-15	2.58659211537968e-15	2.85012166580369e-15	2.71615521992819e-15
505	3.67298548587953e-15	2.83617886981388e-15	2.5969566781778e-15	2.86792242413762e-15	2.73964123655338e-15
506	3.71314726488075e-15	2.85545735015922e-15	2.60713194901433e-15	2.91638934580743e-15	2.78953535356598e-15
507	3.77117790070959e-15	2.90662852907941e-15	2.65526032880528e-15	2.96410447573122e-15	2.81290656785901e-15
508	3.79614772515554e-15	2.92494121188786e-15	2.66853123459906e-15	2.99148186432639e-15	2.84605788540011e-15
509	3.84344015546718e-15	2.99422961343354e-15	2.68664026572594e-15	3.01084337712928e-15	2.90279038806743e-15
510	3.88690516636498e-15	3.05110815001567e-15	2.70196065031967e-15	3.06606383437244e-15	2.93597180388212e-15
511	3.93050605293524e-15	3.08828178666039e-15	2.71428276732907e-15	3.09246084427688e-15	2.96007973819088e-15
512	3.96250613787897e-15	3.09520181393382e-15	2.75381833983334e-15	3.13869413028117e-15	2.96521523222367e-15
513	4.01449180759631e-15	3.10556338995176e-15	2.79693472245612e-15	3.15472834344083e-15	2.98010990240312e-15
514	4.04859587079553e-15	3.14425123390102e-15	2.82279323555127e-15	3.1662595986653e-15	2.99799854900378e-15
515	4.09094204193748e-15	3.1631135785955e-15	2.83676567707707e-15	3.17747952363536e-15	3.00893199788256e-15
516	4.1244669427597e-15	3.17757671030841e-15	2.8630930475475e-15	3.19998966997296e-15	3.02758363809711e-15
517	4.18854959190614e-15	3.20087182930183e-15	2.88368966546004e-15	3.22366466816095e-15	3.03848131907729e-15
518	4.21661154314796e-15	3.21335213056828e-15	2.90316869907192e-15	3.244048107421e-15	3.05831393786146e-15
519	4.27624274139452e-15	3.23327647629287e-15	2.90803767418735e-15	3.26881501786064e-15	3.08167708688135e-15
520	4.32055189423343e-15	3.24635343681734e-15	2.92416581305644e-15	3.29687360477314e-15	3.13335834048808e-15
521	4.36494296139731e-15	3.26836504065083e-15	2.93024983942896e-15	3.32507857234431e-15	3.15160233643476e-15
522	4.40191828363263e-15	3.31241249408665e-15	2.93806952423074e-15	3.34478908873831e-15	3.20240164631534e-15
523	4.44296015182989e-15	3.350615522312e-15	2.95608806652623e-15	3.37743870367135e-15	3.2298151803655e-15
524	4.49187015244611e-15	3.37919182898252e-15	2.97141079648217e-15	3.4008597666626e-15	3.27559540142148e-15
525	4.52687771001291e-15	3.40227436470893e-15	2.99692665733253e-15	3.449130554544e-15	3.31008761857227e-15
526	4.58071592582181e-15	3.42993049494162e-15	3.01348856881241e-15	3.46842261783911e-15	3.36050248316134e-15
527	4.61701445852047e-15	3.49044651558027e-15	3.0597116136367e-15	3.49468974043543e-15	3.38343085956647e-15
528	4.6526797734039e-15	3.52480289431936e-15	3.10927062861305e-15	3.5234698507941e-15	3.41201960260926e-15
529	4.72670717022227e-15	3.53876563804705e-15	3.12935448658207e-15	3.54441419080272e-15	3.46506225387375e-15
530	4.77400677529108e-15	3.55208889239614e-15	3.15280986907799e-15	3.56116053188724e-15	3.51658190443752e-15
531	4.82393584483692e-15	3.56690105030615e-15	3.17259971225057e-15	3.60516694606045e-15	3.54829573394463e-15
532	4.87530670053258e-15	3.58245315032194e-15	3.19753888589583e-15	3.62298423148215e-15	3.56187445512964e-15
533	4.92244071370597e-15	3.60307673380891e-15	3.22510321861783e-15	3.65076634637355e-15	3.56954772555374e-15
534	4.96839514554809e-15	3.61776972284182e-15	3.25197471430167e-15	3.67890715771918e-15	3.57797238228908e-15
535	5.01927216977908e-15	3.63974618902113e-15	3.27451187539475e-15	3.6990127839895e-15	3.59119548391913e-15
536	5.06203406096836e-15	3.66038681101342e-15	3.29553641600678e-15	3.72361232013265e-15	3.60353466733389e-15
537	5.09763030323184e-15	3.68170769218079e-15	3.36878995037395e-15	3.74134680211536e-15	3.62048392526268e-15
538	5.13602775035342e-15	3.71466293843814e-15	3.40121208548803e-15	3.77685757425701e-15	3.63623694271158e-15
539	5.17103168319546e-15	3.74132627896144e-15	3.41423155498797e-15	3.80490955736271e-15	3.66149455197763e-15
540	5.20158005031725e-15	3.75734734497832e-15	3.4483808562487e-15	3.82966987763822e-15	3.68805500800576e-15
541	5.24696340058532e-15	3.78259056131097e-15	3.46295180804137e-15	3.85204473964198e-15	3.71358709050987e-15
542	5.28450973800836e-15	3.80504108981629e-15	3.47009350416737e-15	3.87324601903394e-15	3.735128775948e-15
543	5.31870821998905e-15	3.82829038207776e-15	3.48472615332565e-15	3.90132422412159e-15	3.77450853017317e-15
544	5.34673967212937e-15	3.87070181237041e-15	3.49841484951627e-15	3.92144114060014e-15	3.8001385859993e-15
545	5.37872846080197e-15	3.89428701642687e-15	3.51371891732772e-15	3.94132086618568e-15	3.827433091035e-15
546	5.41062297986354e-15	3.92474703785684e-15	3.53806842685616e-15	3.98180525015374e-15	3.85691289273688e-15
547	5.4460033100459e-15	3.93032825248937e-15	3.58301744180679e-15	3.99846058411926e-15	3.87977157318498e-15
548	5.48351495582289e-15	3.93999160030303e-15	3.59733045812433e-15	4.06005170879935e-15	3.90843428233005e-15
549	5.51424657163948e-15	3.95589947692915e-15	3.61826487005639e-15	4.09275431580917e-15	3.91155448774931e-15
550	5.55429672722717e-15	3.97297214762236e-15	3.66365505122385e-15	4.0977857887554e-15	3.91761215611117e-15
551	5.59407893430147e-15	3.98444293225555e-15	3.69131240287376e-15	4.11214824018447e-15	3.92597880629049e-15
552	5.63019627306297e-15	4.00279924396343e-15	3.72753970924276e-15	4.12086355669549e-15	3.94035722868384e-15
553	5.67198963304125e-15	4.02849135676419e-15	3.74973110687044e-15	4.15111092722253e-15	3.95078926360101e-15
554	5.70768934991817e-15	4.04787804563105e-15	3.77171778138431e-15	4.16267061033628e-15	3.97428804306314e-15
555	5.75505268802993e-15	4.06300117738289e-15	3.79777026213673e-15	4.18636307434607e-15	3.99144852607459e-15
556	5.79796292547357e-15	4.08783876614723e-15	3.84090844438301e-15	4.20650150966072e-15	4.01048026920795e-15
557	5.85034238010059e-15	4.11522996533054e-15	3.88954424940861e-15	4.22341975050775e-15	4.03314075279104e-15
558	5.89649616286567e-15	4.16231613133122e-15	3.9028164988893e-15	4.24056560965065e-15	4.05585323294853e-15
559	5.93355538946518e-15	4.17950592297199e-15	3.9095442231433e-15	4.25596720877116e-15	4.08774316913398e-15
560	5.96792310379715e-15	4.20701897722787e-15	3.922223668289e-15	4.29634110317891e-15	4.13010537907938e-15
561	6.019000694832e-15	4.23927831689223e-15	3.93111894484577e-15	4.32241518075234e-15	4.17814759844654e-15
562	6.05694180708856e-15	4.26666874948272e-15	3.9498876169066e-15	4.34547872729594e-15	4.20028362462086e-15
563	6.08763589811093e-15	4.27570144175021e-15	3.99099034041708e-15	4.39061278372756e-15	4.22691784298909e-15
564	6.1317727351486e-15	4.28062762326516e-15	4.01208116743002e-15	4.43443864471689e-15	4.2526885147532e-15
565	6.16132486263386e-15	4.29428561578121e-15	4.02588816318327e-15	4.46176762045661e-15	4.27375523304247e-15
566	6.197644800143e-15	4.32688095822947e-15	4.0503612695648e-15	4.48522376829521e-15	4.29215944841846e-15
567	6.23719893611344e-15	4.33873638971623e-15	4.06987259647376e-15	4.50835408677261e-15	4.30037005776362e-15
568	6.27813538245863e-15	4.35292890861738e-15	4.11251181167534e-15	4.52905946768258e-15	4.31227614209803e-15
569	6.31927390325287e-15	4.36468848878004e-15	4.12743598250781e-15	4.55548457163093e-15	4.34120918302662e-15
570	6.36154335002886e-15	4.40467735007793e-15	4.1459436803208e-15	4.60613988758407e-15	4.35560641650981e-15
571	6.40209695556105e-15	4.41981857151745e-15	4.16786967302859e-15	4.65225408461674e-15	4.36436279112471e-15
572	6.44237203617672e-15	4.46298227584997e-15	4.19548825371383e-15	4.71949644169352e-15	4.38109961226227e-15
573	6.48186522182499e-15	4.47997241809137e-15	4.23898876260687e-15	4.74649317310314e-15	4.41628108066278e-15
574	6.52321288649767e-15	4.54865555150533e-15	4.26815732425517e-15	4.75021695382478e-15	4.42816368360921e-15
575	6.56975236570534e-15	4.56335271617325e-15	4.28648905555842e-15	4.76000672505527e-15	4.4416810291912e-15
576	6.60979519655815e-15	4.5836403587551e-15	4.3176722600657e-15	4.7699595395915e-15	4.45901378781235e-15
577	6.65422702195355e-15	4.60503326854462e-15	4.3473123627024e-15	4.77688480283626e-15	4.4801719204413e-15
578	6.698255476975e-15	4.62114002636628e-15	4.35320974768257e-15	4.80869704439116e-15	4.50325065025985e-15
579	6.73942354262496e-15	4.64480759841816e-15	4.36773281252897e-15	4.82569897691225e-15	4.52278175868136e-15
580	6.76696333482837e-15	4.65374535500629e-15	4.37780294670655e-15	4.8426349456943e-15	4.54526897203207e-15
581	6.81983979905661e-15	4.65956990463588e-15	4.39189724657735e-15	4.85577632312275e-15	4.56953280701091e-15
582	6.84745809868138e-15	4.67116658090814e-15	4.4099106896412e-15	4.88744792729392e-15	4.5920131220855e-15
583	6.89200695734936e-15	4.70100635825022e-15	4.42318062873009e-15	4.90447635512673e-15	4.61963685211227e-15
584	6.92177042976948e-15	4.71103463522687e-15	4.43839026182274e-15	4.91970737559214e-15	4.68552972452767e-15
585	6.98223003854634e-15	4.73244723297905e-15	4.47328728773881e-15	4.97809949261074e-15	4.68908619015315e-15
586	7.01681567659359e-15	4.7480604956677e-15	4.48500390335794e-15	4.9919285305029e-15	4.69479812090512e-15
587	7.06650525378606e-15	4.76044945264581e-15	4.50728684311721e-15	5.01022409575593e-15	4.72233330917897e-15
588	7.10795431870929e-15	4.78154566215893e-15	4.54539141628399e-15	5.02605558167688e-15	4.73141102692167e-15
589	7.15518054408255e-15	4.79997510888592e-15	4.56870543132235e-15	5.0419387679813e-15	4.74512534710888e-15
590	7.190527861461e-15	4.81637814856264e-15	4.59476344910369e-15	5.065062203918e-15	4.77628401808146e-15
591	7.2378187211905e-15	4.83591748382999e-15	4.61309276184493e-15	5.08342698672148e-15	4.78940987580051e-15
592	7.28336019659546e-15	4.85703946359324e-15	4.63145893027517e-15	5.10352615630275e-15	4.82755810329345e-15
593	7.33001481653436e-15	4.88012634449529e-15	4.65833718710135e-15	5.1228296721657e-15	4.84921968788711e-15
594	7.37627087557474e-15	4.91980705487602e-15	4.66727822014304e-15	5.14887295416291e-15	4.86926216465069e-15
595	7.41586648517109e-15	4.9564753028408e-15	4.69719007280936e-15	5.18527921395355e-15	4.88788493355381e-15
596	7.47700489977407e-15	4.96948026977945e-15	4.71086625795677e-15	5.20896886548192e-15	4.90113772567537e-15
597	7.53734544220082e-15	4.98305161891112e-15	4.72657117087956e-15	5.23635953234708e-15	4.93698844799921e-15
598	7.60392969343745e-15	4.99699262593844e-15	4.74101992780638e-15	5.2623129142254e-15	4.95264883388385e-15
599	7.65564149124372e-15	5.02439203197956e-15	4.77321799107182e-15	5.26879534341446e-15	4.96843366873019e-15
600	7.70969142017617e-15	5.05111641484183e-15	4.78521574378054e-15	5.27961859606145e-15	4.98841871483105e-15


==> Figures_data/E20R5000_Scalar/E20R5000Scalar_res.dat <==
i	GMRES	Monomial	Newton	SNewton	Chebyshev
1	0.99769361312128	0.99769361312128	0.99769361312128	0.99769361312128	0.99769361312128
2	0.975047069415637	0.975047069415638	0.975047069415637	0.975047069415637	0.975047069415638
3	0.973217999841112	0.973217999841113	0.973217999841112	0.973217999841112	0.973217999841113
4	0.963203431946824	0.963203431946824	0.963203431946823	0.963203431946823	0.963203431946824
5	0.962149171580865	0.962149171580866	0.962149171580865	0.962149171580865	0.962149171580866
6	0.955977604286082	0.955977604286083	0.955977604286082	0.955977604286082	0.955977604286083
7	0.955185614075952	0.955185614075953	0.955185614075953	0.955185614075952	0.955185614075953
8	0.952116649252326	0.952116649252327	0.952116649252326	0.952116649252326	0.952116649252327
9	0.951663993910239	0.95166399391024	0.951663993910239	0.951663993910239	0.95166399391024
10	0.949911454282526	0.949911454282527	0.949911454282526	0.949911454282526	0.949911454282527
11	0.949611317840512	0.949611317840513	0.949611317840512	0.949611317840512	0.949611317840512
12	0.94894982554949	0.948949825549491	0.94894982554949	0.94894982554949	0.948949825549491
13	0.94878085923812	0.948780859238122	0.94878085923812	0.94878085923812	0.94878085923812
14	0.948621235871747	0.94862123587175	0.948621235871747	0.948621235871747	0.948621235871746
15	0.948550103412131	0.948550103412136	0.948550103412131	0.948550103412131	0.94855010341213
16	0.948542734209953	0.948542734209959	0.948542734209953	0.948542734209952	0.948542734209951
17	0.948483283729289	0.948483283729296	0.948483283729289	0.948483283729289	0.948483283729287
18	0.948471854046558	0.948471854046556	0.948471854046557	0.948471854046557	0.948471854046553
19	0.948454334721264	0.948454334721235	0.948454334721263	0.948454334721263	0.948454334721259
20	0.948391700757015	0.948391700756931	0.948391700757014	0.948391700757014	0.948391700756972
21	0.948364378791188	0.948364378790766	0.948364378791187	0.948364378791187	0.948364378791151
22	0.948264047619368	0.948264047619014	0.948264047619367	0.948264047619367	0.948264047619367
23	0.948251965361458	0.94825196536092	0.948251965361457	0.948251965361457	0.948251965361452
24	0.948183904013964	0.948183904013579	0.948183904013964	0.948183904013964	0.948183904013973
25	0.948172008949091	0.948172008948701	0.94817200894909	0.94817200894909	0.94817200894909
26	0.948150370856241	0.948150370855893	0.94815037085624	0.94815037085624	0.948150370856222
27	0.948139181186286	0.948139181185981	0.948139181186285	0.948139181186285	0.948139181186237
28	0.948129299909008	0.948129299908725	0.948129299909008	0.948129299909008	0.948129299908963
29	0.948111989919392	0.948111989919191	0.948111989919392	0.948111989919392	0.948111989919308
30	0.948109158998595	0.948109158998398	0.948109158998594	0.948109158998594	0.948109158998505
31	0.948072263908155	0.948072263908064	0.948072263908155	0.948072263908155	0.948072263907963
32	0.948070509775595	0.948070509775477	0.948070509775595	0.948070509775595	0.948070509775405
33	0.948007283227051	0.948007283226845	0.948007283227051	0.948007283227051	0.948007283226784
34	0.947962672403949	0.947962672403815	0.947962672403949	0.947962672403949	0.947962672403765
35	0.947902446292424	0.94790244629235	0.947902446292424	0.947902446292424	0.947902446292134
36	0.947728146759908	0.947728146759867	0.947728146759907	0.947728146759907	0.947728146759613
37	0.947675324455514	0.947675324455173	0.947675324455514	0.947675324455513	0.947675324455103
38	0.947166967902762	0.947166967902709	0.947166967902762	0.947166967902761	0.947166967902519
39	0.947141858512914	0.947141858513017	0.947141858512913	0.947141858512913	0.947141858512559
40	0.946642728028463	0.946642728028399	0.946642728028463	0.946642728028463	0.946642728028097
41	0.946609889428069	0.946609889427178	0.946609889428068	0.946609889428068	0.946609889427627
42	0.946058676549586	0.946058676549361	0.946058676549585	0.946058676549586	0.946058676548614
43	0.946035329894186	0.946035329892629	0.946035329894185	0.946035329894186	0.946035329893255
44	0.945720092422671	0.945720092422266	0.94572009242267	0.94572009242267	0.945720092421092
45	0.945701808467028	0.945701808466199	0.945701808467027	0.945701808467027	0.945701808465627
46	0.945599525195815	0.945599525195377	0.945599525195813	0.945599525195814	0.945599525193897
47	0.945589963270941	0.945589963270096	0.94558996327094	0.94558996327094	0.945589963269187
48	0.945583224730578	0.945583224729953	0.945583224730578	0.945583224730577	0.945583224728707
49	0.945582393254268	0.945582393253643	0.945582393254269	0.945582393254268	0.945582393252458
50	0.945576084250504	0.945576084249749	0.945576084250504	0.945576084250504	0.945576084248853
51	0.945575283472586	0.945575283471618	0.945575283472586	0.945575283472586	0.945575283470996
52	0.945554286349716	0.945554286348565	0.945554286349716	0.945554286349716	0.94555428634819
53	0.945551830945559	0.945551830944131	0.945551830945559	0.945551830945559	0.945551830943959
54	0.945499775831394	0.94549977583002	0.945499775831392	0.945499775831393	0.945499775830236
55	0.945497815159101	0.945497815158142	0.945497815159099	0.9454978151591	0.945497815157892
56	0.945471143525523	0.945471143523802	0.94547114352552	0.945471143525522	0.945471143524106
57	0.945469770912228	0.945469770910833	0.945469770912224	0.945469770912227	0.945469770910833
58	0.94546763582246	0.945467635821463	0.945467635822457	0.94546763582246	0.945467635821214
59	0.945464492359186	0.945464492357724	0.945464492359183	0.945464492359185	0.94546449235798
60	0.94546134594257	0.945461345942514	0.945461345942567	0.945461345942569	0.945461345941593
61	0.945456473955276	0.945456473954481	0.945456473955272	0.945456473955276	0.945456473954339
62	0.945425947068041	0.945425947077263	0.945425947068035	0.945425947068041	0.945425947065902
63	0.945425508056944	0.945425508065919	0.945425508056938	0.945425508056943	0.945425508054792
64	0.945381845790195	0.945381845802982	0.945381845790191	0.945381845790194	0.945381845785412
65	0.945372154131504	0.945372154145337	0.945372154131504	0.945372154131503	0.94537215412675
66	0.945313594321535	0.945313594342717	0.945313594321531	0.945313594321535	0.945313594315345
67	0.945272583178046	0.94527258319529	0.945272583178027	0.945272583178046	0.945272583171982
68	0.945238939192821	0.945238939211124	0.945238939192807	0.945238939192821	0.945238939185666
69	0.945189521193059	0.9451895212161	0.945189521193078	0.945189521193059	0.945189521185702
70	0.945170924816623	0.945170924842273	0.945170924816648	0.945170924816622	0.945170924809377
71	0.945123581654585	0.945123581670984	0.945123581654688	0.945123581654585	0.945123581647559
72	0.945122893453329	0.945122893468825	0.945122893453431	0.945122893453328	0.945122893446276
73	0.945079938273056	0.945079938296288	0.945079938273209	0.945079938273055	0.945079938265664
74	0.945075141309633	0.945075141332899	0.945075141309784	0.945075141309633	0.945075141301695
75	0.945037095853089	0.945037095867203	0.94503709585327	0.945037095853089	0.945037095845793
76	0.945022213226134	0.945022213243132	0.945022213226306	0.945022213226134	0.945022213219398
77	0.944991247247014	0.944991247276925	0.944991247247208	0.944991247247013	0.94499124724063
78	0.944986381124061	0.944986381157044	0.944986381124249	0.944986381124061	0.944986381116062
79	0.944971258292897	0.944971258332344	0.944971258293097	0.944971258292896	0.944971258285251
80	0.944963488000354	0.944963488045364	0.94496348800055	0.944963488000354	0.944963487995019
81	0.944963021940751	0.944963021984956	0.944963021940947	0.944963021940751	0.944963021935447
82	0.944902304535864	0.944902304599468	0.94490230453606	0.944902304535864	0.94490230453549
83	0.94489494583088	0.944894945894928	0.944894945831075	0.94489494583088	0.944894945830266
84	0.944805729694075	0.944805729761449	0.944805729694318	0.944805729694075	0.944805729686638
85	0.944755347498169	0.944755347557625	0.944755347498363	0.944755347498169	0.944755347491044
86	0.944688744206432	0.944688744278122	0.944688744206632	0.944688744206431	0.944688744200983
87	0.944608851506293	0.944608851574889	0.94460885150645	0.944608851506292	0.944608851499714
88	0.944543286634033	0.944543286686562	0.944543286634166	0.944543286634032	0.944543286620822
89	0.944507554979515	0.944507555021599	0.944507554979622	0.944507554979515	0.94450755496903
90	0.944457249859321	0.944457249923923	0.944457249859404	0.944457249859321	0.944457249845206
91	0.944443668423191	0.944443668498783	0.94444366842326	0.944443668423191	0.94444366840593
92	0.94442071146595	0.944420711513599	0.944420711466018	0.94442071146595	0.944420711445897
93	0.944419028670461	0.944419028710953	0.944419028670527	0.944419028670461	0.944419028651759
94	0.944411926797044	0.944411926855206	0.944411926797115	0.944411926797045	0.944411926778592
95	0.944411874010231	0.944411874066543	0.944411874010303	0.944411874010231	0.944411873992154
96	0.944408775561729	0.944408775591307	0.944408775561804	0.944408775561727	0.944408775543455
97	0.944404430477664	0.944404430489809	0.944404430477749	0.944404430477663	0.944404430453531
98	0.944393955780054	0.94439395569205	0.944393955780134	0.944393955780063	0.944393955752074
99	0.944367024656739	0.944367024585226	0.944367024656837	0.94436702465674	0.944367024655275
100	0.944353448522485	0.94435344838327	0.94435344852259	0.944353448522449	0.944353448518239
101	0.944281945931094	0.944281945764644	0.944281945931173	0.944281945931092	0.944281946022126
102	0.944264532741956	0.944264532502014	0.944264532742037	0.944264532741916	0.944264532838911
103	0.944123155563562	0.944123155340375	0.944123155563696	0.944123155563641	0.944123155731643
104	0.944113678715532	0.944113678460182	0.944113678715688	0.944113678715628	0.944113678882362
105	0.94392578378216	0.943925783583963	0.943925783782197	0.943925783782362	0.943925784043099
106	0.943925544340403	0.94392554414256	0.94392554434044	0.943925544340604	0.943925544602039
107	0.943727543097312	0.943727542804911	0.943727543097576	0.943727543097562	0.943727543369318
108	0.943726874376305	0.943726874079286	0.943726874376569	0.943726874376557	0.943726874649134
109	0.943493246799064	0.943493246531847	0.943493246799558	0.943493246799367	0.9434932470852
110	0.943490017733992	0.943490017464058	0.943490017734494	0.943490017734289	0.943490018017005
111	0.943200959546742	0.943200958908555	0.943200959547059	0.943200959547083	0.943200959805573
112	0.94319275901239	0.943192758412192	0.943192759012727	0.943192759012728	0.943192759265219
113	0.942843168709318	0.942843168516011	0.94284316870964	0.942843168709705	0.942843168936245
114	0.942836103664832	0.942836103496948	0.942836103665158	0.942836103665213	0.942836103882895
115	0.942475242683927	0.942475243545515	0.942475242684188	0.942475242684337	0.942475242996101
116	0.942474903485959	0.942474904346933	0.942474903486219	0.942474903486368	0.942474903797313
117	0.942111159240964	0.942111160604158	0.942111159241027	0.942111159241329	0.942111159436428
118	0.942109337495972	0.942109338860598	0.942109337496037	0.942109337496342	0.942109337692501
119	0.941828334825128	0.941828336589689	0.941828334825172	0.941828334825525	0.94182833482188
120	0.941821551688049	0.941821553456254	0.941821551688085	0.941821551688436	0.941821551694115
121	0.941625150457583	0.941625152235551	0.941625150457534	0.941625150457884	0.941625150357531
122	0.941607262760965	0.941607264503519	0.941607262760907	0.941607262761364	0.941607262667729
123	0.941479138298441	0.941479139958719	0.941479138298416	0.941479138298883	0.941479138147587
124	0.941443170515643	0.941443172180232	0.941443170515666	0.941443170515504	0.941443170383664
125	0.941388898266136	0.941388899754183	0.941388898266047	0.941388898265904	0.941388898130789
126	0.941347312664215	0.941347314014737	0.941347312664073	0.941347312663431	0.941347312533667
127	0.941319980621722	0.941319981967725	0.941319980621629	0.941319980620834	0.941319980491092
128	0.941271037069927	0.94127103849869	0.941271037069781	0.941271037069089	0.94127103694563
129	0.941246520741336	0.941246522066089	0.941246520741344	0.941246520740421	0.941246520634883
130	0.941189207640184	0.941189208886987	0.941189207640259	0.941189207639177	0.941189207526793
131	0.941156735037812	0.941156736176031	0.941156735037943	0.941156735036701	0.941156734939304
132	0.941065136757779	0.94106513762327	0.941065136757955	0.941065136756499	0.94106513666414
133	0.941037856637801	0.941037857518881	0.941037856638041	0.941037856636437	0.94103785656593
134	0.940918363228036	0.940918364237395	0.940918363228326	0.940918363226714	0.940918363088756
135	0.940909701884789	0.94090970282222	0.940909701885082	0.940909701883403	0.940909701760368
136	0.940758408215004	0.940758408938175	0.940758408215417	0.940758408213411	0.940758408015172
137	0.940757556954842	0.940757557684019	0.940757556955277	0.940757556953235	0.940757556759333
138	0.940585430431155	0.940585431133036	0.940585430431721	0.940585430429413	0.940585430246474
139	0.940582236559868	0.940582237280679	0.940582236560437	0.940582236558127	0.940582236361933
140	0.940430046171369	0.940430047037808	0.940430046172138	0.940430046169951	0.940430046002845
141	0.940421569963863	0.940421570850976	0.940421569964575	0.940421569962471	0.940421569775394
142	0.940307876587115	0.940307877250394	0.940307876587777	0.940307876586094	0.940307876449168
143	0.940296373798353	0.940296374385439	0.940296373799166	0.94029637379736	0.940296373631755
144	0.940204481010466	0.940204482084217	0.940204481011468	0.940204481009703	0.940204480861766
145	0.940189024599502	0.940189025866978	0.940189024600239	0.940189024598726	0.940189024427025
146	0.940107978182077	0.940107979324747	0.940107978182706	0.940107978181186	0.940107978062485
147	0.9400807061775	0.940080706667051	0.940080706177808	0.940080706176504	0.940080706006351
148	0.940019376006944	0.940019376508804	0.940019376006916	0.940019376005926	0.940019375867699
149	0.939985922245886	0.939985921197866	0.939985922246118	0.939985922245595	0.939985922096666
150	0.93994454039324	0.939944539810339	0.939944540393375	0.939944540392795	0.939944540239418
151	0.939944364844125	0.939944363089535	0.939944364844037	0.939944364843354	0.93994436516182
152	0.939940754850903	0.939940752971307	0.939940754850833	0.9399407548502	0.939940755189465
153	0.939940650132291	0.939940648259907	0.939940650132221	0.939940650131589	0.939940650466616
154	0.939940293600646	0.93994029172946	0.93994029360057	0.939940293599939	0.939940293929389
155	0.939939846111835	0.939939844230426	0.939939846111758	0.93993984611113	0.939939846445207
156	0.939938030977429	0.939938029027597	0.939938030977381	0.939938030976763	0.939938031290732
157	0.939937836327148	0.939937834387687	0.9399378363271	0.939937836326484	0.939937836636288
158	0.939937195302225	0.939937193325449	0.93993719530217	0.939937195301566	0.93993719561861
159	0.939937008745299	0.939937006774773	0.939937008745243	0.939937008744637	0.939937009066986
160	0.939936813186407	0.939936811211712	0.939936813186363	0.93993681318576	0.939936813510509
161	0.939936286976693	0.939936285023438	0.939936286976648	0.939936286976036	0.939936287289714
162	0.939936080824982	0.939936078848629	0.939936080824941	0.939936080824323	0.93993608113643
163	0.93993482037691	0.939934818396188	0.939934820376869	0.939934820376273	0.939934820698748
164	0.939934798771626	0.93993479678991	0.939934798771589	0.939934798770992	0.939934799094457
165	0.939933833813223	0.939933831818878	0.939933833813186	0.939933833812601	0.939933834130931
166	0.939933805067368	0.939933803071191	0.939933805067329	0.939933805066748	0.93993380538619
167	0.939933663446709	0.939933661456213	0.939933663446671	0.939933663446089	0.939933663764246
168	0.939933615091927	0.939933613106579	0.939933615091888	0.939933615091306	0.939933615409925
169	0.939933407510568	0.939933405516412	0.939933407510531	0.939933407509954	0.939933407830561
170	0.939931828017657	0.939931826009435	0.939931828017619	0.93993182801703	0.939931828333691
171	0.939931721282977	0.939931719276207	0.93993172128294	0.939931721282354	0.939931721596771
172	0.939929572484962	0.939929570455182	0.939929572484922	0.939929572484336	0.939929572803247
173	0.939929553880046	0.939929551850355	0.939929553880007	0.93992955387942	0.939929554198556
174	0.93992762273392	0.939927620690934	0.939927622733872	0.939927622733294	0.93992762304642
175	0.939927207590572	0.939927205554578	0.939927207590529	0.939927207589943	0.939927207901627
176	0.939925664511361	0.939925662483921	0.93992566451131	0.93992566451073	0.939925664828255
177	0.93992468596565	0.939924683939575	0.939924685965598	0.939924685965019	0.939924686281686
178	0.939922357437115	0.939922355428698	0.939922357437091	0.939922357436483	0.939922357749586
179	0.939922252921383	0.939922250916624	0.939922252921358	0.939922252920754	0.939922253235314
180	0.939920415413004	0.939920413402889	0.939920415412985	0.939920415412382	0.93992041573027
181	0.939920109053014	0.939920107049178	0.939920109052999	0.939920109052382	0.939920109369834
182	0.939918800991297	0.939918799004873	0.939918800991266	0.939918800990664	0.939918801306726
183	0.939918197504631	0.939918195510664	0.9399181975046	0.939918197503999	0.939918197822962
184	0.939914516590051	0.939914514596525	0.939914516590026	0.939914516589442	0.939914516914134
185	0.939914190313492	0.939914188304926	0.939914190313468	0.93991419031289	0.939914190637018
186	0.939910792195595	0.939910790151948	0.9399107921956	0.93991079219498	0.939910792515295
187	0.939910529769627	0.939910527734866	0.939910529769637	0.939910529769011	0.939910530087258
188	0.939909776687785	0.93990977466212	0.939909776687778	0.939909776687153	0.939909777005942
189	0.939909672651644	0.939909670625884	0.939909672651638	0.939909672651009	0.939909672970251
190	0.939907434429809	0.939907432417726	0.939907434429806	0.939907434429143	0.939907434755949
191	0.939906722498835	0.939906720487956	0.939906722498825	0.939906722498164	0.939906722833311
192	0.939904185598115	0.939904183529112	0.93990418559812	0.939904185597469	0.939904185921571
193	0.939901951922464	0.939901949817348	0.939901951922501	0.939901951921811	0.939901952254365
194	0.93990051593957	0.939900513834201	0.939900515939626	0.939900515938897	0.939900516273336
195	0.939899010694697	0.939899008614226	0.939899010694718	0.939899010694003	0.939899011017607
196	0.939898731875314	0.939898729803698	0.939898731875317	0.939898731874629	0.939898732190029
197	0.939896932080932	0.939896930008045	0.939896932080895	0.939896932080255	0.939896932404664
198	0.939896931607693	0.939896929534971	0.939896931607655	0.939896931607016	0.93989693193169
199	0.939893778433808	0.939893776330154	0.939893778433815	0.939893778433137	0.93989377875501
200	0.939893163235023	0.939893161112921	0.939893163235036	0.93989316323436	0.939893163555801
201	0.939889686596469	0.939889684486508	0.939889686596473	0.939889686595801	0.939889686913377
202	0.939889613039793	0.939889610924243	0.939889613039793	0.939889613039129	0.939889613356286
203	0.939888650391305	0.939888648284911	0.939888650391298	0.939888650390641	0.939888650705487
204	0.939887837437683	0.939887835345565	0.939887837437681	0.939887837437023	0.939887837753451
205	0.939883645315316	0.939883643239701	0.93988364531529	0.93988364531468	0.939883645637024
206	0.939882629190614	0.939882627097221	0.939882629190613	0.93988262918998	0.9398826295078
207	0.939875152126341	0.939875150042482	0.939875152126351	0.939875152125715	0.939875152438867
208	0.93987396942838	0.939873967324321	0.939873969428378	0.939873969427747	0.939873969737775
209	0.939868196440488	0.939868194292461	0.939868196440429	0.939868196439863	0.939868196748044
210	0.939868183710603	0.939868181565558	0.939868183710546	0.939868183709981	0.939868184017162
211	0.939866296733324	0.939866294556098	0.939866296733325	0.939866296732738	0.93986629703453
212	0.939866294099316	0.939866291922293	0.939866294099316	0.939866294098729	0.939866294400539
213	0.93986577983108	0.939865777679444	0.939865779831027	0.939865779830492	0.939865780128881
214	0.939863229327507	0.939863227141893	0.939863229327553	0.939863229326889	0.93986322962033
215	0.939862443075261	0.939862440903086	0.939862443075386	0.939862443074642	0.939862443370212
216	0.939857764444306	0.939857762249018	0.939857764444228	0.939857764443679	0.93985776474294
217	0.939855813114883	0.939855810849787	0.939855813114627	0.939855813114265	0.939855813413979
218	0.939853654248435	0.939853651959612	0.939853654248104	0.939853654247829	0.939853654539017
219	0.939853290582691	0.939853288303495	0.939853290582147	0.939853290582086	0.939853290871014
220	0.9398521473584	0.939852145049025	0.939852147357942	0.939852147357821	0.93985214764117
221	0.939852146961092	0.93985214465128	0.939852146960636	0.939852146960512	0.939852147243748
222	0.939851922596109	0.939851920283831	0.939851922595629	0.939851922595529	0.939851922876384
223	0.939851910244726	0.939851907934849	0.939851910244275	0.939851910244143	0.939851910524883
224	0.939851909439892	0.939851907130287	0.939851909439441	0.939851909439311	0.939851909719983
225	0.939851732883977	0.939851730573982	0.939851732883509	0.939851732883393	0.939851733164536
226	0.93985132124727	0.939851318911992	0.939851321246785	0.939851321246681	0.939851321527741
227	0.939851207301822	0.939851204965313	0.939851207301426	0.939851207301229	0.939851207583543
228	0.939851072356626	0.939851070012986	0.939851072356248	0.939851072356034	0.939851072639018
229	0.939850368987159	0.939850366688808	0.939850368986367	0.939850368986573	0.939850369272315
230	0.939849729729937	0.939849727447691	0.939849729729223	0.939849729729347	0.939849730012504
231	0.939845763448936	0.93984576123369	0.939845763449813	0.939845763448327	0.939845763724154
232	0.93984055284615	0.93984055064456	0.939840552846941	0.939840552845566	0.939840553116225
233	0.939831712149843	0.939831709900442	0.93983171214597	0.939831712149245	0.939831712421125
234	0.939825400028774	0.939825397792315	0.939825400025333	0.939825400028263	0.939825400296378
235	0.939813626364276	0.939813624065549	0.93981362637158	0.939813626363659	0.939813626624465
236	0.939810020747128	0.939810018433763	0.939810020754402	0.939810020746551	0.939810021003026
237	0.939799895204835	0.93979989281856	0.939799895189316	0.939799895204342	0.939799895467605
238	0.939794537431477	0.939794535002698	0.939794537417855	0.939794537431041	0.939794537688403
239	0.939790444369314	0.939790441901265	0.939790444323787	0.939790444368938	0.93979044463343
240	0.9397881027019	0.939788100194428	0.939788102659538	0.939788102701491	0.939788102964113
241	0.939787635574372	0.939787633086678	0.939787635524988	0.939787635573954	0.939787635833012
242	0.939784561382008	0.9397845589111	0.939784561336238	0.939784561381543	0.939784561643876
243	0.939784479702144	0.939784477242048	0.93978447965513	0.939784479701681	0.939784479962141
244	0.939782478311871	0.939782475851732	0.939782478268854	0.939782478311444	0.939782478576224
245	0.939782359336591	0.939782356873532	0.939782359291919	0.939782359336154	0.939782359599454
246	0.939782123707463	0.939782121233804	0.93978212366271	0.939782123707033	0.939782123969097
247	0.939782122629472	0.939782120156056	0.939782122584596	0.939782122629042	0.939782122891042
248	0.939782100960768	0.939782098482789	0.939782100916423	0.939782100960351	0.939782101221889
249	0.939781393559013	0.939781391087817	0.939781393515216	0.939781393558603	0.939781393818655
250	0.939781393244961	0.93978139077371	0.939781393201157	0.939781393244554	0.939781393504499
251	0.939778674291508	0.939778671859575	0.939778674245918	0.939778674291144	0.93977867454376
252	0.939778163850956	0.939778161418304	0.939778163800495	0.939778163850477	0.93977816410187
253	0.939772458919757	0.939772456475136	0.939772458849732	0.93977245891934	0.939772459153305
254	0.939771203013719	0.939771200584497	0.939771202952693	0.939771203013214	0.939771203241698
255	0.939765423513123	0.939765421130581	0.939765423457953	0.939765423512685	0.939765423733856
256	0.939761980450995	0.939761978021379	0.939761980372197	0.939761980450456	0.939761980673001
257	0.939759434545711	0.939759432066538	0.939759434471799	0.939759434545229	0.939759434759734
258	0.939755924479211	0.939755922015534	0.93975592435056	0.939755924478701	0.939755924692865
259	0.939750293913289	0.939750291323756	0.939750293771735	0.939750293912905	0.939750294113381
260	0.939748955650659	0.939748953032766	0.939748955497913	0.939748955650242	0.939748955851637
261	0.939745747781467	0.939745745201422	0.939745747633065	0.939745747781191	0.939745747982839
262	0.939745442443663	0.939745439840705	0.939745442290669	0.939745442443382	0.939745442647345
263	0.939745102623177	0.93974510000539	0.939745102471505	0.939745102622932	0.939745102825341
264	0.939745029019361	0.939745026399717	0.939745028869698	0.939745029019106	0.939745029221223
265	0.939744215775914	0.939744213184017	0.939744215621683	0.939744215775672	0.939744215978773
266	0.939744165781483	0.939744163180581	0.939744165627206	0.939744165781238	0.939744165982052
267	0.93974114905378	0.939741146554106	0.939741148894119	0.939741149053469	0.939741149253066
268	0.939741045619952	0.939741043106201	0.939741045461276	0.939741045619573	0.939741045814126
269	0.939730394591705	0.939730392332237	0.939730394386211	0.939730394592217	0.939730394791508
270	0.939730313514639	0.939730311255109	0.93973031330692	0.939730313515276	0.939730313711963
271	0.939710218846462	0.939710216849172	0.939710218653701	0.939710218843398	0.939710219020511
272	0.939708052729674	0.939708050721744	0.93970805255454	0.939708052723832	0.939708052890209
273	0.939687477432281	0.939687475551137	0.939687477299597	0.939687477424227	0.939687477590229
274	0.939683919699259	0.939683917757736	0.939683919473993	0.939683919684738	0.939683919831516
275	0.939659128593468	0.939659126730097	0.939659128443018	0.939659128582914	0.939659128745734
276	0.939658857009233	0.939658855112236	0.939658856806215	0.939658856997498	0.939658857155522
277	0.939645493763166	0.939645491991275	0.939645493612948	0.939645493752803	0.939645493933187
278	0.939645320538843	0.939645318788353	0.939645320415346	0.939645320529264	0.939645320710635
279	0.939626793072312	0.939626791359061	0.9396267929434	0.939626793065737	0.939626793289139
280	0.939623349724374	0.939623348154955	0.939623349665398	0.939623349720404	0.939623349956763
281	0.939601348705701	0.939601347064755	0.939601348709095	0.939601348705346	0.939601349003048
282	0.939592469442795	0.939592468018288	0.939592469534333	0.939592469442562	0.939592469779229
283	0.939569197623027	0.939569196007873	0.939569197812864	0.939569197624663	0.939569198081268
284	0.939556181069998	0.939556179483084	0.93955618133043	0.939556181071987	0.939556181577376
285	0.939544251929563	0.939544250328818	0.939544252189805	0.939544251932596	0.939544252502977
286	0.939523323661579	0.939523322187229	0.939523323973145	0.939523323665226	0.939523324285572
287	0.939517752577807	0.939517751032198	0.939517752911432	0.939517752581381	0.939517753249497
288	0.939502206122922	0.939502204570704	0.93950220645643	0.939502206123682	0.939502206831562
289	0.939501545525933	0.93950154391181	0.939501545852754	0.939501545526573	0.939501546257863
290	0.93948613971263	0.939486137751605	0.939486140003738	0.939486139707141	0.939486140485327
291	0.939484784105794	0.939484782206415	0.939484784381653	0.939484784100788	0.939484784846898
292	0.939478181207883	0.939478179370059	0.939478181462744	0.939478181199494	0.939478182016641
293	0.939467330873003	0.939467329000051	0.939467331094298	0.939467330866121	0.939467331608621
294	0.939466665542727	0.939466663666303	0.939466665755164	0.939466665535167	0.939466666301859
295	0.939434494162739	0.939434492893693	0.939434494490709	0.939434494159663	0.939434494803125
296	0.939434358751084	0.939434357486594	0.939434359083805	0.939434358748562	0.939434359383162
297	0.939360702581662	0.939360701370659	0.939360702894968	0.939360702586815	0.939360703142888
298	0.939351848494022	0.939351847282618	0.939351848833817	0.939351848506018	0.939351849016959
299	0.939224577080076	0.939224575408443	0.93922457754656	0.939224577098561	0.939224577585561
300	0.939189224578013	0.939189222935971	0.939189225102021	0.939189224603171	0.939189225072517
301	0.939188608679864	0.939188607128886	0.939188608663651	0.939188608679123	0.939188609199936
302	0.939165116120935	0.939165114498891	0.939165116146786	0.939165116122438	0.939165116644526
303	0.939165083000854	0.939165081377563	0.939165083026245	0.939165083002335	0.939165083524293
304	0.939163355075151	0.939163353433996	0.939163355101388	0.939163355077128	0.939163355600278
305	0.939163292681972	0.939163291040329	0.939163292707326	0.939163292683911	0.939163293207332
306	0.9391543197554	0.939154318112455	0.93915431978845	0.939154319757059	0.939154320285079
307	0.939154208394855	0.939154206758603	0.93915420842838	0.939154208396556	0.939154208923053
308	0.939149864708119	0.939149863034634	0.939149864741068	0.939149864710206	0.939149865253087
309	0.939149850723418	0.939149849051175	0.939149850756417	0.939149850725522	0.939149851268044
310	0.939149798008648	0.939149796328252	0.939149798041882	0.939149798010801	0.939149798554174
311	0.939149642495175	0.9391496408193	0.93914964252722	0.93914964249723	0.939149643040747
312	0.939149399961293	0.939149398285304	0.939149399996849	0.939149399963289	0.939149400505749
313	0.939149281137197	0.939149279466029	0.93914928117225	0.939149281139113	0.939149281681418
314	0.93914893533681	0.939148933664063	0.939148935369547	0.939148935338612	0.939148935880301
315	0.939148873527268	0.939148871856812	0.939148873560295	0.939148873529019	0.939148874070471
316	0.939148822265924	0.939148820593447	0.939148822297326	0.939148822267629	0.939148822809026
317	0.939148748324621	0.93914874665658	0.939148748357081	0.939148748326345	0.939148748867304
318	0.939148707338132	0.939148705664947	0.939148707370693	0.939148707339893	0.93914870788059
319	0.939148621565653	0.939148619894787	0.939148621598764	0.939148621567395	0.939148622108529
320	0.939148510254653	0.939148508589497	0.939148510288352	0.939148510256403	0.939148510798471
321	0.939148421500157	0.939148419835789	0.939148421534632	0.939148421501907	0.939148422045068
322	0.939147937609327	0.939147935938922	0.939147937646904	0.939147937611149	0.93914793815786
323	0.939147923570016	0.939147921897687	0.939147923608047	0.939147923571853	0.939147924119342
324	0.93914602126862	0.939146019576257	0.939146021320391	0.939146021270475	0.939146021823824
325	0.939145469595312	0.939145467901774	0.939145469652409	0.939145469597291	0.939145470155331
326	0.939144924191988	0.939144922484881	0.93914492425241	0.939144924194061	0.939144924756526
327	0.939144109728622	0.939144108020575	0.939144109796672	0.939144109730912	0.939144110296457
328	0.93914318044227	0.939143178736959	0.939143180514477	0.939143180444742	0.939143181014724
329	0.939142938539389	0.939142936832403	0.939142938616363	0.939142938541949	0.939142939113664
330	0.939141630850451	0.939141629174475	0.939141630941426	0.939141630853238	0.939141631429177
331	0.939140590439827	0.939140588782344	0.939140590538164	0.939140590442866	0.939140591026994
332	0.939140575657768	0.939140573999425	0.939140575756796	0.939140575660824	0.939140576245416
333	0.939139049974294	0.939139048318321	0.939139050076364	0.939139049977693	0.939139050568789
334	0.939138198120273	0.939138196479	0.939138198228631	0.939138198123867	0.939138198718394
335	0.939137993160523	0.939137991522175	0.939137993271001	0.939137993164118	0.939137993757929
336	0.939136470660653	0.939136469029227	0.939136470776633	0.939136470664487	0.939136471261208
337	0.939136369459334	0.939136367824965	0.939136369577124	0.939136369463137	0.939136370061806
338	0.939135867052915	0.939135865430406	0.939135867170749	0.93913586705685	0.939135867661719
339	0.939135715558525	0.939135713939965	0.939135715677228	0.939135715562483	0.939135716170331
340	0.939134977670992	0.939134976061345	0.939134977791983	0.939134977674898	0.939134978290146
341	0.939134536151887	0.939134534567982	0.939134536276265	0.939134536155915	0.939134536774407
342	0.939134430865232	0.939134429274268	0.939134430991585	0.939134430869235	0.939134431488489
343	0.939133374474024	0.939133372901822	0.939133374608715	0.939133374478268	0.93913337510201
344	0.939133371748912	0.939133370176983	0.939133371884084	0.939133371753164	0.939133372377333
345	0.939132687080185	0.939132685482145	0.939132687221707	0.939132687084587	0.939132687713951
346	0.939132672241597	0.939132670643789	0.939132672383834	0.939132672246033	0.939132672876369
347	0.939131968349899	0.939131966753813	0.93913196849766	0.939131968354397	0.939131968987653
348	0.939131276131613	0.939131274537159	0.939131276270372	0.9391312761361	0.939131276765453
349	0.939130689806543	0.93913068822117	0.939130689948824	0.939130689811005	0.939130690443423
350	0.939130682297056	0.939130680711079	0.939130682439347	0.939130682301505	0.939130682933421
351	0.939127996250747	0.939127994673102	0.939127996397348	0.939127996255262	0.93912799690354
352	0.939123952778517	0.939123951273678	0.939123952930787	0.939123952783507	0.939123953444924
353	0.939123833287269	0.939123831790469	0.939123833440656	0.939123833292241	0.939123833956955
354	0.939123084375513	0.939123082894158	0.93912308453148	0.939123084380485	0.939123085050048
355	0.939122418142187	0.939122416709713	0.93912241830255	0.939122418147243	0.939122418817994
356	0.939121963697567	0.93912196227937	0.939121963858435	0.939121963702787	0.939121964370354
357	0.93912185568952	0.939121854282397	0.939121855852032	0.939121855694836	0.939121856362628
358	0.939121854074769	0.939121852668061	0.939121854237527	0.939121854080094	0.939121854748016
359	0.939121852746212	0.939121851337798	0.939121852908929	0.939121852751551	0.939121853419396
360	0.93912062985262	0.939120628435455	0.939120630008163	0.939120629858012	0.939120630525379
361	0.939120351027638	0.939120349603487	0.939120351187141	0.939120351033088	0.939120351699846
362	0.93911582507449	0.939115823596722	0.939115825237244	0.939115825080236	0.939115825747744
363	0.939114684314686	0.939114682803113	0.939114684479958	0.939114684320506	0.939114684993341
364	0.939114682960596	0.939114681447715	0.939114683125755	0.939114682966415	0.939114683639368
365	0.939114276846062	0.939114275339094	0.939114277012772	0.939114276851811	0.939114277526857
366	0.939112551984655	0.939112550514919	0.939112552158893	0.939112551990627	0.939112552659914
367	0.939112338317749	0.939112336836455	0.939112338491205	0.939112338323802	0.939112338993572
368	0.939111660477251	0.939111658984766	0.939111660652138	0.939111660483744	0.939111661156344
369	0.939111007239038	0.939111005744414	0.939111007416892	0.939111007245561	0.939111007919206
370	0.939110987602359	0.939110986106017	0.939110987779003	0.939110987608869	0.939110988282157
371	0.939109969543479	0.939109968115928	0.939109969721392	0.939109969549868	0.939109970220285
372	0.939108509841906	0.939108508368588	0.939108510017065	0.939108509848229	0.939108510514946
373	0.939106705028485	0.939106703546083	0.93910670521036	0.939106705034948	0.939106705706729
374	0.939106630877959	0.939106629394422	0.939106631060038	0.939106630884371	0.939106631553506
375	0.939104629276874	0.939104627705475	0.93910462947146	0.939104629283427	0.939104629968383
376	0.939104446980788	0.939104445401525	0.939104447177735	0.939104446987406	0.939104447675963
377	0.939104440648552	0.939104439068268	0.939104440846422	0.93910444065516	0.939104441344544
378	0.939104328179742	0.939104326590598	0.939104328380634	0.939104328186391	0.939104328879066
379	0.939104123487154	0.939104121885872	0.939104123685708	0.939104123493887	0.939104124183251
380	0.939103582829649	0.939103581235169	0.939103583035435	0.93910358283665	0.939103583535488
381	0.939103496332375	0.939103494708746	0.939103496536571	0.939103496339468	0.939103497035429
382	0.939102949280273	0.93910294768943	0.939102949495355	0.939102949287547	0.9391029499931
383	0.939102843546288	0.939102841947956	0.93910284376352	0.939102843553604	0.939102844262236
384	0.939102121423108	0.93910211978727	0.939102121643386	0.939102121430507	0.939102122150548
385	0.939101583493543	0.9391015818339	0.939101583722626	0.939101583501185	0.93910158423397
386	0.939100815468466	0.93910081382953	0.939100815705336	0.939100815475978	0.939100816215357
387	0.939099790667026	0.939099789023522	0.939099790920157	0.939099790674634	0.939099791430481
388	0.939096408823264	0.939096407244293	0.939096409089173	0.939096408831258	0.939096409602659
389	0.939096289792383	0.939096288224484	0.939096290062766	0.939096289800271	0.939096290575882
390	0.939091049148049	0.939091047550153	0.939091049440705	0.939091049155981	0.93909104996246
391	0.939090866282432	0.939090864658964	0.939090866566976	0.939090866290397	0.939090867088519
392	0.939088827689831	0.939088826052556	0.939088827994297	0.939088827697512	0.939088828522415
393	0.93908814796351	0.939088146285112	0.93908814823827	0.939088147970892	0.939088148781034
394	0.939087599987514	0.939087598321746	0.939087600267368	0.939087599994577	0.939087600815884
395	0.93908751107961	0.939087509407105	0.939087511366838	0.939087511086855	0.93908751191311
396	0.939086984439804	0.93908698280565	0.939086984735071	0.939086984446743	0.939086985289432
397	0.939081759436128	0.939081757630068	0.939081759765279	0.939081759443882	0.939081760327195
398	0.9390807959806	0.939080794181301	0.939080796325327	0.939080795988178	0.939080796886861
399	0.939075586107427	0.9390755842113	0.9390755864908	0.939075586114795	0.939075587058752
400	0.939074396729804	0.939074394837583	0.93907439713506	0.939074396737421	0.939074397699733
401	0.93907255198337	0.939072550180388	0.939072552400829	0.939072551990898	0.939072552991302
402	0.939066368748853	0.939066366906264	0.939066369199768	0.939066368758269	0.939066369817934
403	0.939061767152549	0.939061765488516	0.939061767617119	0.939061767161972	0.939061768235014
404	0.939055076789163	0.939055075082501	0.939055077257311	0.939055076798929	0.939055077885987
405	0.939051860027856	0.939051858241335	0.939051860490066	0.939051860037915	0.939051861127786
406	0.939048678460701	0.939048676649848	0.939048678934159	0.939048678470347	0.939048679583328
407	0.939046403522663	0.939046401612238	0.939046403984563	0.939046403532096	0.939046404648525
408	0.93904554918178	0.939045547280133	0.939045549657062	0.939045549190952	0.939045550311539
409	0.939043442796635	0.939043440866549	0.939043443261154	0.939043442805421	0.939043443925311
410	0.939042418250772	0.939042416412562	0.939042418734028	0.939042418259562	0.939042419377105
411	0.939038685927492	0.939038684161458	0.939038686402727	0.939038685936525	0.939038687056968
412	0.939036199286583	0.939036197536756	0.939036199771786	0.939036199296163	0.939036200417635
413	0.939029007625422	0.939029006006211	0.939029008108283	0.939029007634885	0.939029008734536
414	0.939025558185437	0.939025556431661	0.939025558663282	0.939025558195092	0.939025559282753
415	0.939021760740502	0.939021759042208	0.939021761225575	0.939021760749554	0.939021761817696
416	0.939019060022208	0.939019058275514	0.939019060487257	0.939019060031384	0.939019061078333
417	0.939016688753294	0.939016686886003	0.9390166892059	0.939016688762436	0.939016689803398
418	0.9390158960646	0.93901589417218	0.939015896507421	0.939015896073231	0.939015897099066
419	0.939015628281849	0.939015626370778	0.939015628716385	0.939015628290502	0.939015629314162
420	0.939015358884893	0.939015356959729	0.939015359309987	0.939015358894053	0.939015359904915
421	0.939014135669354	0.939014133735286	0.93901413606897	0.939014135677937	0.939014136677291
422	0.939013780845788	0.939013778922265	0.939013781225362	0.939013780850691	0.939013781840894
423	0.939012921839583	0.939012919970666	0.939012922204354	0.939012921843656	0.939012922827239
424	0.93901210217809	0.939012100373278	0.939012102503491	0.939012102171572	0.939012103142744
425	0.939011903713687	0.939011901933316	0.939011904033753	0.939011903706575	0.939011904674045
426	0.939011109588159	0.939011107757345	0.939011109862342	0.939011109573439	0.939011110538557
427	0.939010731169557	0.939010729310422	0.93901073143815	0.939010731153652	0.939010732116941
428	0.939009089745964	0.93900908780931	0.939009089935643	0.939009089720036	0.939009090681519
429	0.93900726192087	0.939007259894642	0.93900726210722	0.939007261892656	0.939007262843626
430	0.939007031465609	0.939007029443766	0.939007031625941	0.939007031435007	0.939007032383191
431	0.939006135768148	0.939006133762686	0.939006135936284	0.939006135736334	0.93900613667651
432	0.93900518724014	0.939005185232166	0.939005187376319	0.939005187205825	0.939005188140196
433	0.939004601105046	0.939004599178937	0.939004601251511	0.939004601070414	0.939004601987899
434	0.939004472242144	0.939004470325072	0.939004472385487	0.939004472207723	0.939004473123598
435	0.939004302865344	0.939004300960645	0.939004303014175	0.93900430283065	0.939004303738102
436	0.939004302514876	0.939004300610287	0.939004302663548	0.939004302480144	0.939004303387637
437	0.939004294799769	0.939004292892843	0.939004294948777	0.93900429476518	0.939004295672777
438	0.939003922740848	0.939003920838134	0.939003922879114	0.939003922704739	0.939003923614217
439	0.939003877502278	0.939003875574485	0.939003877642794	0.939003877466342	0.939003878376541
440	0.939003598249871	0.939003596335234	0.939003598383447	0.939003598212586	0.9390035991274
441	0.939003528653191	0.939003526729422	0.939003528790438	0.93900352861645	0.939003529531549
442	0.939003527642977	0.939003525717315	0.939003527780898	0.939003527606401	0.939003528521336
443	0.939002203473703	0.939002201688448	0.939002203632455	0.9390022034383	0.939002204346823
444	0.939002160731846	0.939002158942872	0.939002160885394	0.93900216069542	0.939002161603168
445	0.939000207912402	0.939000206192309	0.939000208102166	0.939000207879659	0.939000208789356
446	0.939000111411423	0.939000109703203	0.939000111605609	0.939000111380008	0.939000112287309
447	0.939000089477024	0.939000087761952	0.939000089669925	0.939000089445076	0.939000090352791
448	0.93900005884193	0.939000057136399	0.939000059038292	0.93900005881044	0.939000059716874
449	0.938992983402874	0.93899298152222	0.938992983606671	0.93899298336559	0.938992984263212
450	0.938989621616334	0.938989619801585	0.938989621790064	0.938989621576257	0.938989622474776
451	0.938989603657294	0.938989601841019	0.938989603812172	0.93898960365724	0.938989604512594
452	0.938988986985739	0.938988985168304	0.93898898713862	0.938988986985048	0.938988987839352
453	0.93898897626889	0.938988974452723	0.938988976421779	0.93898897626824	0.938988977122414
454	0.938988971676137	0.938988969859491	0.938988971828971	0.938988971675456	0.938988972529731
455	0.938988924590409	0.938988922779562	0.938988924743483	0.938988924589881	0.938988925444113
456	0.938987963081584	0.93898796128432	0.938987963235455	0.938987963080868	0.938987963933571
457	0.938987963064919	0.938987961267699	0.938987963218803	0.938987963064205	0.9389879639169
458	0.938987592640765	0.938987590848042	0.938987592797658	0.938987592639928	0.938987593492173
459	0.938987592502538	0.938987590709731	0.938987592659463	0.938987592501701	0.938987593353959
460	0.938987572192504	0.93898757040001	0.938987572348735	0.938987572191646	0.938987573043745
461	0.938987553429016	0.938987551635505	0.938987553585497	0.938987553428162	0.938987554280425
462	0.9389875503692	0.938987548575937	0.938987550525703	0.938987550368333	0.938987551220543
463	0.938987550110076	0.938987548316915	0.938987550266558	0.938987550109211	0.938987550961453
464	0.938987540626474	0.938987538832032	0.938987540782718	0.938987540625619	0.938987541477761
465	0.938987489294927	0.938987487507393	0.938987489451102	0.938987489294117	0.938987490146118
466	0.938987314161559	0.938987312388097	0.938987314317735	0.938987314160691	0.938987315012778
467	0.938987294431724	0.938987292659236	0.938987294588006	0.938987294430872	0.938987295282621
468	0.938987215834165	0.938987214064602	0.938987215990634	0.938987215833308	0.938987216685072
469	0.938987207990404	0.938987206221819	0.93898720814653	0.938987207989554	0.93898720884127
470	0.938987160180189	0.938987158415269	0.938987160336105	0.938987160179265	0.938987161030511
471	0.938987150768889	0.938987149004777	0.938987150924585	0.938987150767936	0.938987151618896
472	0.938987086611106	0.938987084853017	0.93898708676734	0.938987086609988	0.938987087460344
473	0.938987070035669	0.938987068278695	0.938987070191787	0.938987070034449	0.938987070884632
474	0.9389870383497	0.938987036595509	0.938987038505632	0.93898703834841	0.9389870391984
475	0.938986943696777	0.93898694194856	0.938986943851767	0.938986943695306	0.93898694454483
476	0.93898690642727	0.938986904681831	0.938986906581454	0.938986906425709	0.938986907275053
477	0.938986793107604	0.938986791367862	0.938986793260878	0.938986793105723	0.938986793954405
478	0.938986631916317	0.938986630175608	0.938986632067732	0.938986631913922	0.938986632762618
479	0.938986629201209	0.938986627461936	0.938986629352727	0.938986629198877	0.938986630047407
480	0.938986608801659	0.93898660706734	0.938986608954008	0.938986608799426	0.938986609647655
481	0.93898660470531	0.938986602968769	0.938986604857188	0.938986604703031	0.93898660555141
482	0.938986590513993	0.938986588778352	0.938986590666761	0.938986590511787	0.938986591359938
483	0.938986508096782	0.938986506359324	0.938986508248804	0.938986508094306	0.938986508941915
484	0.938986487363545	0.938986485624876	0.938986487515136	0.938986487360852	0.938986488208028
485	0.938986402968236	0.93898640122947	0.938986403119775	0.938986402965673	0.938986403813035
486	0.938986402915752	0.938986401176829	0.938986403067279	0.938986402913185	0.938986403760536
487	0.938986402848944	0.938986401109915	0.938986403000486	0.938986402846375	0.938986403693757
488	0.938986372977996	0.938986371237685	0.938986373129816	0.938986372975412	0.938986373822654
489	0.938986358590814	0.938986356853339	0.938986358742503	0.938986358588228	0.938986359435072
490	0.938986228592741	0.938986226863767	0.938986228743146	0.938986228590177	0.938986229435913
491	0.938986187531195	0.938986185804208	0.938986187681522	0.938986187528503	0.938986188373798
492	0.93898610409706	0.938986102373912	0.938986104248202	0.93898610409422	0.938986104938135
493	0.93898600156816	0.938985999837738	0.938986001718333	0.938986001565117	0.938986002409387
494	0.938985701149403	0.938985699424991	0.938985701296604	0.938985701146035	0.938985701990058
495	0.93898562421072	0.93898562248095	0.938985624357296	0.938985624207034	0.938985625051267
496	0.938985622700308	0.938985620970558	0.938985622846786	0.938985622696561	0.938985623540929
497	0.938985611324949	0.938985609596442	0.938985611470983	0.93898561132111	0.938985612165488
498	0.938985595540422	0.938985593814765	0.938985595686721	0.938985595536681	0.938985596381712
499	0.938985459561273	0.938985457832816	0.938985459704824	0.938985459557485	0.938985460401397
500	0.938985307928874	0.938985306189654	0.938985308070133	0.938985307924994	0.938985308768668
501	0.938985293819548	0.938985292079615	0.9389852939609	0.93898529381552	0.938985294659868
502	0.938985208800336	0.938985207062862	0.93898520894206	0.938985208796071	0.938985209642355
503	0.938985093397736	0.938985091666242	0.938985093539484	0.938985093393646	0.938985094240316
504	0.938984896575131	0.93898489485097	0.938984896714578	0.938984896571013	0.938984897419802
505	0.938984724323487	0.938984722596815	0.938984724463603	0.938984724319415	0.938984725166753
506	0.938984692016494	0.938984690292997	0.93898469215704	0.938984692012234	0.938984692859923
507	0.93898454432679	0.938984542612711	0.938984544467728	0.938984544322764	0.938984545169151
508	0.938984398102067	0.93898439639614	0.938984398244887	0.938984398098183	0.938984398943423
509	0.938984354885878	0.938984353184754	0.938984355028955	0.938984354882062	0.938984355727648
510	0.938983556903972	0.938983555200705	0.938983557051876	0.938983556899865	0.938983557741718
511	0.938983531823926	0.938983530122238	0.938983531971528	0.938983531819748	0.938983532661568
512	0.938982947540796	0.938982945834606	0.938982947691211	0.93898294753533	0.938982948378362
513	0.938982947338688	0.938982945632775	0.938982947489142	0.938982947333247	0.938982948176361
514	0.938982798385132	0.938982796675407	0.938982798535951	0.938982798380223	0.938982799222543
515	0.938982789389866	0.938982787686658	0.938982789541373	0.938982789385108	0.938982790227444
516	0.938982294986351	0.938982293304948	0.938982295142966	0.938982294981565	0.938982295823704
517	0.938982181726541	0.938982180042395	0.938982181880957	0.938982181721512	0.938982182564345
518	0.93898209321772	0.938982091527644	0.938982093371998	0.938982093212561	0.938982094054003
519	0.938981949372185	0.938981947699624	0.938981949526529	0.938981949366682	0.93898195020871
520	0.938981434177153	0.938981432520756	0.938981434332489	0.938981434171214	0.938981435011632
521	0.938981427610288	0.938981425954323	0.938981427765445	0.938981427604282	0.938981428444623
522	0.938981169489247	0.938981167829071	0.938981169646036	0.938981169483031	0.938981170322506
523	0.938981100994188	0.938981099343754	0.938981101152483	0.938981100988252	0.938981101828239
524	0.938981094065557	0.938981092415057	0.93898109422347	0.938981094059618	0.938981094899562
525	0.938980998428338	0.938980996783304	0.938980998587215	0.938980998422564	0.938980999263891
526	0.938980507158596	0.938980505497289	0.938980507323472	0.938980507152387	0.938980507995046
527	0.938980386219607	0.938980384557842	0.938980386385971	0.938980386213448	0.938980387056842
528	0.938980310689383	0.938980309043801	0.938980310857151	0.938980310683362	0.93898031152528
529	0.938980151080033	0.938980149424333	0.938980151248576	0.93898015107418	0.938980151918327
530	0.938979921062691	0.938979919386519	0.938979921228873	0.938979921055967	0.938979921900474
531	0.938979832345188	0.938979830673135	0.938979832512869	0.938979832338132	0.938979833182233
532	0.938979788302533	0.938979786630338	0.938979788470455	0.938979788295137	0.938979789137464
533	0.9389792479451	0.938979246242155	0.938979248113686	0.938979247938243	0.938979248788869
534	0.938979226032127	0.938979224332523	0.938979226199981	0.938979226025231	0.938979226875202
535	0.938978927464879	0.93897892578238	0.938978927635667	0.938978927457531	0.938978928311637
536	0.938978820299778	0.938978818598104	0.938978820474411	0.93897882029234	0.938978821146153
537	0.938978800597578	0.93897879889049	0.938978800772349	0.938978800590197	0.938978801444645
538	0.938978732443679	0.938978730747239	0.938978732618788	0.938978732436689	0.938978733289421
539	0.93897860331609	0.938978601607498	0.938978603490931	0.938978603309027	0.938978604165555
540	0.938978468562449	0.938978466861761	0.93897846873885	0.938978468555712	0.938978469411959
541	0.93897839546037	0.938978393774136	0.938978395637172	0.938978395453553	0.938978396308329
542	0.938978392697263	0.938978391010895	0.93897839287475	0.938978392690362	0.938978393545438
543	0.938978181457549	0.938978179759726	0.938978181634042	0.938978181450636	0.938978182306863
544	0.938978181331474	0.938978179633544	0.938978181507902	0.938978181324569	0.938978182180731
545	0.938977882966436	0.93897788128399	0.938977883143819	0.938977882958825	0.938977883810429
546	0.938977743318721	0.938977741632354	0.938977743494546	0.938977743311296	0.938977744162072
547	0.938976812143636	0.93897681052372	0.938976812320271	0.938976812135232	0.938976812985598
548	0.938976481807706	0.938976480233552	0.938976481981855	0.938976481799374	0.938976482644846
549	0.938976272318359	0.938976270761469	0.938976272494452	0.938976272309516	0.938976273159621
550	0.938976058384173	0.938976056812915	0.938976058556316	0.938976058374862	0.938976059226273
551	0.938976008900296	0.938976007351742	0.938976009071345	0.93897600889113	0.938976009740571
552	0.938975830262974	0.938975828664984	0.93897583043625	0.938975830252529	0.938975831102699
553	0.938975800937578	0.938975799336621	0.938975801109597	0.938975800927109	0.93897580177747
554	0.938975737008928	0.938975735409467	0.938975737180311	0.938975736997793	0.938975737850355
555	0.938975736795701	0.938975735196755	0.93897573696713	0.938975736784556	0.938975737636879
556	0.938975627004153	0.93897562541608	0.938975627173131	0.938975626993025	0.938975627842902
557	0.938974600545648	0.938974599006789	0.93897460071911	0.938974600534535	0.938974601380968
558	0.938973507914168	0.938973506468635	0.938973508091137	0.938973507902429	0.938973508734021
559	0.93897343424688	0.93897343281173	0.938973434425894	0.938973434234903	0.938973435071077
560	0.93897304014558	0.938973038713724	0.938973040321417	0.938973040132594	0.938973040972032
561	0.938973019459512	0.938973018026931	0.938973019637177	0.938973019446365	0.938973020287031
562	0.93897296592038	0.938972964466364	0.938972966097653	0.938972965906518	0.938972966746911
563	0.938972178718099	0.938972177233055	0.938972178882453	0.938972178703489	0.938972179535981
564	0.938971533954055	0.938971532465801	0.938971534117759	0.938971533936706	0.938971534779859
565	0.938971440014784	0.938971438528078	0.938971440178684	0.938971439996629	0.938971440836522
566	0.938971330634967	0.93897132915255	0.938971330801006	0.938971330616172	0.938971331459243
567	0.938971325961808	0.938971324482904	0.938971326128877	0.938971325943058	0.938971326785659
568	0.938971087122148	0.93897108565353	0.938971087288511	0.938971087103509	0.938971087947281
569	0.938971087052116	0.93897108558322	0.93897108721841	0.938971087033492	0.938971087877293
570	0.938970714948297	0.938970713454427	0.938970715113027	0.938970714930435	0.938970715772282
571	0.938969386865598	0.938969385408242	0.93896938701992	0.938969386847857	0.938969387699794
572	0.938969237738323	0.938969236274505	0.938969237890298	0.938969237723132	0.938969238572494
573	0.938967955968277	0.938967954504734	0.938967956127994	0.938967955953675	0.938967956806699
574	0.93896742562857	0.938967424222624	0.938967425784392	0.938967425621083	0.938967426459865
575	0.938967118769449	0.938967117378877	0.938967118930901	0.938967118762831	0.938967119604593
576	0.938966500081738	0.938966498725564	0.938966500242032	0.938966500081349	0.938966500920817
577	0.938966500063058	0.938966498706812	0.93896650022344	0.938966500062652	0.938966500902061
578	0.938966285899509	0.938966284506733	0.938966286056895	0.938966285901397	0.938966286738176
579	0.938966279999434	0.938966278605057	0.93896628015698	0.938966280001383	0.938966280837026
580	0.938966070130372	0.938966068712885	0.938966070287726	0.938966070132797	0.938966070968202
581	0.938965393386763	0.938965391920687	0.938965393512573	0.938965393390056	0.938965394248285
582	0.938965274102129	0.938965272640576	0.938965274228328	0.938965274105858	0.938965274960228
583	0.938965192913688	0.938965191440085	0.938965193047956	0.9389651929164	0.938965193766289
584	0.938965142893952	0.938965141454565	0.938965143026285	0.938965142896603	0.938965143742418
585	0.938965134066434	0.938965132632708	0.938965134200159	0.938965134069051	0.938965134916532
586	0.938965119778206	0.938965118325997	0.938965119911489	0.938965119780758	0.938965120627737
587	0.93896511212709	0.938965110671035	0.938965112260317	0.938965112129704	0.938965112979335
588	0.93896502090932	0.938965019437742	0.938965021037322	0.938965020911569	0.938965021760308
589	0.938964946592163	0.938964945139563	0.938964946725653	0.938964946594448	0.938964947435611
590	0.938964937801064	0.938964936345546	0.938964937935061	0.938964937802988	0.938964938642541
591	0.93896443922505	0.938964437896191	0.93896443934514	0.938964439225927	0.938964440049047
592	0.938964157069448	0.938964155814437	0.938964157186708	0.938964157068622	0.938964157881575
593	0.938962263655436	0.938962262127151	0.93896226374245	0.938962263653582	0.938962264399876
594	0.93896085984399	0.938960858379673	0.938960859962979	0.938960859837036	0.938960860528976
595	0.93896059090812	0.938960589408022	0.938960591031007	0.938960590899241	0.938960591566397
596	0.938960177240959	0.938960175622718	0.938960177368253	0.938960177230361	0.938960177885992
597	0.938956734063796	0.938956732671832	0.938956734221547	0.938956734056222	0.93895673476092
598	0.938955123424757	0.93895512212582	0.938955123567807	0.938955123419999	0.938955124187821
599	0.938928131506922	0.938928129515316	0.938928131302217	0.938928131538917	0.938928132821319
600	0.938906656319524	0.938906654751467	0.938906656042127	0.938906656345912	0.93890665803786


==> Figures_data/E20R5000_Scalar/E20R5000Scalar_s.dat <==
i	Monomial	Newton	SNewton	Chebyshev
1	22	25	101	23
2	22	25	101	23
3	22	25	101	23
4	22	25	101	23
5	22	25	101	23
6	22	25	101	23
7	22	25	101	23
8	22	25	101	23
9	22	25	101	23
10	22	25	101	23
11	22	25	101	23
12	22	25	101	23
13	22	25	101	23
14	22	25	101	23
15	22	25	101	23
16	22	25	101	23
17	22	25	101	23
18	22	25	101	23
19	22	25	101	23
20	22	25	101	23
21	22	25	101	23
22	22	25	101	23
23	19	25	101	23
24	19	25	101	20
25	19	25	101	20
26	19	23	101	20
27	19	23	101	20
28	19	23	101	20
29	19	23	101	20
30	19	23	101	20
31	19	23	101	20
32	19	23	101	20
33	19	23	101	20
34	19	23	101	20
35	19	23	101	20
36	19	23	101	20
37	19	23	101	20
38	19	23	101	20
39	19	23	101	20
40	19	23	101	20
41	19	23	101	20
42	19	23	101	20
43	19	23	101	20
44	19	23	101	19
45	19	23	101	19
46	19	23	101	19
47	19	23	101	19
48	19	23	101	19
49	19	21	101	19
50	19	21	101	19
51	19	21	101	19
52	19	21	101	19
53	19	21	101	19
54	19	21	101	19
55	19	21	101	19
56	19	21	101	19
57	19	21	101	19
58	19	21	101	19
59	19	21	101	19
60	19	21	101	19
61	18	21	101	19
62	18	21	101	19
63	18	21	101	19
64	18	21	101	19
65	18	21	101	19
66	18	21	101	19
67	18	21	101	19
68	18	21	101	19
69	18	21	101	19
70	18	20	101	19
71	18	20	101	19
72	18	20	101	19
73	18	20	101	19
74	18	20	101	19
75	18	20	101	19
76	18	20	101	19
77	18	20	101	19
78	18	20	101	19
79	18	20	101	19
80	18	20	101	19
81	18	20	101	19
82	18	20	101	18
83	18	20	101	18
84	18	20	101	18
85	18	20	101	18
86	18	20	101	18
87	18	20	101	18
88	18	20	101	18
89	18	20	101	18
90	18	19	101	18
91	18	19	101	18
92	18	19	101	18
93	18	19	101	18
94	18	19	101	18
95	18	19	101	18
96	18	19	101	18
97	17	19	101	18
98	17	19	101	18
99	17	19	101	18
100	17	19	101	18
101	17	19	101	18
102	17	19	24	18
103	17	19	24	18
104	17	19	24	18
105	17	19	24	18
106	17	19	24	18
107	17	19	24	18
108	17	19	24	18
109	17	19	24	18
110	17	19	24	18
111	17	19	24	18
112	17	19	24	18
113	17	19	24	18
114	17	19	24	18
115	17	19	24	18
116	17	19	24	18
117	17	19	24	18
118	17	19	24	18
119	17	19	24	18
120	17	19	24	18
121	17	19	24	18
122	17	19	24	18
123	17	19	24	18
124	17	19	24	18
125	17	19	24	18
126	17	19	24	18
127	17	19	24	18
128	17	19	24	18
129	17	19	24	18
130	17	19	24	18
131	17	19	24	18
132	17	19	24	18
133	17	19	24	18
134	17	19	24	18
135	17	19	24	18
136	17	19	24	18
137	17	19	24	18
138	17	19	24	18
139	17	19	24	18
140	17	19	24	18
141	17	19	24	18
142	17	19	24	18
143	17	19	24	18
144	17	19	24	18
145	17	19	24	18
146	17	19	24	18
147	17	18	24	18
148	17	18	24	18
149	17	18	24	18
150	17	18	22	18
151	21	24	98	22
152	21	24	98	22
153	21	24	98	22
154	21	24	98	22
155	21	24	98	22
156	21	24	98	22
157	21	24	98	22
158	21	24	98	22
159	21	24	98	22
160	21	24	98	22
161	21	24	98	22
162	21	24	98	22
163	21	24	98	22
164	21	24	98	22
165	21	24	98	22
166	21	24	98	22
167	21	24	98	22
168	21	24	98	22
169	21	24	98	22
170	21	24	98	22
171	21	24	98	22
172	19	24	98	22
173	19	24	98	20
174	19	24	98	20
175	19	22	98	20
176	19	22	98	20
177	19	22	98	20
178	19	22	98	20
179	19	22	98	20
180	19	22	98	20
181	19	22	98	20
182	19	22	98	20
183	19	22	98	20
184	19	22	98	20
185	19	22	98	20
186	19	22	98	20
187	19	22	98	20
188	19	22	98	20
189	19	22	98	20
190	19	22	98	20
191	19	22	98	20
192	19	22	98	20
193	19	22	98	19
194	19	22	98	19
195	19	22	98	19
196	19	22	98	19
197	19	21	98	19
198	19	21	98	19
199	19	21	98	19
200	19	21	98	19
201	19	21	98	19
202	19	21	98	19
203	19	21	98	19
204	19	21	98	19
205	19	21	98	19
206	19	21	98	19
207	19	21	98	19
208	19	21	98	19
209	19	21	98	19
210	18	21	98	19
211	18	21	98	19
212	18	21	98	19
213	18	21	98	19
214	18	21	98	19
215	18	21	98	19
216	18	21	98	19
217	18	21	98	19
218	18	20	98	19
219	18	20	98	19
220	18	20	98	19
221	18	20	98	19
222	18	20	98	19
223	18	20	98	19
224	18	20	98	19
225	18	20	98	19
226	18	20	98	19
227	18	20	98	19
228	18	20	98	19
229	18	20	98	19
230	18	20	98	19
231	18	20	98	18
232	18	20	98	18
233	18	20	98	18
234	18	20	98	18
235	18	20	98	18
236	18	20	98	18
237	18	20	98	18
238	18	19	98	18
239	18	19	98	18
240	18	19	98	18
241	18	19	98	18
242	18	19	98	18
243	18	19	98	18
244	18	19	98	18
245	18	19	98	18
246	17	19	98	18
247	17	19	98	18
248	17	19	98	18
249	17	19	24	18
250	17	19	24	18
251	17	19	24	18
252	17	19	24	18
253	17	19	24	18
254	17	19	24	18
255	17	19	24	18
256	17	19	24	18
257	17	18	24	18
258	17	18	24	18
259	17	18	24	18
260	17	18	24	18
261	17	18	24	18
262	17	18	24	18
263	17	18	24	18
264	17	18	24	18
265	17	18	24	18
266	17	18	24	18
267	17	18	24	18
268	17	18	24	18
269	17	18	24	18
270	17	18	24	18
271	17	18	24	18
272	17	18	24	18
273	17	18	24	18
274	17	18	24	18
275	17	18	24	18
276	17	18	24	18
277	17	18	24	18
278	17	18	24	18
279	17	18	24	18
280	17	18	24	18
281	17	18	24	18
282	17	18	24	18
283	17	18	24	18
284	17	18	24	18
285	17	18	24	18
286	17	18	24	18
287	17	18	24	18
288	17	18	24	18
289	17	18	24	18
290	17	18	24	18
291	17	18	24	18
292	17	18	24	18
293	17	18	24	18
294	17	18	24	18
295	17	18	24	18
296	17	18	24	18
297	17	18	21	18
298	17	18	21	18
299	17	18	21	18
300	17	18	21	18
301	21	24	98	22
302	21	24	98	22
303	21	24	98	22
304	21	24	98	22
305	21	24	98	22
306	21	24	98	22
307	21	24	98	22
308	21	24	98	22
309	21	24	98	22
310	21	24	98	22
311	21	24	98	22
312	21	24	98	22
313	21	24	98	22
314	21	24	98	22
315	21	24	98	22
316	21	24	98	22
317	21	24	98	22
318	21	24	98	22
319	21	24	98	22
320	21	24	98	22
321	21	24	98	22
322	19	24	98	22
323	19	24	98	20
324	19	24	98	20
325	19	22	98	20
326	19	22	98	20
327	19	22	98	20
328	19	22	98	20
329	19	22	98	20
330	19	22	98	20
331	19	22	98	20
332	19	22	98	20
333	19	22	98	20
334	19	22	98	20
335	19	22	98	20
336	19	22	98	20
337	19	22	98	20
338	19	22	98	20
339	19	22	98	20
340	19	22	98	20
341	19	22	98	20
342	19	22	98	20
343	19	22	98	20
344	19	22	98	20
345	19	22	98	20
346	19	22	98	20
347	19	21	98	20
348	19	21	98	20
349	19	21	98	20
350	19	21	98	20
351	19	21	98	20
352	19	21	98	20
353	19	21	98	20
354	19	21	98	20
355	19	21	98	20
356	19	21	98	20
357	19	21	98	20
358	19	21	98	20
359	19	21	98	20
360	18	21	98	20
361	18	21	98	20
362	18	21	98	20
363	18	21	98	19
364	18	21	98	19
365	18	21	98	19
366	18	21	98	19
367	18	21	98	19
368	18	20	98	19
369	18	20	98	19
370	18	20	98	19
371	18	20	98	19
372	18	20	98	19
373	18	20	98	19
374	18	20	98	19
375	18	20	98	19
376	18	20	98	19
377	18	20	98	19
378	18	20	98	19
379	18	20	98	19
380	18	20	98	19
381	18	20	98	19
382	18	20	98	18
383	18	20	98	18
384	18	20	98	18
385	18	20	98	18
386	18	20	98	18
387	18	20	98	18
388	18	19	98	18
389	18	19	98	18
390	18	19	98	18
391	18	19	98	18
392	18	19	98	18
393	18	19	98	18
394	18	19	98	18
395	18	19	98	18
396	17	19	98	18
397	17	19	98	18
398	17	19	98	18
399	17	19	24	18
400	17	19	24	18
401	17	19	24	18
402	17	19	24	18
403	17	19	24	18
404	17	19	24	18
405	17	19	24	18
406	17	19	24	18
407	17	18	24	18
408	17	18	24	18
409	17	18	24	18
410	17	18	24	18
411	17	18	24	18
412	17	18	24	18
413	17	18	24	18
414	17	18	24	18
415	17	18	24	18
416	17	18	24	18
417	17	18	24	18
418	17	18	24	18
419	17	18	24	18
420	17	18	24	18
421	17	18	24	18
422	17	18	24	18
423	17	18	23	18
424	17	18	23	18
425	17	18	23	18
426	17	18	23	18
427	17	18	23	18
428	17	18	23	18
429	17	18	23	18
430	17	18	23	18
431	17	18	23	18
432	17	18	23	18
433	17	18	23	18
434	17	18	23	18
435	17	18	23	18
436	17	18	23	18
437	17	18	23	18
438	17	18	23	18
439	17	18	23	18
440	17	18	23	18
441	17	18	23	18
442	17	18	23	18
443	17	18	23	18
444	17	18	23	18
445	17	18	23	18
446	17	18	22	18
447	17	18	22	18
448	17	18	22	18
449	17	18	22	18
450	17	18	22	18
451	21	24	98	22
452	21	24	98	22
453	21	24	98	22
454	21	24	98	22
455	21	24	98	22
456	21	24	98	22
457	21	24	98	22
458	21	24	98	22
459	21	24	98	22
460	21	24	98	22
461	21	24	98	22
462	21	24	98	22
463	21	24	98	22
464	21	24	98	22
465	21	24	98	22
466	21	24	98	22
467	21	24	98	22
468	21	24	98	22
469	21	24	98	22
470	21	24	98	22
471	21	24	98	22
472	19	24	98	22
473	19	24	98	19
474	19	24	98	19
475	19	22	98	19
476	19	22	98	19
477	19	22	98	19
478	19	22	98	19
479	19	22	98	19
480	19	22	98	19
481	19	22	98	19
482	19	22	98	19
483	19	22	98	19
484	19	22	98	19
485	19	22	98	19
486	19	22	98	19
487	19	22	98	19
488	19	22	98	19
489	19	22	98	19
490	19	22	98	19
491	19	22	98	19
492	19	22	98	19
493	19	22	98	19
494	19	22	98	19
495	19	22	98	19
496	19	22	98	19
497	19	21	98	19
498	19	21	98	19
499	19	21	98	19
500	19	21	98	19
501	19	21	98	19
502	19	21	98	19
503	19	21	98	19
504	19	21	98	19
505	19	21	98	19
506	19	21	98	19
507	19	21	98	19
508	19	21	98	19
509	19	21	98	19
510	18	21	98	19
511	18	21	98	19
512	18	21	98	19
513	18	21	98	19
514	18	21	98	19
515	18	21	98	19
516	18	21	98	19
517	18	21	98	19
518	18	20	98	19
519	18	20	98	19
520	18	20	98	19
521	18	20	98	19
522	18	20	98	19
523	18	20	98	19
524	18	20	98	19
525	18	20	98	19
526	18	20	98	19
527	18	20	98	19
528	17	20	98	19
529	17	20	98	19
530	17	20	98	18
531	17	20	98	18
532	17	20	98	18
533	17	20	98	18
534	17	20	98	18
535	17	20	98	18
536	17	20	98	18
537	17	20	98	18
538	17	19	98	18
539	17	19	98	18
540	17	19	98	18
541	17	19	98	18
542	17	19	98	18
543	17	19	98	18
544	17	19	98	18
545	17	19	98	18
546	17	19	98	18
547	17	19	98	18
548	17	19	98	18
549	17	19	24	18
550	17	19	24	18
551	17	19	24	18
552	17	19	24	18
553	17	19	24	18
554	17	19	24	18
555	17	19	24	18
556	17	19	24	18
557	17	18	24	18
558	17	18	24	18
559	17	18	24	18
560	17	18	24	18
561	17	18	24	18
562	17	18	24	18
563	17	18	24	18
564	17	18	24	18
565	17	18	24	18
566	17	18	24	18
567	17	18	24	18
568	17	18	24	18
569	17	18	24	18
570	17	18	24	18
571	17	18	24	18
572	17	18	24	18
573	17	18	24	18
574	17	18	24	18
575	17	18	24	18
576	17	18	24	18
577	17	18	24	18
578	17	18	24	18
579	17	18	24	18
580	17	18	24	18
581	17	18	24	18
582	17	18	24	18
583	17	18	24	18
584	17	18	24	18
585	17	18	24	18
586	17	18	24	18
587	17	18	24	18
588	17	18	24	18
589	17	18	24	18
590	17	18	24	18
591	17	18	24	18
592	17	18	24	18
593	17	18	24	18
594	17	18	24	18
595	17	18	24	18
596	17	18	24	18
597	17	18	22	18
598	17	18	22	18
599	17	18	22	18
600	17	18	22	18


==> Figures_data/E20R5000_Scalar/E20R5000Scalar_spectrum.dat <==
i	eig_real	eig_imag
1	0.067656715865243	0.997708659278012
2	0.067656715865243	-0.997708659278012
3	0.0355749443298793	0.997285163358311
4	0.0355749443298793	-0.997285163358311
5	0.0674752292744872	0.937434514355741
6	0.0674752292744872	-0.937434514355741
7	0.0349687758393526	0.936938240391314
8	0.0349687758393526	-0.936938240391314
9	0.0510352430196051	0.90709102210209
10	0.0510352430196051	-0.90709102210209
11	0.0724964614874386	0.87905790788906
12	0.0724964614874386	-0.87905790788906
13	0.0268468228148424	0.879581884500407
14	0.0268468228148424	-0.879581884500407
15	0.0513434239590242	0.88031520193676
16	0.0513434239590242	-0.88031520193676
17	0.0490719749788878	0.848659566283427
18	0.0490719749788878	-0.848659566283427
19	0.0502946713209076	0.841820359487332
20	0.0502946713209076	-0.841820359487332
21	0.0782789946549566	0.799912346299997
22	0.0782789946549566	-0.799912346299997
23	0.0530546965116999	0.813992193041466
24	0.0530546965116999	-0.813992193041466
25	0.0428842998476859	0.813282334590188
26	0.0428842998476859	-0.813282334590188
27	0.0465179108069876	0.811638656652472
28	0.0465179108069876	-0.811638656652472
29	0.019790491938151	0.802284451134904
30	0.019790491938151	-0.802284451134904
31	0.048584226288906	0.803225117198018
32	0.048584226288906	-0.803225117198018
33	0.0635029778657532	0.793508812556387
34	0.0635029778657532	-0.793508812556387
35	0.033319307463267	0.79512280501059
36	0.033319307463267	-0.79512280501059
37	0.06087830968995	0.789144573296231
38	0.06087830968995	-0.789144573296231
39	0.0505712838327233	0.783962711716663
40	0.0505712838327233	-0.783962711716663
41	0.0376736545971198	0.779007680562107
42	0.0376736545971198	-0.779007680562107
43	0.0528615516401032	0.77006678225688
44	0.0528615516401032	-0.77006678225688
45	0.0395900098552274	0.753098629643452
46	0.0395900098552274	-0.753098629643452
47	0.066568459936324	0.7382619871616
48	0.066568459936324	-0.7382619871616
49	0.0475825657594578	0.740424635986788
50	0.0475825657594578	-0.740424635986788
51	0.0299430047671939	0.734299531014281
52	0.0299430047671939	-0.734299531014281
53	0.0586974294056199	0.725514873478265
54	0.0586974294056199	-0.725514873478265
55	0.0589825017235134	0.712983950496214
56	0.0589825017235134	-0.712983950496214
57	0.0414222835707727	0.706965220558147
58	0.0414222835707727	-0.706965220558147
59	0.0546874017462692	0.694219598794446
60	0.0546874017462692	-0.694219598794446
61	-0.00725883923826115	0.634209660765556
62	-0.00725883923826115	-0.634209660765556
63	0.102200036739155	0.628912220896388
64	0.102200036739155	-0.628912220896388
65	0.0428314355583873	0.665532397591549
66	0.0428314355583873	-0.665532397591549
67	0.0544389082446234	0.659237002815973
68	0.0544389082446234	-0.659237002815973
69	0.0284500473489189	0.644366111310108
70	0.0284500473489189	-0.644366111310108
71	0.0628520878322558	0.632913735962095
72	0.0628520878322558	-0.632913735962095
73	0.0406337771402217	0.617990854478288
74	0.0406337771402217	-0.617990854478288
75	0.0281247239230839	0.584761039002073
76	0.0281247239230839	-0.584761039002073
77	-0.00485456417353677	0.54525414894736
78	-0.00485456417353677	-0.54525414894736
79	0.0508846841530897	0.585259657273366
80	0.0508846841530897	-0.585259657273366
81	0.0956185986863418	0.540588863646072
82	0.0956185986863418	-0.540588863646072
83	0.055164971008725	0.556823745003385
84	0.055164971008725	-0.556823745003385
85	0.0636785489232094	0.527531343830242
86	0.0636785489232094	-0.527531343830242
87	0.0311367564100408	0.532442879051719
88	0.0311367564100408	-0.532442879051719
89	-0.0103439424868099	0.460417431708624
90	-0.0103439424868099	-0.460417431708624
91	0.0980273690936924	0.454838593535617
92	0.0980273690936924	-0.454838593535617
93	0.0319636032942251	0.491791045767322
94	0.0319636032942251	-0.491791045767322
95	0.0712874205407772	0.452096279110316
96	0.0712874205407772	-0.452096279110316
97	0.0313380724847443	0.457211532271942
98	0.0313380724847443	-0.457211532271942
99	-0.0116545708343024	0.379448559592163
100	-0.0116545708343024	-0.379448559592163
101	0.0282835470688238	0.422192833427452
102	0.0282835470688238	-0.422192833427452
103	0.0970310161074897	0.371596291164387
104	0.0970310161074897	-0.371596291164387
105	0.0547753730906877	0.3866184147348
106	0.0547753730906877	-0.3866184147348
107	0.0161828110378434	0.363353048455132
108	0.0161828110378434	-0.363353048455132
109	0.116202282687841	0.284487462110533
110	0.116202282687841	-0.284487462110533
111	-0.0350333941913243	0.26824442554235
112	-0.0350333941913243	-0.26824442554235
113	-0.00668963840576449	0.298782021731505
114	-0.00668963840576449	-0.298782021731505
115	0.0627013192246772	0.333498765480918
116	0.0627013192246772	-0.333498765480918
117	0.0528027006055474	0.291066457380425
118	0.0528027006055474	-0.291066457380425
119	-0.116130895734187	0
120	0.0530043192841191	0.252919575173004
121	0.0530043192841191	-0.252919575173004
122	-0.0960972497496013	0
123	-0.0148182564291325	0.22458709921933
124	-0.0148182564291325	-0.22458709921933
125	0.118350107515506	0.153871199183935
126	0.118350107515506	-0.153871199183935
127	0.174986586948848	0
128	0.0704527865211608	0.203038258406632
129	0.0704527865211608	-0.203038258406632
130	-0.0088343778439913	0.187054864019768
131	-0.0088343778439913	-0.187054864019768
132	0.166859788631562	0.0136923850967846
133	0.166859788631562	-0.0136923850967846
134	0.0596330851947323	0.157093643557902
135	0.0596330851947323	-0.157093643557902
136	-0.0588576957246754	0.018835868917941
137	-0.0588576957246754	-0.018835868917941
138	-0.0293434778568277	0.127415938691101
139	-0.0293434778568277	-0.127415938691101
140	0.154206907951303	0
141	-0.0478573868244263	0.0537041992101613
142	-0.0478573868244263	-0.0537041992101613
143	0.0585962402767251	0.129277260531652
144	0.0585962402767251	-0.129277260531652
145	-0.037481427383263	0.0891276332085028
146	-0.037481427383263	-0.0891276332085028
147	0.0788058930143955	0.0437603080063509
148	0.0788058930143955	-0.0437603080063509
149	0.0547628844192783	0
150	0.00623070437753758	0


==> Figures_data/ErrorEstimator/Diagonal_2000_error_updated.dat <==
i	eig_real	eig_imag	E	vecnorm	cond	E_true
1	2000	0	1	1	1	1
2	199.000000000001	0	14.184379878479	1.0059760508041	46.538497383637	14.1843808436396
3	198	0	14.646123822589	1.01454285907785	74.8370111654907	14.6456290974089
4	197	0	20.8334029564167	1.41436225479881	93.8410430270334	10.281949225937
5	196	0	10.0065646163042	0.717578646473478	98.1030376736862	32.6411423098235
6	195	0	14.4619463007519	1.02846970447133	111.543089582496	53.7929846599591
7	194.000000000001	0	23.3399339459635	1.53853710217929	233.209970455698	19.4424252272656
8	193	0	13.8902424421022	1.02302180940231	425.326517804671	23.1347458274712
9	192.000000000001	0	9.07905603863609	0.63027387108539	694.617970466298	12.6458917684959
10	191	0	8.08538433115585	0.555648353111997	1112.2700209415	13.7698045643348
11	190.000000000001	0	56.251806537631	4.02208422640936	2730.90117786801	18.3629480660847
12	189	0	90.2412853672606	6.96398824518626	7394.83429687708	18.2137163153784
13	188	0	28.9981965721028	1.67306549328754	9974.10423528182	8.90348040453992
14	187.000000000001	0	878.505056234292	44.5802584752193	196056.177782813	10.4060588517032
15	186.000000000001	0	20707.5371729834	1050.70468213867	172730155.163566	5.79853227961289
16	185	0	416414.180870399	21128.9370583798	133253054100.758	49.4151212924041
17	183.999999999999	0	98607725.101728	5003375.27525333	1.2098007866095e+15	41.1475666593223
18	183	0	1997836646.93691	101370622.564981	9.50816772729261e+17	25.6486470934595
19	182	0	49241209905.0809	2498508630.11454	8.89403980518467e+20	39.4225618843793
20	181	0	2469307093618.89	125293125325.364	1.72296924488431e+24	66.0416204189647
21	180	0	214856386418581	10901855107476.9	5.92921241448805e+27	27.9617424916531
22	179	0	4.12323796694829e+15	209213901614006	2.54375538380763e+30	21.9710435570666
23	177	0	1.28119193328271e+17	6.50079295027575e+15	1.3425297111647e+31	11.4130361204135
24	178	0	5.63610752168666e+18	2.85977198982971e+17	1.96597326905637e+32	12.228305770921
25	176	0	1.16944966721915e+20	5.93381050478644e+18	1.11953834317907e+33	7.99530151916132
26	175	0	2.44576778659269e+21	1.24098736278765e+20	4.94845893645409e+35	22.6840148106935
27	173.000000000001	0	2.86950962854978e+23	1.45599480291986e+22	1.27810078789835e+37	29.6364709392724
28	172.000000000001	0	9.04228903477668e+24	4.58807515756196e+23	2.04923819253731e+35	14.1832417444185
29	174	0	2.25341423728906e+26	1.14338679531689e+25	2.43293516390799e+34	12.0633009183371
30	1.00000000000006	0	4.24711760660102e+27	2.15499578780843e+26	5.15499281545206e+34	9.07406679936117
31	1.99999999999993	0	1.47391652035746e+29	7.47868127789751e+27	2.06253070238589e+35	11.9229603283465
32	2.99999999999987	0	1.9926037205816e+31	1.01105102857307e+30	2.08328013006405e+35	11.5110105182956
33	4.00000000000003	0	3.99002896429445e+32	2.02454850742162e+31	1.18613627625452e+44	11.1295328644296
34	5.00000000000001	0	9.27936894832093e+33	4.70836996980538e+32	1.06850845497216e+42	12.2437373928406
35	6.00000000000008	0	5.7610995487081e+35	2.92319318902658e+34	8.09516235436373e+42	6.09444456343326
36	7.00000000000014	0	1.51076557666062e+37	7.66565411094218e+35	2.05363034643555e+45	47.5662342502902
37	8.00000000000004	0	3.37814359317863e+38	1.71407667228176e+37	4.54570887854596e+45	92.8677793350097
38	9.00000000000009	0	1.71534066929125e+40	8.7036721357417e+38	6.71353572813912e+51	54.8735875928256
39	10.0000000000001	0	3.35303105143781e+41	1.70133451944179e+40	2.05908902609171e+54	35.3057831316326
40	11.0000000000001	0	2.8098462576752e+45	1.42572149174021e+44	7.73152522447561e+52	22.6331340663582
41	12	0	8.02673660794059e+46	4.07278186812513e+45	6.8279082585538e+52	22.7508723843117
42	13.0000000000001	0	2.6982312721657e+48	1.36908782959357e+47	5.01687738534013e+58	10.5373512739757
43	14.0000000000001	0	1.18875786191169e+50	6.03178066263634e+48	5.72728708608285e+62	8.21989950349383
44	15.0000000000001	0	2.22068210611146e+51	1.12677844788048e+50	1.02284840817157e+61	6.75307045245087
45	171.000000000001	0	4.66391379354812e+52	2.36647898899164e+51	1.3368743242772e+63	21.4387534942373
46	170	0	3.31879511837298e+54	1.68396313998394e+53	6.70393319055432e+65	10.406120300378
47	168.999999999999	0	7.08298882683858e+55	3.59392239649961e+54	3.82338592415293e+65	9.00467551522424
48	168	0	1.62568376382485e+57	8.24875124226855e+55	1.23123677519287e+64	5.92485055527212
49	167	0	2.56284824363338e+59	1.30039421588849e+58	3.03040006651509e+68	28.1235849803439
50	165	0	7.6020940653774e+60	3.85731741074216e+59	7.35768408173902e+69	37.8990515652898
51	166	0	2.49279595754321e+62	1.26484954879097e+61	1.1139292870994e+71	10.986002230422
52	164.000000000001	0	4.91852055954117e+63	2.49566696047841e+62	1.5409335011237e+75	17.7976260133644
53	16.0000000000001	0	1.00839842785244e+65	5.11663336347724e+63	6.3928082463734e+72	22.3862242923267
54	17	0	4.07485678343709e+66	2.06759030891475e+65	1.29053374698992e+76	9.59484427426041
55	163	0	2.24990085752213e+69	1.1416040995453e+68	2.00183661680152e+75	13.3261099461533
56	162	0	5.11735582730114e+70	2.59655636458263e+69	1.1873632953378e+81	8.81290099618396
57	161.000000000001	0	1.31265776115476e+72	6.66045117687806e+70	4.69882418415988e+81	5.73016894145179
58	160	0	7.39662823645802e+73	3.75306364692556e+72	3.97905492795941e+81	8.01330366573372
59	18	0	1.40664933491639e+75	7.13736626213726e+73	3.0464870932881e+82	5.65204910498488
60	18.9999999999998	0	1.49162455414418e+77	7.56853218798628e+75	2.76467503191365e+87	3.39272033124231
61	20	0	3.25137038184554e+78	1.64975169667826e+77	7.81065614301973e+87	9.91085195775977
62	21.0000000000002	0	8.2108600499991e+79	4.16620646306831e+78	1.52857114663223e+89	9.40262543426268
63	21.9999999999999	0	3.37076677243338e+81	1.71033365899464e+80	3.61814551941396e+91	19.0050875876784
64	23	0	6.91117696880618e+82	3.50674472339257e+81	2.75234540295659e+92	11.7198335946224
65	24.0000000000001	0	6.47174269016623e+84	3.28377491016773e+83	1.93140095526606e+93	8.58988700349297
66	25	0	1.56807310970133e+86	7.95643365545124e+84	6.49529573339236e+96	6.34103105184353
67	26.0000000000001	0	7.39129096703384e+87	3.7503555059714e+86	4.77606240278571e+101	5.04991929318619
68	159	0	1.43149076290031e+89	7.26341215402702e+87	3.50590136639046e+99	2.67315657936379
69	158	0	4.22581159362485e+90	2.14418507511533e+89	2.39748571517349e+103	1622.04975701641
70	157	0	1.91001605558862e+93	9.69145885680809e+91	6.42644802884227e+98	1186.35333979239
71	156	0	5.20945712609226e+94	2.64328874388806e+93	1.99741337950185e+104	820.053672130186
72	155	0	1.10758495795196e+96	5.61990775889205e+94	5.01105465318066e+104	971.734288621208
73	154	0	7.094176473494e+97	3.59959903031364e+96	1.22016045382896e+108	476.261522435421
74	152.999999999999	0	1.68789160566283e+99	8.56439504954414e+97	9.36936638077932e+108	502.202315219167
75	27	0	1.16627891475761e+101	5.91772204472533e+99	1.05559792216232e+109	1139.35274217578
76	27.9999999999999	0	3.22713900909798e+102	1.63745665071046e+101	2.67592997122946e+112	572.264893574409
77	28.9999999999999	0	1.1224054498212e+104	5.69510722476471e+102	2.14556877009145e+113	619.114114401335
78	30	0	2.23563321652958e+105	1.13436467057512e+104	2.65168694438991e+117	905.69713950291
79	152	0	4.9352855954457e+106	2.50417357251582e+105	7.25194798770896e+118	867.257436554033
80	151	0	8.76406135999258e+108	4.44690189071389e+107	7.63446486169913e+118	212.745511157962
81	150.000000000001	0	3.22925347570487e+110	1.6385295352061e+109	2.03776659338933e+122	182.738010939806
82	149	0	6.96328350009235e+111	3.53318367937165e+110	5.70782615504265e+124	152.233332979286
83	147.999999999998	0	2.70405927554705e+113	1.37204496991823e+112	1.9131847365757e+124	287.408171652027
84	147.000000000002	0	1.28506730523127e+115	6.52045666340746e+113	5.02499303676436e+127	215.643856145073
85	146.000000000001	0	2.98894538048525e+116	1.51659673726105e+115	1.43834518318192e+126	121.23613618553
86	145.000000000006	0	6.06883941244262e+117	3.07934099832145e+116	2.24032252218876e+130	171.106151850582
87	144.000000000059	0	4.84709131273526e+119	2.45942362081813e+118	1.5747554167337e+125	218.285710834135
88	31.0000000000001	0	1.39692044660924e+121	7.08800169241256e+119	1.09211117817114e+130	78.3125139291635
89	32.0000000000002	0	3.63644547469074e+122	1.84513955261649e+121	3.41442623766158e+132	1159.93318604356
90	32.9999999999999	0	4.88146638846922e+124	2.47686560153869e+123	7.2273204790735e+133	2031.78774536598
91	35	0	1.08642927843162e+126	5.51256342685917e+124	8.57715278798832e+139	790.233958356652
92	36.0000000000001	0	2.4610353740034e+127	1.24873416652787e+126	1.68958164380063e+139	597.33683475301
93	33.9999999999999	0	9.31436735330083e+129	4.72612822900547e+128	1.53943704869354e+143	427.606780336294
94	4.15121831485413e-14	1.29947481275685e-13	2.8463087655361e+131	1.44422263960834e+130	2.8107488971832e+144	363.702549663977
95	4.15121831485413e-14	-1.29947481275685e-13	9.16454394559114e+132	4.65010753863709e+131	1.95879541328033e+142	298.799227288641
96	-3.62396295672692e-15	0	1.89764885111832e+134	9.62870741922348e+132	1.81568335289496e+143	1206.10405215395
97	37	0	1.41766749439148e+136	7.19327261900685e+134	6.04129618339374e+146	1440.42218858979
98	143.000000004768	0	7.59053127343724e+137	3.85145042747616e+136	5.2801516893245e+151	463.513507142827
99	141.99999999833	0	1.86503260774913e+139	9.46321196186788e+137	4.63200480565777e+148	576.2072602767
100	141.000000003465	0	4.48923889438381e+140	2.27784860320951e+139	6.25845184341926e+151	655.584334947911
101	139.999999997209	0	2.38246610080497e+142	1.20886796349863e+141	8.30660728542709e+154	310.527540294992
102	38.0000000000002	0	1.00354968063566e+144	5.09203072517942e+142	2.04465176619953e+154	1453.05983684752
103	38.9999999999999	0	3.01273259300984e+145	1.5286664154622e+144	3.0092268671776e+151	2302.28808792934
104	40.0000000000001	0	6.36459786659805e+146	3.22940941694093e+145	5.86882574742672e+158	370.523012425595
105	41	0	5.75625663055831e+149	2.92073588287674e+148	1.15617001911978e+162	486.825334090965
106	42.0000000000003	0	1.37560303359572e+151	6.97983672146915e+149	1.95048968727757e+164	267.579610672789
107	44.0000000000001	0	3.56167187975884e+152	1.80719928417015e+151	3.89045564933716e+165	215.406553756316
108	43.0000000000002	0	3.40500442716509e+154	1.72770591202961e+153	1.21823589112225e+163	253.53875004625
109	138.999999997729	0	1.36670680223865e+156	6.93469706940945e+154	1.12661550577013e+169	209.649651719331
110	138.000000015343	0	4.44569511450906e+157	2.25575440405912e+156	8.20796310396558e+169	1352.66811376373
111	136.999999997044	0	9.68676219192478e+158	4.91508209912876e+157	6.7270997171919e+167	542.234343811945
112	136.000000094792	0	2.63890796277106e+160	1.33898706627453e+159	8.36331131799843e+168	783.585036112846
113	134.99999990239	0	4.97198969853539e+162	2.52279730627599e+161	3.13314752069893e+173	397.01482469749
114	45.0000000000003	0	1.14343961425718e+164	5.80183498688062e+162	4.55261807842897e+175	700.789071761259
115	133.999999675673	0	4.04670785489979e+165	2.05330748747012e+164	5.25184186575662e+176	211.789512928809
116	133.000000143349	0	6.06335563274846e+167	3.07655851776947e+166	5.70901493378296e+181	179.219479002901
117	131.999999299776	0	1.53287053608112e+169	7.77781510777149e+167	3.28318696701117e+181	503.342397674992
118	46.0000000000002	0	4.1256498657884e+170	2.09336281833303e+169	4.86343335577949e+180	230.900769093493
119	48.0000000000002	0	4.29738625877463e+172	2.1805022003279e+171	5.46157084374805e+182	199.266344827296
120	47.0000000000003	0	2.07517749941824e+174	1.05294912560237e+173	6.70968103217605e+184	379.900922181541
121	130.999992241455	0	9.37069588812702e+175	4.75470943784578e+174	1.2559549197993e+190	434.597387550374
122	129.999841718236	0	2.10819392967554e+177	1.06970172694837e+176	7.65279143116303e+187	227.596939888857
123	129.000000724552	0	5.57062607870328e+178	2.82654657747242e+177	2.53379548131486e+191	286.873556296309
124	127.999973031703	0	2.00715865792387e+180	1.01843623227346e+179	2.54824204527881e+187	152.531186231098
125	126.99999586824	0	1.33060484060852e+182	6.75151500936092e+180	1.20948051738693e+190	118.402805359988
126	125.999970113401	0	7.99020914953089e+183	4.05424776422124e+182	7.30413323047846e+193	76.9807797183492
127	123.998590167793	0	1.99328265241129e+185	1.01139551991251e+184	9.11359611597274e+197	1591.41845400877
128	48.9999999999971	0	5.7876630101941e+186	2.9366715413855e+185	3.60064762265574e+196	1448.71841645314
129	49.9999999999983	0	5.68105868858614e+189	2.88258029991145e+188	2.4145503377386e+198	662.081791221672
130	50.9999999999971	0	1.33626022332382e+191	6.78021053196891e+189	2.40282464406362e+198	447.020643012492
131	51.9999999999965	0	4.46382954392805e+192	2.26495584904652e+191	4.92441925057237e+200	502.999017404982
132	53.0000000000901	0	1.34377256255854e+194	6.81832828830851e+192	2.55022882029009e+201	282.07673147357
133	53.9999999997094	0	4.22732511906012e+196	2.14495304088404e+195	2.09510318942901e+207	293.153326084833
134	122.997762782734	0	1.18836581708586e+198	6.02979141951516e+196	5.41920645178514e+197	382.095572012228
135	124.954328941076	0	6.73002243848251e+199	3.41482656007551e+198	2.27168507209521e+199	260.867530653712
136	55.0000000010274	0	1.63912090776244e+201	8.31693157365512e+199	5.05464182722694e+200	1023.60992270191
137	55.9999999998628	0	1.39382527606856e+203	7.07229673649752e+201	4.86352494370524e+202	1562.02945232581
138	121.999033212009	0	1.56499388919805e+205	7.94080963033813e+203	2.93046766585614e+204	343.519951424311
139	120.999769949451	0	6.57430058183678e+206	3.33581298517009e+205	1.63024578796366e+206	582.417334676748
140	117.997695913322	0	2.50424376512958e+208	1.27065818877064e+207	7.93916233009244e+207	391.271230102355
141	118.996171278581	0	7.64742229838661e+209	3.8803170449061e+208	1.45083757164209e+209	224.643470747399
142	119.934637877311	0	2.1140864033947e+211	1.07269157964865e+210	1.35782537204374e+211	159.322894023353
143	56.9999999638162	0	1.40782380587571e+213	7.14332555077621e+211	6.13866359510119e+212	217.892463856675
144	58.0000000020389	0	3.59959164471607e+214	1.82643984714171e+213	7.05366597579226e+213	105.57718989133
145	59.0000000219402	0	7.64813358298689e+216	3.8806779521047e+215	1.32493600531818e+216	107.886838366581
146	59.9999999720422	0	2.76130684713938e+218	1.40109249981283e+217	1.03051323697433e+218	143.452218027974
147	60.9999999460344	0	9.12965981513458e+219	4.63240726255366e+218	7.86954447928925e+219	92.9627468379838
148	63.0000000126085	0	2.88730326416603e+221	1.46502332846456e+220	1.0245672711187e+221	66.7887513988252
149	63.9999999906391	0	1.2990183682373e+223	6.59124463020792e+221	4.13920971080096e+222	45.6168718790944
150	65.0000016008412	0	9.58619250779423e+224	4.86405284452417e+223	2.91951800480358e+224	172.066008286388
151	116.998765104431	0	4.94343366397307e+226	2.50830791843732e+225	1.23386237983383e+226	206.321512885999
152	115.965036593207	0	1.31319256297111e+228	6.66316477176334e+226	4.95680421576555e+227	67.2711939704488
153	114.004037585802	0	1.89939905409169e+230	9.6375879833724e+228	6.97616739159069e+229	89.4284036209363
154	110.098509069192	0	5.55288039045303e+231	2.817542380515e+230	1.70036582490927e+231	77.3521509879978
155	113.046891026189	0	1.89034667947973e+233	9.59165605738069e+231	5.1301233518803e+232	47.8123212249404
156	112.185567862351	0	2.36344040374511e+235	1.19921428756545e+234	8.32468919662043e+234	49.0483650990217
157	111.73883642075	0	9.27951322138939e+236	4.70844317424253e+235	6.7225318925689e+236	293.782114110509
158	66.0000004585141	0	3.28441762250856e+238	1.66651993128438e+237	1.08958556681731e+238	128.157292203522
159	67.0000005804033	0	6.08175501447146e+239	3.08589440007457e+238	4.56702629308831e+239	130.030498396075
160	109.094282248724	0	5.99813353432125e+241	3.04346469734773e+240	5.64465665718573e+241	74.9298131654576
161	108.23462336793	0	3.60544517003491e+243	1.82940993734742e+242	1.2405665398569e+243	200.830510413448
162	68.0000084488975	0	1.66969162709245e+245	8.47204800199232e+243	6.75119079721441e+244	97.1595136491959
163	69.0000071862631	0	4.74470163915189e+246	2.40747090000235e+245	3.8999101042866e+246	140.948427569708
164	69.9999998869402	0	1.26401112466008e+250	6.41361719099018e+248	6.01064719235149e+249	52.5468128393838
165	61.9999999939065	0	4.7550909686547e+251	2.41274246613038e+250	2.62846252715135e+251	91.435808961733
166	72.0000279348065	0	1.96135753949365e+253	9.95196655121017e+251	9.77391261762194e+252	108.029279295543
167	106.079416455641	0	6.08557749369977e+254	3.08783393351795e+253	3.91164001636641e+254	37.1960095966034
168	101.98575179978	0	3.53822335652481e+256	1.795301457578e+255	7.30909403875657e+255	36.4351443603708
169	102.996627684514	0	1.11496922292516e+259	5.65737566392133e+257	2.22179574639632e+258	26.3695391815962
170	89.9969406626823	0	2.33538862209653e+261	1.18498075864239e+260	1.66066931042123e+261	23.3260368148852
171	100.245909590508	0	1.21760707855427e+263	6.17816215263698e+261	5.91432554108188e+262	524.19277349701
172	107.298415350332	0	5.23679143462164e+264	2.65715822554581e+263	1.84983072268068e+264	290.797789931922
173	105.274936658406	0	1.67638781552024e+266	8.50602459316044e+264	7.54834532547787e+265	152.418094109393
174	74.0001881106839	0	1.20354153544664e+268	6.10679331155973e+266	1.47579041241585e+268	295.770966621822
175	99.0621180996076	0	1.00269749291764e+270	5.08770670801552e+268	2.57318243731169e+269	246.624482645832
176	91.0068745513934	0	3.74790625802204e+271	1.90169497227597e+270	1.27578792557664e+271	173.992260740538
177	88.0092437385246	0	1.82901096606295e+273	9.28043744678707e+271	6.94567109119503e+272	108.658245213571
178	76.0006089278554	0	6.85043227370672e+275	3.47592274618426e+274	3.08770537631814e+275	149.977910938068
179	78.001494209776	0	2.34200240189145e+277	1.18833660345755e+276	1.03053488496641e+277	458.141726158992
180	77.0007865381883	0	1.2801696377861e+279	6.49560580291295e+277	5.72736230440594e+278	278.849083670929
181	87.0106812266616	0	5.89363089242841e+280	2.99043985227539e+279	1.28824784494738e+280	192.446285682397
182	97.2942131377562	0	9.57001890074796e+282	4.85584632464716e+281	5.08601263360037e+282	56.230560218685
183	93.9096449658469	0	1.05894028311257e+285	5.37308372648155e+283	8.17067466513412e+284	70.955189979795
184	96.2849770354653	0	4.19394046413705e+286	2.12801360162175e+285	1.25797841487959e+286	36.6716782584009
185	82.0184397080304	0	2.69507009879138e+288	1.36748384403501e+287	2.14305351243739e+288	192.821356946547
186	84.0196916491382	0	1.85173224037232e+290	9.39572563742773e+288	1.69019569821016e+290	123.751557520654
187	85.0233400349308	0	1.68697547563352e+292	8.55974658784077e+290	1.33128232982042e+292	126.56745211899
188	86.0117419316716	0	1.31351507720641e+294	6.66480121530675e+292	1.3069815701762e+294	63.7255012285506
189	79.0319208136794	0	5.65283766103328e+295	2.86826089528518e+294	4.29974375298155e+295	143.395103087342
190	75.0003580245558	0	9.84791191506417e+298	4.99684978411858e+297	8.16616790597136e+298	46.4892119456691
191	81.0416914179403	0	5.42238223718685e+300	2.75132736208262e+299	0	121.40942928487
192	98.1425806286033	0	4.83312704621516e+302	2.45233812464909e+301	0	188.245513121329
193	94.7874015991062	0	6.05234433851348e+304	3.07097136551869e+303	0	532.690400858847
194	92.7541831320834	0	1.03614973504626e+307	5.25744403944203e+305	0	2452.62809294637
195	104.57602216836	0	Inf	Inf	0	18968.7858493234
196	95.2968107737355	0	Inf	NaN	0	101346.41998591
197	80.0655383652958	0	Inf	NaN	0	10847.8848680916
198	83.2800732470216	0	Inf	NaN	0	1343.40232015427
199	73.0116917802562	0	Inf	NaN	0	364.135526523557
200	71.0105698886116	0	Inf	NaN	0	27.6443285709598


==> Figures_data/ErrorEstimator/Diagonal_200_error_updated.dat <==
i	eig_real	eig_imag	E	vecnorm	cond	E_true
1	200	0	1	1	1	1
2	199	0	16.3798692829152	1.12809177112291	3.62863918599858	16.3772391780098
3	198	0	10.1857861293347	0.719152190031319	6.57402227997807	10.1858304868915
4	197	0	424.2147425018	29.9195559721594	144.783872304987	371.663510063898
5	196	0	588.611766309796	42.0408141603103	275.7275205158	533.759274441057
6	195	0	234.147582241119	16.669423989081	332.820715532148	206.021147330262
7	194	0	262.069865048254	17.9808438442249	400.383750874494	236.130238766895
8	193	0	156.418666469706	10.7931532593505	449.56081458513	137.774803119874
9	192	0	213.862963885823	15.8606382753165	496.085099568551	176.647889194387
10	191	0	177.461603165636	12.9981246667738	552.125497060151	155.99867660863
11	190	0	190.206405420569	13.1549428260311	614.748294997127	170.823262250828
12	189	0	96.1394965396257	6.53316231446009	652.397621418592	84.5835683531678
13	188	0	117.76576841376	8.76811876364645	697.546323324943	99.3121751796072
14	187	0	64.974250500443	4.53588677188447	764.030770617392	56.3891673277737
15	186	0	150.887613145818	11.3460310762292	862.41667457165	148.310275113882
16	185	0	101.92280873218	7.33200526561162	955.080749869751	97.6248836614252
17	184	0	75.143843228482	4.81419565139188	1044.36484115808	73.7480240479273
18	183	0	171.781327681854	11.6337662865942	1155.95084606579	147.924256874455
19	182	0	204.346174127632	14.2538134263933	1293.54400111412	172.368163753229
20	181	0	91.1256224932087	6.69111333184237	1435.20023720465	80.2156600829799
21	180	0	101.212622507555	6.75961876588174	1569.73235027289	91.182693714904
22	179	0	44.2335755056595	3.17172825537733	1748.84170158799	38.2303012231658
23	178	0	99.6110277783225	7.29166241522047	1987.73921879346	280.931836375
24	177	0	73.909536675056	5.88036725266058	2263.54938093252	279.283496828414
25	176	0	48.1139839542811	3.21068008867901	2584.02111818604	114.949051445428
26	175	0	37.2790905263336	2.72455735104544	2971.93225266915	132.018543384121
27	174	0	38.1866989245225	2.89159641133008	3458.70717945906	107.431813885641
28	173	0	27.1097049862591	1.87834395531347	4056.73552191234	78.0500690227261
29	172	0	148.941427587441	10.8788800826481	4802.69403514968	52.4563353008381
30	171	0	82.0500838534668	5.44873824107157	5819.31213815541	97.2500273854774
31	170	0	56.4927589902644	3.93331418654121	7216.42397774312	56.4876371422254
32	169	0	58.4890684352841	4.07068604982983	8726.0109589671	90.9246925650662
33	168	0	54.209814877302	4.24614901032604	10279.0053421834	68.6145706716573
34	167	0	34.8739381852415	2.32980259868673	12240.8723333774	59.5589865760339
35	166	0	41.2207961625932	2.75333476523515	14141.5948723944	33.4326388520372
36	165	0	199.033431008739	14.4926175798692	16096.1704932686	181.275731259763
37	164	0	229.785828699676	15.6503852101804	18493.6231108983	222.144839924874
38	163	0	76.3553560564485	5.424127064471	21479.233662289	70.7403799014751
39	162	0	111.530907215085	8.25192761561136	25847.2262588696	111.379701541172
40	161	0	40.6377293831733	3.42519876760948	30927.3556063906	37.6577695203106
41	160	0	37.3085856955118	2.76169439978563	37120.6810304607	36.7244262601162
42	159	0	21.4732228376629	1.51194794192707	46571.4207764736	20.4223576342034
43	158	0	22.539234009425	1.53963876510577	59337.8277085241	19.5780231195703
44	157	0	15.2100879986478	1.08814561643566	77167.5034592656	36.6976517189284
45	156	0	109.133829311189	8.6837103292279	98803.3948637153	32.3432367568285
46	155	0	82.0512908037899	6.70455171652409	125710.942336403	17.1593870940544
47	154	0	50.160058157668	3.44717487856037	159827.747793859	15.2644358474948
48	153	0	83.8024006159665	5.94518450005217	202475.772373089	31.7189807141611
49	152	0	49.2558378301954	3.60819938538366	257062.070914471	30.6641593415442
50	151	0	52.4577075180418	3.66031705953336	338932.979620361	20.9430849369868
51	150	0	31.4730012538203	2.06718027968661	455774.787827316	18.5631744680151
52	149	0	59.8798925509756	3.76498656624987	603754.906773294	13.9402302795467
53	148	0	55.1329595952966	3.0512008074608	810126.750575189	13.0015758479504
54	147	0	26.4653925685436	1.91713752576991	1061106.48365852	10.065633429122
55	146	0	19.7060338017481	1.40248970496227	1312098.02189923	9.95714976144626
56	145	0	23.9935217400382	1.71147160820763	1656140.84765742	132.265374167134
57	144	0	29.491846203338	2.14468556027258	2107825.77820377	191.161191318427
58	143	0	23.591690552279	1.80372133852862	2762591.07057955	68.7458583839417
59	142	0	13.1274639042092	0.99158183261942	3819887.05295225	39.5416128585537
60	141	0	120.673524489307	10.3446190935726	5391338.71032324	39.2778635614567
61	140	0	95.6647149885624	6.86854372045852	7536764.72203005	44.2141219921574
62	139	0	60.2178877974991	4.19046525202688	10980328.0082012	22.7516521233972
63	138	0	113.493883263887	8.23671100690734	16058543.3995177	65.7926176331389
64	137	0	70.4830431665401	4.80650081105105	23483269.4085259	72.0219789366629
65	136	0	66.4122221084533	4.56469159658071	33926033.8342001	35.5295137975862
66	135	0	38.4066684249696	2.55217023625282	47864533.889197	34.7618386785554
67	134	0	171.317313853823	10.774977689234	67742792.4800616	20.2562017594457
68	133	0	73.4783584377813	4.89522067629365	93793841.5831264	130.043147764162
69	132	0	67.6506516074984	4.50852076648683	129918130.041701	152.164050387795
70	131	0	65.0661745307671	4.555327681659	190150010.489312	94.1400189223824
71	130	0	58.7946557581602	3.7178925393441	270721766.852052	127.301608860001
72	129	0	31.5561292771801	2.20302265952291	406241097.754212	45.0714872944745
73	128	0	38.2300572858677	2.46711508050169	608787045.20629	63.8237359132504
74	127	0	126.368746788676	9.41518714471636	894965505.952672	44.2563506379253
75	126	0	156.098039460193	10.6864144176711	1241246828.40737	33.7458712585018
76	125	0	40.1773421291368	2.86165480963546	1790817080.00269	46.2978057438984
77	124	0	38.9735577293264	2.50267650811563	2534065216.01503	37.9175667451523
78	123	0	15.7948372175258	1.07924378912744	3781903819.38916	16.9123756252562
79	122	0	17.9440446443642	1.14587005604881	6252303648.74177	20.7987388964782
80	121	0	11.1066066741473	0.826322646275091	9648010014.12127	11.4436344014153
81	120	0	14.1764001463587	1.07906807506268	14171562381.6358	15.2056354494804
82	119	0	7.40916211694806	0.520039156561454	20813782952.1985	7.44957574788592
83	118	0	25.9281753318646	1.9268221856516	33318122422.0698	12.0060537158685
84	117	0	22.3544519524422	1.62503056999534	52271415234.1595	7.72576234096095
85	116	0	16.244147991517	1.09949677813456	81861295870.6918	7.82542134353665
86	115	0	24.5684112487276	1.87192204088647	128122557142.336	5.80068650229317
87	114	0	32.076813854197	2.15729981612861	218154771609.392	10.2335350102765
88	113	0	19.9985719254744	1.53394763401163	382495134393.447	12.1787598105511
89	112	0	11.4253386274431	0.769023024544066	647801661427.099	20.9584580286631
90	111	0	8.45354220227468	0.599110438225534	1049036525976.49	11.4753756750943
91	110	0	7.45396540203467	0.504885829994008	1622542782177	6.18646655971602
92	109	0	36.0376292022586	2.34411680812775	2454980479044.14	4.75205108283087
93	108	0	35.7412777439124	2.64079052613681	3786612810671.09	33.7973181449695
94	107	0	25.7165956364683	1.74759850606731	6319400154419.08	17.0154993197504
95	106	0	28.7778895112565	2.19936055410914	10776761924746.4	14.2490939589665
96	105	0	14.5796914739375	1.13198313346118	17531224431595.5	14.4235023305799
97	104	0	15.6527321650825	1.35328026747562	28638312859776.1	17.6875273163377
98	103	0	31.939266905683	2.74402133920174	53231778277801.2	8.5857717506387
99	102	0	29.2198749622269	1.74291856160226	96953185824873.9	8.38869653301339
100	101	0	9.37630865674907	0.737289649147037	178029481548919	17.5854486952313
101	100	0	8.77928290492905	0.666981637645205	329528991172691	11.5398689689913
102	99	0	21.5087031500478	1.8351718868931	570625084498848	10.600839592024
103	98	0	13.8840765848444	1.02807849701747	982431279995945	7.3369778660619
104	97	0	8.04958575123159	0.626548214822531	1.81745798469866e+15	7.76924389475597
105	96	0	7.06495142284772	0.554586930877772	3.45939647113031e+15	5.29101862298765
106	95	0	21.0151867689698	1.59019491483271	6.24148000784689e+15	86.7669351533503
107	94	0	17.4434089617692	1.37055575418697	1.10960298414612e+16	47.2826387000889
108	93	0	11.3160597640461	0.781878491754275	1.96397757001672e+16	26.5982351170087
109	92	0	12.2088778732098	0.928997773637353	3.28584450748214e+16	32.9896603853064
110	91	0	6.43642833115241	0.515884819060117	5.62445751054638e+16	64.8255550291701
111	90	0	6.94024289024078	0.532472595105975	8.95785498091385e+16	18.9891980618632
112	89	0	6.39665620876193	0.522737521425867	1.51251639672349e+17	27.7267766498259
113	88	0	6.5037332120055	0.485900717614281	3.35895455635463e+17	22.5876904211686
114	87	0	3.66814413491268	0.363667441423231	5.43694446126736e+17	14.8112164010976
115	86	0	138.697572510437	24.1265586447999	2.33106506746944e+19	16.3668182776289
116	85	0	185.28708216769	8.58785183235995	7.61890349397892e+17	9.36131661766559
117	84	0	57.9628061047043	12.110407464511	2.53847080596894e+17	12.8282534468575
118	83	0	70.4372639780783	15.1406608365724	2.05299126428002e+18	5.82033365930075
119	82	0	47.8638456800708	37.1096837873167	8.53066795041052e+17	9.57113340897213
120	81	0	200.266961940577	186.440832314475	2.80983439104601e+18	9.54750559235938
121	80	0	59.5001949624608	51.9714968411523	2.22024823874072e+18	6.62233086811012
122	79	0	111.196133148259	98.0968589290555	7.40260538161232e+18	21.3150878883186
123	78	0	238.751220459817	226.539954796708	3.85613577099095e+18	23.550547335006
124	77	0	6751.03196813503	6417.83146541099	1.44631658821584e+19	10.0865317053404
125	76	0	20366.3355720825	19366.5975394087	9.12793265431758e+19	18.4512207044232
126	75	0	15731.0913517437	14959.7840211533	2.26819607023769e+20	9.8027441055812
127	74	0	6037.39209075163	5740.99831972354	6.26089016676036e+19	6.61678264099755
128	73	0	14159.4795690224	13465.1459050616	5.69537175597567e+20	26.1916172652972
129	72	0	98937.034953662	94085.6648036504	6.53003791901185e+20	16.9475874920389
130	71	0	336148.110663902	319664.282934776	1.54380332207593e+22	11.5829457783573
131	70	0	866101.110817423	823628.761876366	8.06931920345123e+21	7.78763654914774
132	69	0	285046.879051126	271066.400276457	1.13794014416843e+22	11.3540324605664
133	68	0	924013.821810013	878693.30020917	8.35371668370845e+21	12.3967783237181
134	67	0	804815.571952112	765338.388173222	3.42369094557682e+17	7.4673924804978
135	66	0	9556354.80803172	9087589.38458946	2.60451697030358e+17	6.97186078623889
136	65	0	22949298.4685465	21823550.7466728	2.92996821771372e+17	3.91018811489251
137	64	0	11143534.5327213	10596848.0015513	1.9321407659029e+17	421.363571613948
138	63	0	59625649.8216246	56700388.3685604	3.8083554675966e+17	415.899361866596
139	62	0	165164528.774482	157061327.01443	8.3414037097067e+17	175.274009804736
140	61	0	232232907.485265	220838651.52005	4.04942347101235e+17	144.599694789146
141	60	0	1039639528.74921	988629594.152644	1.46161330508151e+18	85.8795410252901
142	59	0	439525169.761945	417957775.339701	6.733461598087e+17	92.6407630457664
143	58	0	1082273184.2592	1029165525.80058	1.79820398645194e+18	48.9400085824937
144	57	0	1195983397.8811	1137292966.75139	4.95576500290167e+18	55.1941350937194
145	56	0	4288964428.00192	4078488484.34116	3.18183538683843e+19	30.095194176761
146	55	0	2588597045.45955	2461556138.14873	8.73612148923073e+19	70.5828672406272
147	54	0	106765224920.771	101525366530.246	4.1137074917969e+21	23.4035263453306
148	53	0	269988032181.434	256737297821.287	2.50191018133232e+22	25.2444101213635
149	52	0	639810230016.614	608407974680.535	1.39402535369227e+23	12.3629045600299
150	51	0	1857697690299.63	1766519485573.7	7.27376940922593e+23	79.6757862585724
151	50	0	985725212704.557	937341479976.379	2.21419389569093e+24	67.237046289787
152	49	0	5501500611888.09	5231458156986.13	1.51609761833889e+25	47.6594566455555
153	48	0	46135554554375.6	43870927940360.1	2.97724291488033e+26	59.6940563084401
154	47	0	121215247401438	115265158338068	9.6402766497488e+26	25.1660833988031
155	46	0	89927033063271	85512583328568.5	7.83167792192671e+26	22.9756652776791
156	45	0	1.18740752412876e+15	1.12911757386937e+15	5.75256714661655e+27	28.1863252251697
157	44	0	2.14626246380257e+15	2.04089918498117e+15	3.18316910226797e+28	26.6825962839445
158	43	0	6.65692267450158e+15	6.33012032473797e+15	1.70120075622838e+29	41.8406033569731
159	42	0	1.34430069577641e+16	1.27830555338014e+16	8.88284490988266e+29	29.593058847659
160	41	0	8.8207341962818e+15	8.38768284913547e+15	3.00341215912505e+30	19.0600480352097
161	40	0	3.57750594896046e+16	3.40186713545372e+16	1.50692269016423e+31	317.003236039026
162	39	0	1.28770054562426e+17	1.22447914295539e+17	3.96932289764635e+31	188.023219204608
163	38	0	3.48975184366376e+17	3.31841601242214e+17	1.2688490183385e+32	140.666986164076
164	37	0	3.29089412872798e+17	3.12931634060078e+17	1.66824198529589e+32	109.39659334864
165	36	0	8.93917869432732e+18	8.50027248481163e+18	3.99048129369377e+33	71.5011141829617
166	35	0	2.9908606486572e+19	2.84401035095805e+19	1.2138821081893e+34	58.9181157941559
167	34	0	4.56552769301806e+19	4.34135631191214e+19	3.74849685624403e+34	37.1970623393625
168	33	0	1.29402793471877e+20	1.23048945157083e+20	1.09589370542582e+35	65.7708464182274
169	32	0	1.08304774230481e+20	1.02986703644573e+20	1.64799576399996e+35	69.9461443715878
170	31	0	7.14788926838326e+20	6.79690369383323e+20	1.6082648556678e+35	30.4438404973816
171	30	0	2.06510965465785e+21	1.96370397516503e+21	1.12030393813326e+36	45.7994836830454
172	29	0	1.00721511694864e+22	9.57756058659022e+21	9.29336630473221e+35	53.0305276063064
173	28	0	1.20530391041088e+22	1.14611637932077e+22	1.62859806831689e+36	16.9685384410631
174	27	0	3.58952121091105e+22	3.41325311659602e+22	3.96918312428724e+36	17.3952428067199
175	26	0	5.44064395879466e+23	5.17347065223054e+23	4.32791674445334e+37	21.9579819809704
176	25	0	5.77835733323539e+23	5.4945934950251e+23	1.69277993135759e+38	17.3495324694162
177	24	0	2.15289201137646e+24	2.04716681284751e+24	1.52660488716508e+38	32.7427668929745
178	23	0	1.29546696270904e+25	1.23184775422871e+25	8.2738945478227e+38	43.4528080293942
179	22	0	1.17141353829942e+26	1.11388592198901e+26	9.77131226251046e+39	26.9663087378494
180	21	0	2.31103394666757e+26	2.19753823072038e+26	1.90449914747806e+40	15.3638984218942
181	20	0	7.37897731207945e+26	7.01659046270652e+26	5.11611914549571e+40	7.68076142436084
182	19	0	9.96210438042425e+26	9.4728496006456e+26	1.36203666079651e+41	39.0905834104693
183	18	0	4.23657583171948e+27	4.0285092787544e+27	3.78328191265674e+41	39.3625888436276
184	17	0	1.72006151376866e+28	1.63558489014047e+28	1.61883590147322e+42	21.574138322039
185	16	0	5.95160055696502e+28	5.6593002366291e+28	6.23893030595871e+42	24.8619485949672
186	15	0	8.67688071001859e+31	8.25072999653485e+31	7.62350083254166e+45	11.3749238106387
187	14	0	1.44001857263635e+32	1.36929339004198e+32	1.23180401366522e+46	32.1247044113626
188	13	0	7.48829693022273e+32	7.1205134883351e+32	4.5599548006184e+46	32.9161928989179
189	12	0	1.95504153035176e+33	1.85901961480878e+33	1.59844115886657e+47	25.4527838224678
190	11	0	7.58824139297545e+33	7.21554235435206e+33	1.79437956429515e+48	9.90534640282449
191	10	0	8.27248733165618e+34	7.8661775922733e+34	1.52837367567698e+49	8.89790043451863
192	9	0	6.05395718689247e+35	5.75661019033981e+35	6.55138957409585e+49	4.13715976492024
193	8	0	1.30698327139164e+36	1.2427885423331e+36	1.86629305383995e+50	7.26216889038924
194	7	0	4.20042044079521e+36	3.99410745086902e+36	5.69120890080725e+50	8.97054448766816
195	6	0	1.9486027130377e+37	1.85289186809153e+37	1.67497140793489e+51	21.1691289184097
196	5	0	1.4062272975124e+38	1.33715608748505e+38	1.0341033456356e+52	55.8726457528971
197	4	0	3.27622245432449e+39	3.11529941334168e+39	4.9688872602991e+53	8.15055377413805
198	3	0	1.5073132045128e+40	1.4332758679744e+40	2.40009827036432e+54	2839.49897068445
199	2	0	9.1078792350969e+40	8.66050898342286e+40	1.59986111881269e+55	4498.85465564686
200	1	0	1.00008315362464e+42	9.50959723290885e+41	2.34226166933484e+57	1759.22741836299


==> Figures_data/ErrorEstimator/E20R5000ILU_error_updated.dat <==
i	eig_real	eig_imag	E	vecnorm	cond
1	81.7010024312925	0	1	1	1
2	-2.83417895454679	0	14.1782053387884	0.144035225109023	7.57605008206074
3	3.37056864329586	0.494124154689757	13.0394839267702	0.0983468068839984	21.8490704624424
4	3.37056864329586	-0.494124154689757	15.3610169738649	0.148526488226002	42.8157407709523
5	2.89309296729337	0	19.4532000024955	0.338806287562764	155.426196066113
6	2.59899703802816	0.17860637342952	19.3492002929245	0.362418883485058	649.174544519911
7	2.59899703802816	-0.17860637342952	16.9879931553796	0.451145860790071	1108.12805070247
8	0.758287146374092	1.67560733458592	13.0667837674307	0.0597677109234713	1976.26687121942
9	0.758287146374092	-1.67560733458592	17.3729309758097	1.55250350579914	3461.63002064599
10	-0.735178818725418	0	22.7369774486637	122.874252580773	472004.154645262
11	1.83106966257016	0.903551906471559	18.2002391814451	6159.81512094555	989567249.487912
12	1.83106966257016	-0.903551906471559	16.5724754023484	308390.51978885	3019926680703.38
13	0.153344833740574	1.00146474862921	460.020982337318	16705141.2671187	8.19766977764887e+15
14	0.153344833740574	-1.00146474862921	24503.0522172361	890443339.881993	3.08918413026614e+19
15	1.34500345915284	1.13020767369262	1736403.051712	63094826423.1374	6.61566009420469e+22
16	1.34500345915284	-1.13020767369262	123049811.624697	4471642914825.64	5.20399888177858e+24
17	2.09740243649836	0	8287905979.77036	301182595024453	4.76658149143531e+26
18	1.65685588625666	0.891747501114335	558224223365.876	2.02859261659122e+16	2.73445996958054e+28
19	1.65685588625666	-0.891747501114335	44006979497413.2	1.59918620040549e+18	8.21307517177616e+30
20	1.91080297569704	0.0475650745768857	3.46924078788396e+15	1.26072570000309e+20	1.21213220887942e+32
21	1.91080297569704	-0.0475650745768857	3.3207570346711e+17	1.20671225473348e+22	5.47931292714061e+31
22	-0.096322573416052	0	3.1786283966884e+19	1.15511685569145e+24	7.66158207249568e+30
23	1.44868571638541	0.643883940842788	1.80566645975066e+21	6.56181064010385e+25	1.36741282265663e+32
24	1.44868571638541	-0.643883940842788	2.18058977265815e+23	7.92428584736692e+27	2.52875556644869e+32
25	1.68478686826939	0.331661056063748	1.90114123434554e+25	6.90833825994946e+29	9.09250000530362e+33
26	1.68478686826939	-0.331661056063748	1.65750478987297e+27	6.02338959544599e+31	8.44776480193208e+36
27	1.35806230152492	0.678187855863201	1.14384212255544e+29	4.15673199846345e+33	6.01660329073946e+37
28	1.35806230152492	-0.678187855863201	7.89364114858697e+30	2.8685573794987e+35	2.01822692295519e+40
29	1.08534798210195	0.764748880515589	1.52838006980369e+33	5.554101313182e+37	3.62745202214516e+42
30	1.08534798210195	-0.764748880515589	2.95927518594037e+35	1.07540367150676e+40	8.72130335218483e+44
31	1.56237104683346	0.458527803672974	2.70600015366129e+37	9.83336328845922e+41	5.92681764106399e+46
32	1.56237104683346	-0.458527803672974	2.4744021327939e+39	8.99200301168451e+43	7.57055400095044e+49
33	1.69564260167464	0.119790062946152	4.1568664366217e+41	1.51060930560451e+46	8.65062688349484e+58
34	1.69564260167464	-0.119790062946152	6.98331865419193e+43	2.53774524111998e+48	3.28709860781213e+60
35	1.65368703748697	0.159377250239668	8.21601968453652e+45	2.98560370890562e+50	9.86156172751552e+62
36	1.65368703748697	-0.159377250239668	9.66631809307042e+47	3.51275001972369e+52	4.06127135799758e+64
37	1.54557780721773	0.376387409856952	8.5274213490444e+49	3.09885774538655e+54	3.32184048178227e+66
38	1.54557780721773	-0.376387409856952	7.52271073266949e+51	2.73376088192055e+56	6.37004135606098e+67
39	1.62879263834763	0	7.79695816534088e+53	2.83332877107077e+58	4.24334989115638e+70
40	1.55191712208165	0.216003702785515	8.08120354383254e+55	2.93671774875199e+60	3.18622945212751e+71
41	1.55191712208165	-0.216003702785515	1.00712366881636e+58	3.65978006466705e+62	1.22450937793461e+75
42	1.02053918685059	0.65690079984208	1.25513245494752e+60	4.56116435819093e+64	9.04790988364999e+75
43	1.02053918685059	-0.65690079984208	8.67390130544894e+61	3.15210473008515e+66	4.41222980884447e+76
44	1.24567203161855	0.570919424285291	1.46331702451377e+64	5.31762220064577e+68	5.35021139281428e+78
45	1.24567203161855	-0.570919424285291	2.46866621930165e+66	8.97115864358589e+70	4.45474589797676e+83
46	0.261005841664651	0.0825823347403149	2.12745012714571e+68	7.73106378695879e+72	5.13381463657448e+81
47	0.261005841664651	-0.0825823347403149	1.83339651513222e+70	6.66258195034714e+74	3.3426168863537e+86
48	0.25976167088536	0	5.16636277691548e+72	1.87745948676473e+77	1.49343404241451e+89
49	0.545916621789623	0.513388093154736	1.45583915549075e+75	5.29053458981567e+79	2.39301211330322e+91
50	0.545916621789623	-0.513388093154736	1.31194265708457e+77	4.7675063327382e+81	1.57584724131251e+94
51	1.17463793334593	0.606865615763666	1.18226902263658e+79	4.29637788985991e+83	6.85728339974993e+94
52	1.17463793334593	-0.606865615763666	9.16897146075413e+80	3.33201373823056e+85	1.76284241835198e+96
53	1.30879628207991	0.481678641671942	1.11595994936633e+83	4.05529487167809e+87	3.12519393739685e+100
54	1.30879628207991	-0.481678641671942	1.35824024965094e+85	4.93585915398975e+89	3.83663554696018e+101
55	0.786776786741394	0.598875335904965	1.40295338162295e+87	5.09820022013226e+91	1.80848071845116e+103
56	0.786776786741394	-0.598875335904965	1.44913846538792e+89	5.26618421281208e+93	3.08365913643256e+107
57	0.953099345282655	0.613027911686689	1.21879917875516e+91	4.42912590973151e+95	1.78692970325968e+108
58	0.953099345282655	-0.613027911686689	1.02507211947935e+93	3.72512271368168e+97	2.99471539494007e+109
59	0.824675067152936	0.579267005599036	2.09931077208302e+95	7.62883301213868e+99	5.68598157016648e+112
60	0.824675067152936	-0.579267005599036	4.2993128327617e+97	1.56237474246931e+102	1.87852533900208e+113
61	1.50325147474444	0	1.80656122941795e+100	6.56506224456358e+104	5.63868591139459e+118
62	1.45750750594533	0.198585951511216	1.73158454436719e+102	6.29243479561416e+106	5.01266021365832e+120
63	1.45750750594533	-0.198585951511216	1.65971957410897e+104	6.03143814630737e+108	2.96560169365884e+119
64	0.721653546900134	0.542267612494652	2.21630591617131e+106	8.053875913447e+110	3.19666292928918e+123
65	0.721653546900134	-0.542267612494652	2.95954328109494e+108	1.07550109789778e+113	9.63978168915035e+122
66	1.34796692510459	0.368972269167011	8.83988284252362e+110	3.21241622608589e+115	3.21222721801865e+127
67	1.34796692510459	-0.368972269167011	2.64039148096638e+113	9.59521002734318e+117	2.45978850990319e+129
68	0.389788035658007	0	2.44656777761299e+115	8.89079491084161e+119	1.18132962102926e+132
69	0.604598461400901	0.436599496500023	2.26697212652097e+117	8.23820022040999e+121	9.44817007950279e+132
70	0.604598461400901	-0.436599496500023	3.65401426008595e+119	1.32784873774987e+124	2.80176884423281e+137
71	1.14105085314832	0.51368177356317	5.8897152094243e+121	2.1403286158516e+126	4.27552402719711e+137
72	1.14105085314832	-0.51368177356317	5.62784258534292e+123	2.04513873620475e+128	1.12469412912315e+140
73	1.45746632333924	0.0781664831388926	5.37761352445684e+125	1.95423033242508e+130	7.65429863582577e+143
74	1.45746632333924	-0.0781664831388926	3.05483219881738e+127	1.11012918951944e+132	5.7888615496419e+142
75	1.38559430853053	0.290581532353575	1.00307206428376e+130	3.64516104783816e+134	2.14393111601774e+147
76	1.38559430853053	-0.290581532353575	3.29364593752807e+132	1.19691434988749e+137	6.8076008453792e+148
77	1.35577857525055	0.310949008316752	2.96466326809814e+134	1.07735961782239e+139	8.17504994819837e+150
78	1.35577857525055	-0.310949008316752	2.66854071746606e+136	9.69750464569053e+140	1.1998433618617e+153
79	0.919189057133951	0.53777528359921	2.88431477810325e+138	1.04813975684881e+143	8.12869369991821e+155
80	0.919189057133951	-0.53777528359921	3.1175359943859e+140	1.13291581392383e+145	1.75898528434613e+158
81	1.40873520189144	0.131322102649572	6.59480801152494e+142	2.39653480578761e+147	2.78367072766232e+158
82	1.40873520189144	-0.131322102649572	1.39505984172095e+145	5.06966193471798e+149	1.91210756111004e+163
83	1.28658607042358	0.342814918576085	1.89380063661803e+147	6.88195125346929e+151	1.50687375719689e+165
84	1.28658607042358	-0.342814918576085	2.57084373300471e+149	9.34247279132803e+153	1.36279003923488e+166
85	1.41964302570065	0.0442742993200811	2.32624924483358e+151	8.45361388437541e+155	1.90420182389166e+168
86	1.41964302570065	-0.0442742993200811	2.86939079375666e+154	1.04273959069043e+159	4.93116230817951e+172
87	1.0109906033033	0.51114576187544	2.81767012502594e+156	1.02393054208392e+161	1.57575031055123e+172
88	1.0109906033033	-0.51114576187544	2.7668817195407e+158	1.0054876868107e+163	5.60956774376922e+175
89	1.21458806428939	0.387231019007394	3.35136686509715e+160	1.21786575981824e+165	1.40352702445114e+177
90	1.21458806428939	-0.387231019007394	4.05932056478929e+162	1.47516130377385e+167	5.23428991895123e+178
91	1.10885254375607	0.461143962728305	1.63260155708041e+165	5.93287282444507e+169	1.72610591469437e+181
92	1.10885254375607	-0.461143962728305	6.56609351648907e+167	2.38612519461204e+172	1.8471129462229e+185
93	1.28013504557999	0.292128276453418	6.14007196841522e+169	2.2313070795397e+174	2.03513380229383e+186
94	1.28013504557999	-0.292128276453418	5.74169156784672e+171	2.08653667139261e+176	1.05061666384181e+189
95	1.30848587393324	0.250167179315403	1.56157177634059e+174	5.67473089198614e+178	1.1306251129259e+191
96	1.30848587393324	-0.250167179315403	4.2470174230867e+176	1.54337053684836e+181	7.1253879509687e+193
97	1.36006881569725	0.152870918818774	4.95744452066605e+178	1.80151697141871e+183	2.61393155309269e+196
98	1.36006881569725	-0.152870918818774	5.7867095251095e+180	2.10289624383441e+185	4.0158726403873e+197
99	1.23033133728781	0.331159826052273	1.04155401664689e+183	3.78497429511941e+187	3.23181884051541e+198
100	1.23033133728781	-0.331159826052273	1.87470057877623e+185	6.81268134918738e+189	3.0376843019499e+202
101	1.39284018370127	0.0192348656289184	1.79478258811042e+187	6.52223450412845e+191	7.46755780136787e+204
102	1.39284018370127	-0.0192348656289184	1.71827148028466e+189	6.24421638276596e+193	1.77605755770226e+205
103	1.14294110740382	0.411536927546159	1.71284783383914e+192	6.22450384216009e+196	1.22610171002977e+208
104	1.14294110740382	-0.411536927546159	1.70744130688906e+195	6.20485942041587e+199	2.59055006213811e+211
105	1.34216341610683	0.155331628610961	1.80165881799808e+197	6.54717576722825e+201	1.36729444727785e+214
106	1.34216341610683	-0.155331628610961	1.90107530102126e+199	6.90852736377396e+203	2.74594351689732e+214
107	1.31552609599522	0.180872831760635	2.7036339391177e+201	9.8248729445034e+205	1.0189531513232e+218
108	1.31552609599522	-0.180872831760635	3.84500102274872e+203	1.39727736011381e+208	3.75185600505863e+221
109	1.29553919624711	0.223017936666336	3.89050615626973e+205	1.41380407194072e+210	2.82193620284475e+222
110	1.29553919624711	-0.223017936666336	3.93654983767785e+207	1.43054629444901e+212	1.45005854349976e+225
111	1.36225984812125	0.0416040666440278	9.83181324132386e+209	3.57286437325234e+214	8.60930752542321e+224
112	1.36225984812125	-0.0416040666440278	2.45556529443796e+212	8.92354975205459e+216	4.77433577793007e+228
113	1.3469152322124	0.096781338032624	3.04214829032808e+214	1.10550439099543e+219	3.29622089546143e+231
114	1.3469152322124	-0.096781338032624	3.76885364901864e+216	1.36960532558382e+221	1.68065784236511e+234
115	1.24825709756035	0.267431785463973	2.14095256702476e+218	7.7802438373004e+222	9.1099252890664e+234
116	1.24825709756035	-0.267431785463973	1.27718543796663e+221	4.6412989224372e+225	5.26231176303524e+238
117	1.06071824062969	0.448834646300821	7.6190508284864e+223	2.76877097458984e+228	1.17502537526787e+241
118	1.06071824062969	-0.448834646300821	7.5203334113349e+225	2.73289696281799e+230	2.39537028889669e+244
119	1.14543180243687	0.370873120857007	1.03403456625795e+228	3.75763413667461e+232	6.31769798265166e+244
120	1.14543180243687	-0.370873120857007	1.42178202179799e+230	5.16677061602174e+234	1.04382590509715e+247
121	1.19922721138561	0.297011022963978	1.39684729620339e+232	5.07615142943813e+236	2.32858716851641e+249
122	1.19922721138561	-0.297011022963978	1.3723498672766e+234	4.98713365379461e+238	8.08861911650847e+250
123	0.477045294950792	0.0936908757030161	2.94397984587372e+236	1.06983560837081e+241	1.02577656139999e+253
124	0.477045294950792	-0.0936908757030161	6.31545755173215e+238	2.29504382570112e+243	7.11031371329087e+255
125	1.14498262992206	0.324032522272335	7.18493761122308e+240	2.6109849467797e+245	4.01861087797694e+257
126	1.14498262992206	-0.324032522272335	8.17412326095189e+242	2.9704848725865e+247	2.76296183275796e+260
127	0.691438383543578	0.401326196898205	1.36659826208752e+246	4.96623150587573e+250	2.77740891380277e+262
128	0.691438383543578	-0.401326196898205	2.2847597844067e+249	8.30284075799232e+253	2.8786150300856e+267
129	0.556180523737431	0.260890855234504	2.32453346742776e+251	8.44734471883726e+255	2.98957983695824e+267
130	0.556180523737431	-0.260890855234504	2.36499954090136e+253	8.59443286563073e+257	1.53079930729422e+270
131	0.72797515057829	0.418932915805719	3.76141026447536e+255	1.36688255610786e+260	8.95926435011593e+272
132	0.72797515057829	-0.418932915805719	5.98232977766599e+257	2.17398484718292e+262	3.5206795924055e+272
133	0.613375098824021	0.292310729672782	1.70658501791194e+260	6.20171763210743e+264	1.02934397354869e+278
134	0.613375098824021	-0.292310729672782	4.86839163269562e+262	1.76917856974681e+267	1.00436998342571e+280
135	1.08992334866848	0.340611889468887	4.82511402598314e+264	1.75345091895559e+269	1.28959272271766e+281
136	1.08992334866848	-0.340611889468887	4.78222113590484e+266	1.7378641218519e+271	9.03963485793184e+283
137	0.945702322525262	0.426991604819929	6.35380413396854e+268	2.30894978040255e+273	5.27295817537363e+284
138	0.945702322525262	-0.426991604819929	8.44185700024037e+270	3.0677795915009e+275	7.79776396739061e+286
139	0.550956257442372	0.159797503462942	9.2857975020499e+272	3.37444679494784e+277	9.67449072807258e+289
140	0.550956257442372	-0.159797503462942	1.02141075413409e+275	3.71181727674791e+279	2.61361712454198e+292
141	0.986460196900471	0.406162670265105	4.7794636828079e+277	1.73685891641758e+282	3.06664934167891e+294
142	0.986460196900471	-0.406162670265105	2.23644337038974e+280	8.12725840925219e+284	5.96651354535667e+297
143	1.04299899186327	0.363726945160736	4.60266166696996e+282	1.67259786152564e+287	3.67663350042788e+299
144	1.04299899186327	-0.363726945160736	9.47240368393631e+284	3.44228132563624e+289	3.13232383283817e+302
145	0.882436472729017	0.412886879499992	1.05681259221085e+287	3.84043238370842e+291	1.382719569202e+304
146	0.882436472729017	-0.412886879499992	1.17905960548264e+289	4.2847148382331e+293	6.91788616233838e+306
147	0.770335758383005	0.377079589976789	2.0100687651718e+291	7.30453333169566e+295	Inf
148	0.770335758383005	-0.377079589976789	3.42677878364376e+293	1.24529496503857e+298	Inf
149	0.541301474198193	0	3.49528466428338e+295	1.27018622599803e+300	Inf
150	0.869260426294428	0.395109035014262	3.56516006889245e+297	1.29558286768195e+302	Inf
151	0.869260426294428	-0.395109035014262	5.80740670382282e+300	2.1104175605012e+305	0
152	1.01224681322204	0.370071678908056	9.45987612670739e+303	Inf	0
153	1.01224681322204	-0.370071678908056	5.37382131632627e+305	NaN	0
154	0.837575754890691	0.38003409297817	6.2707729891978e+307	NaN	0
155	0.837575754890691	-0.38003409297817	Inf	NaN	0
156	0.977783940759843	0.365916295172036	Inf	NaN	0
157	0.977783940759843	-0.365916295172036	Inf	NaN	0
158	-4.99007023337746e-14	0	Inf	NaN	0
159	3.99456698573492e-15	0	Inf	NaN	0
160	9.01308038167481e-16	0	Inf	NaN	0
161	0.697284148398593	0.303154247511726	Inf	NaN	0
162	0.697284148398593	-0.303154247511726	Inf	NaN	0
163	0.620430852969888	0.220132265361635	Inf	NaN	0
164	0.620430852969888	-0.220132265361635	Inf	NaN	0
165	0.575610545013244	0.0922506001212644	Inf	NaN	0
166	0.575610545013244	-0.0922506001212644	Inf	NaN	0
167	0.802100869447549	0.348038678610343	Inf	NaN	0
168	0.802100869447549	-0.348038678610343	Inf	NaN	0
169	5.03474028564505e-11	0	Inf	NaN	0
170	0.616747944816635	0	Inf	NaN	0
171	0.868478806766698	0.341063237715286	Inf	NaN	0
172	0.868478806766698	-0.341063237715286	Inf	NaN	0
173	0.917489543980357	0.344417844440198	Inf	NaN	0
174	0.917489543980357	-0.344417844440198	Inf	NaN	0
175	0.761930192333128	0.28993863048135	Inf	NaN	0
176	0.761930192333128	-0.28993863048135	Inf	NaN	0
177	0.622661012092024	0.126056619593735	Inf	NaN	0
178	0.622661012092024	-0.126056619593735	Inf	NaN	0
179	0.755672092929521	0.268164203967245	Inf	NaN	0
180	0.755672092929521	-0.268164203967245	Inf	NaN	0
181	0.675759890098938	0.229941230753894	Inf	NaN	0
182	0.675759890098938	-0.229941230753894	Inf	NaN	0
183	0.622580869977848	0.062659426237567	Inf	NaN	0
184	0.622580869977848	-0.062659426237567	Inf	NaN	0
185	0.669236884131951	0.199437263743455	Inf	NaN	0
186	0.669236884131951	-0.199437263743455	Inf	NaN	0
187	0.722508997314743	0.245602831086211	Inf	NaN	0
188	0.722508997314743	-0.245602831086211	Inf	NaN	0
189	0.633995434269795	0.0417226162817362	Inf	NaN	0
190	0.633995434269795	-0.0417226162817362	Inf	NaN	0
191	0.699269570710513	0.220907126624527	Inf	NaN	0
192	0.699269570710513	-0.220907126624527	Inf	NaN	0
193	0.663510086220447	0.131283883603642	Inf	NaN	0
194	0.663510086220447	-0.131283883603642	Inf	NaN	0
195	0.649089808253865	0.0592593484070151	Inf	NaN	0
196	0.649089808253865	-0.0592593484070151	Inf	NaN	0
197	0.677979271612526	0.157733843094121	Inf	NaN	0
198	0.677979271612526	-0.157733843094121	Inf	NaN	0
199	0.825255016808209	0.308600199476982	Inf	NaN	0
200	0.825255016808209	-0.308600199476982	Inf	NaN	0


==> Figures_data/ErrorEstimator/E20R5000_error_updated.dat <==
i	eig_real	eig_imag	E	vecnorm	cond
1	9.55310142506089	140.876066667618	1	1	1
2	9.55310142506089	-140.876066667618	16.464196324407	0.156156702947674	6.90263100724689
3	5.02316801854689	140.816269211856	9.96834140721169	0.989752792319481	24.9609026610454
4	5.02316801854689	-140.816269211856	27.8018907834461	1.04411926156889	30.69977549242
5	9.52747559048392	132.365381329328	41.1757483013327	0.550836270277277	50.4515076562295
6	9.52747559048392	-132.365381329328	21.1941453365405	0.942472164071757	56.9780885028037
7	4.93757726829227	132.295307642538	27.8629536968947	0.286485606089807	60.1863974048198
8	4.93757726829227	-132.295307642538	10.5482239054389	0.903054756053091	66.5776855793014
9	7.20615605685016	128.080892267413	29.5823988448646	1.33607546246884	77.9398814884432
10	7.20615605685016	-128.080892267413	35.5020124008583	0.550157895893217	78.3118788134263
11	3.79076072509432	124.196612957312	19.6536420585092	1.20403793042395	92.4868015672697
12	3.79076072509432	-124.196612957312	33.6552965473749	0.853111764677549	93.3137799536269
13	10.2364715858649	124.122627667772	43.9146276578133	1.41436257589648	105.485756559791
14	10.2364715858649	-124.122627667772	53.1718418520377	0.771851693758657	105.546953496875
15	7.2496710831692	124.300157088247	25.3689871405037	1.13134503676992	117.453209488688
16	7.2496710831692	-124.300157088247	34.0945829621035	0.482460056319587	119.036626118788
17	6.92894339048193	119.830393898401	13.1314237833484	1.01390386582239	144.643802243806
18	6.92894339048193	-119.830393898401	24.2109273444339	0.634893027634095	145.850832109444
19	7.10158762547362	118.864700609486	38.7865716212014	1.20947763812645	174.088245673766
20	7.10158762547362	-118.864700609486	51.2581451689238	0.605527781191608	174.952428104454
21	11.052930659796	112.947296634082	13.6143260266693	1.03150565518223	202.53094303894
22	11.052930659796	-112.947296634082	21.2790350790993	0.344795272579105	210.166639782023
23	2.79431285023848	113.282313482575	15.4555653021392	1.01111383277723	226.606896682261
24	2.79431285023848	-113.282313482575	21.2363401477336	0.276783166523778	231.136052700755
25	7.49155955948339	114.935106934333	6.61065616826419	0.991146041265256	246.218139257089
26	7.49155955948339	-114.935106934333	16.933880444006	0.875033343071063	253.868230043939
27	6.05645755078505	114.837751246089	71.4440136036921	2.55976961815586	269.871689325783
28	6.05645755078505	-114.837751246089	97.4502296506056	2.14659048291501	270.334816253237
29	6.57078333141865	114.601339385243	17.3704607284384	1.35386451836	283.405751379763
30	6.57078333141865	-114.601339385243	24.2812184275845	0.449717260789796	284.023458164536
31	6.80405169974985	113.439939299196	11.0960246715009	1.3479263123676	295.215194495222
32	6.80405169974985	-113.439939299196	13.1712969649048	0.196434626130908	295.523595245118
33	9.00233462192825	112.034923048011	8.09614101996663	1.33631502632212	308.334716764569
34	9.00233462192825	-112.034923048011	17.9500712283034	0.910517912721317	310.529751624943
35	4.67797113062585	112.045115562964	82.0527012187783	2.33320356179196	316.718011362798
36	4.67797113062585	-112.045115562964	106.308675714923	1.51813454953551	318.268502443128
37	4.69191386222017	112.289194378995	38.5801923020888	1.58508600885414	325.118464802432
38	4.69191386222017	-112.289194378995	53.891431189672	1.3408085627165	325.386742087705
39	8.90061767746021	112.22077844025	24.0279084760233	1.26896169025325	330.566377174056
40	8.90061767746021	-112.22077844025	29.1156158810488	0.639805421268681	332.498231335635
41	5.16848873424594	110.353853353046	15.0717438874115	1.05172686233706	337.510663421354
42	5.16848873424594	-110.353853353046	22.0114899900035	0.670388133148743	337.748370271122
43	7.63425689017117	110.478902248119	15.9991628329464	1.00596173521684	343.261706205579
44	7.63425689017117	-110.478902248119	23.9342320624064	0.591375380189919	344.939166660858
45	6.97795326272381	109.992225213148	12.6025864397619	0.926714599419296	348.977355135327
46	6.97795326272381	-109.992225213148	64.5836681229189	2.09278490817912	356.984110281066
47	7.69902810756674	109.46885950352	398.165017129867	11.0298505136026	805.161283404255
48	7.69902810756674	-109.46885950352	541.521789939111	9.97737931130091	805.53563703229
49	6.96676073731673	109.238958178278	80.9528159652791	3.13985712574705	819.442191377872
50	6.96676073731673	-109.238958178278	110.76887742198	2.46958263563466	820.759388421983
51	7.60889583483779	106.578798447722	23.5269446993337	1.89805758958781	824.709361129833
52	7.60889583483779	-106.578798447722	69.7893080863398	3.03508731549928	844.729974452596
53	5.26456415765164	106.426487879371	132.69072546433	4.76403755091917	884.348794877439
54	5.26456415765164	-106.426487879371	157.975563458363	8.17646718684272	978.961561757074
55	6.62708706706735	105.727086564492	208.783270953496	7.78862557328794	1058.35777425673
56	6.62708706706735	-105.727086564492	51.3439914605054	2.11100292439502	1082.34881325433
57	8.97308009062888	104.536129991736	70.4704302403106	1.33381812493361	1083.23649972508
58	8.97308009062888	-104.536129991736	19.7582524128387	1.60873622607025	1085.7581341419
59	9.44532297510728	103.676778046191	48.7419552624943	1.72711235930668	1110.09486090658
60	9.44532297510728	-103.676778046191	169.782959772676	3.73513889698294	1126.44894919047
61	4.36290852434374	104.087875204861	231.426907129348	2.90834693931997	1188.22889491738
62	4.36290852434374	-104.087875204861	40.5281653309674	1.93843541740959	1188.53290279214
63	4.5532748807902	103.1181269368	55.5063760339104	1.29927458485205	1263.78979705597
64	4.5532748807902	-103.1181269368	19.918051461815	1.46395984842309	1276.35260587958
65	9.47805109790009	102.433071188262	45.1472702887748	1.53828122789741	1365.81338091562
66	9.47805109790009	-102.433071188262	107.022857679236	2.8833529042061	1373.36759390187
67	4.84720652691954	101.900469926203	148.639967260472	2.29338784425425	1430.21401934665
68	4.84720652691954	-101.900469926203	22.2387065115911	1.48575484145639	1437.98882686311
69	8.42389302674159	100.479424604441	26.2279950342294	0.556571712743514	1450.96185453493
70	8.42389302674159	-100.479424604441	14.84454120245	1.32794094480453	1478.69647566286
71	8.61010278505436	98.8233154802403	22.7441122635102	0.872989225073931	1478.7820870776
72	8.61010278505436	-98.8233154802403	16.6991154058852	1.28865050736318	1512.14461309234
73	5.78468167454631	99.9790647411744	22.2098381465739	0.636940446306182	1514.31873463733
74	5.78468167454631	-99.9790647411744	7.48791284419016	1.1171370898502	1519.01108723525
75	5.7762488537987	97.0197799835099	23.6106574255945	1.58521178805053	1532.09071699039
76	5.7762488537987	-97.0197799835099	110.329227144948	4.28216938295044	1549.26525452634
77	7.40179608466003	94.7192471676968	175.739245259752	4.48201145527392	1577.56441325663
78	7.40179608466003	-94.7192471676968	93.7428078282038	3.16940312844844	1604.24622354703
79	4.57733395860754	94.2863845271528	128.81161317095	2.27491021808961	1606.66166702534
80	4.57733395860754	-94.2863845271528	20.3227893268093	1.99496367588564	1620.66563858685
81	-1.02419117559467	89.5515446643949	25.2387638056374	0.698108073729323	1645.55539670971
82	-1.02419117559467	-89.5515446643949	12.6015497284321	1.86837403800073	1651.62183262866
83	14.4446477882992	88.8168531154442	18.5533571130973	1.10280386599219	1733.27251955151
84	14.4446477882992	-88.8168531154442	15.9706638810484	1.9714808093767	1737.95299948494
85	9.09587522818878	92.766918985582	93.457098444395	3.59928717390532	1829.40145531433
86	9.09587522818878	-92.766918985582	122.785146532122	2.45104495119511	1831.27657196143
87	3.6709889340288	91.0107314404544	36.177387611943	2.33875947694872	1901.26330399298
88	3.6709889340288	-91.0107314404544	54.2360564272173	2.09660929843797	1902.50154355475
89	8.18274355490375	90.6890864739992	22.536755990712	2.29280504047204	1944.74872800387
90	8.18274355490375	-90.6890864739992	32.6053968364613	2.69365455394552	2473.64012324374
91	9.67075734694829	89.4199172561047	11.9417473460058	3.1640476914724	3629.16832475673
92	9.67075734694829	-89.4199172561047	15.1404097224093	3.55545208802807	7461.61446447962
93	4.88587590492112	88.3383939629427	7.70237994326032	2.23149930905577	12395.2549184088
94	4.88587590492112	-88.3383939629427	21.4794198821867	13.08646559032	25046.840259746
95	4.13782718761147	83.5171478952784	125.498347306843	98.3053886161983	296375.011060326
96	4.13782718761147	-83.5171478952784	209.220144112037	137.167043935658	840203.943781822
97	9.09753054674976	82.3802049159661	109.876592908623	92.6060118159464	1488367.92431049
98	9.09753054674976	-82.3802049159661	344.801843300373	281.39895969408	6281066.43558406
99	-0.733514123394184	76.9658193016163	877.938573426133	760.584931440581	28990475.0074034
100	-0.733514123394184	-76.9658193016163	1617.5319128293	1186.71553697835	82023565.3735718
101	13.6875017696055	76.2974982794192	1229.11442435349	1088.99026893639	172161747.80628
102	13.6875017696055	-76.2974982794192	14823.3351857652	13209.5305545533	2859833964.78547
103	7.36351420070501	85.3288535533866	24038.6004241404	16935.5383425674	7164490465.69836
104	7.36351420070501	-85.3288535533866	9381.45103843686	8598.55934693676	12295718629.2747
105	4.37591775946561	79.6730066044521	55471.9127207783	50381.2197946929	82879794433.8069
106	4.37591775946561	-79.6730066044521	311161.793600618	287653.812925098	725670121343.005
107	8.61268284562265	79.4752880877146	676011.024184052	557086.782243158	3131205230579.04
108	8.61268284562265	-79.4752880877146	847627.710335188	792958.563231553	7012159321728.65
109	3.62215974345379	76.9973085595663	1406232.7489998	1054245.3544116	21979589597704.3
110	3.62215974345379	-76.9973085595663	639974.124109858	609746.74752654	32256992193713.6
111	10.2234305487227	75.2745480145108	2181233.55316952	1998959.80015189	137809970433916
112	10.2234305487227	-75.2745480145108	6187622.73194521	5939302.78758649	527151012492694
113	9.77891678888479	71.7575410065141	9805032.48555867	7339217.19837949	1.68635552595575e+15
114	9.77891678888479	-71.7575410065141	3173789.33638616	3094388.5480184	2.38430790978158e+15
115	4.00989481890404	73.0255728001249	7723596.34197711	6900894.68627102	7.70679612473292e+15
116	4.00989481890404	-73.0255728001249	12483029.7711795	12221697.3834703	1.45717723821998e+16
117	-1.4755512642943	64.9614199894575	23275597.9177106	19322127.3074658	5.48093607337987e+16
118	-1.4755512642943	-64.9614199894575	18491524.7050258	18176304.069916	8.14231788264003e+16
119	14.0662271319709	64.2584955464625	200138225.30833	197539592.307748	1.79107895008582e+18
120	14.0662271319709	-64.2584955464625	2160601946.11474	2130196622.45999	2.83569726233168e+19
121	6.05537707337938	69.2152703638374	3671994717.43074	2940941247.87252	1.02823837610035e+20
122	6.05537707337938	-69.2152703638374	1927835163.01272	1902745819.94017	1.4871412339095e+20
123	10.4390761022951	63.3261094165674	5130509672.23475	4714456681.09338	6.47813363928727e+20
124	10.4390761022951	-63.3261094165674	9828965189.5687	9711683996.65439	1.64638551019194e+21
125	4.01704763646941	66.6427496962252	15671060328.3118	12105762532.1875	5.00929761526013e+21
126	4.01704763646941	-66.6427496962252	5344777419.56637	5270346611.89266	7.08122552872284e+21
127	2.74614930763883	62.7986541011649	47932091260.5923	47370267422.2641	5.74235350136776e+22
128	2.74614930763883	-62.7986541011649	99920593009.6585	86242031779.903	1.51950594886166e+23
129	5.44375190810895	62.8442282527208	112681885484.16	111086734493.889	4.70937067015279e+23
130	5.44375190810895	-62.8442282527208	520214170569.272	497988212971.643	2.9094454631072e+24
131	13.6385500889061	52.4584226600535	2177744902153.34	2139452199949.8	2.67747642536733e+25
132	13.6385500889061	-52.4584226600535	3609045746971.56	2811192639071.86	5.87241211394981e+25
133	-1.71574245436845	53.4907248862573	1628987600063.53	1584443352513.46	1.27412853557999e+26
134	-1.71574245436845	-53.4907248862573	2872109371214.63	2286278987813.1	2.84405856667052e+26
135	1.79955046050126	56.9826925463275	1808714251531.65	1742916021997.72	6.43277544603864e+26
136	1.79955046050126	-56.9826925463275	7200621502617.29	6680423871557.08	2.56048793117041e+27
137	-16.3974341676784	0	25160719935797.3	24104837679215.2	1.71594353784756e+28
138	9.8510606385465	54.2073550926574	40368925481924.9	30049838727125.6	4.01048680264954e+28
139	9.8510606385465	-54.2073550926574	14522252742911.6	13612443835616.5	6.28433795328805e+28
140	-13.8570608761341	0	30770899341165.7	25250116648191.2	1.42335444258843e+29
141	24.7109735673489	0	36265264500683.6	33573894431737.6	1.95274787345701e+29
142	16.4007677888522	40.1409914687003	100746190007740	86358401730929	7.98636062298978e+29
143	16.4007677888522	-40.1409914687003	207734688998908	190219299605168	1.55040892663724e+30
144	6.19796418263938	56.6435815201407	333295933846876	236794371048076	4.78984458473845e+30
145	6.19796418263938	-56.6435815201407	120166017002618	107524965291759	3.77609071651045e+30
146	23.5479352647598	1.91730636981189	1.81250462635687e+15	1.60618145845538e+15	1.13708537727368e+31
147	23.5479352647598	-1.91730636981189	2.71479219506336e+16	2.40262817494853e+16	1.01366616839144e+32
148	11.0101873713092	46.4507495474965	5.11030692999987e+16	3.80222344848796e+16	5.05627324031766e+32
149	11.0101873713092	-46.4507495474965	4.19704541475695e+16	3.65044985173856e+16	1.46000472800557e+32
150	0.496862943652269	48.1671235921338	2.45377479427427e+17	2.08926217047245e+17	1.64429844932866e+33
151	0.496862943652269	-48.1671235921338	1.35353077883247e+18	1.16383190859116e+18	6.6191344099475e+33
152	4.83577533574406	50.5062864583367	2.27051617947598e+18	1.55701576517482e+18	6.08442857653355e+32
153	4.83577533574406	-50.5062864583367	1.10561577747482e+18	9.23524751537479e+17	6.99516720443051e+34
154	-5.00562352135002	37.8771977096321	2.5849242983989e+18	1.93917399471767e+18	3.04837234185089e+33
155	-5.00562352135002	-37.8771977096321	3.83719120310543e+18	3.15581372149748e+18	5.91887765896351e+33
156	21.8662943151468	0	6.21735739514949e+18	3.99882135047751e+18	3.79172919409395e+33
157	-7.43358225154108	0	2.40594644114862e+18	1.91168243843657e+18	1.03693818715604e+34
158	-5.97270263906834	5.09575831461392	2.07460324031149e+19	1.63477703510231e+19	2.91089238977194e+34
159	-5.97270263906834	-5.09575831461392	1.75917267562975e+20	1.38146206232162e+20	7.55348688954157e+34
160	-5.5777669191622	9.69251081890569	3.03969518251672e+20	1.93970067075285e+20	2.04936668807529e+36
161	-5.5777669191622	-9.69251081890569	1.7372395825113e+20	1.33110661642445e+20	1.36695843619549e+35
162	17.7900153025304	0	3.53376830667229e+20	2.35142436631889e+20	1.89957319631098e+37
163	-0.360332445552338	42.7776356810768	3.71856814338844e+20	2.79450996943246e+20	5.37844547434676e+33
164	-0.360332445552338	-42.7776356810768	1.1017078635691e+21	7.77811236082623e+20	3.22999317414129e+35
165	-4.40841392082044	5.47296992109011	2.52138848277627e+21	1.86929954218963e+21	2.92868245560637e+34
166	-4.40841392082044	-5.47296992109011	4.26901290178101e+21	2.55094083718937e+21	3.78229339874569e+34
167	-4.03777770371237	12.9882043736372	2.19485802078779e+21	1.59377017698597e+21	9.01085717840873e+33
168	-4.03777770371237	-12.9882043736372	5.70604919289708e+22	4.14003676144579e+22	3.41894872790622e+35
169	-4.11991066695113	15.4723780955618	1.10124130360007e+23	6.76332503460766e+22	1.42628465056764e+35
170	-4.11991066695113	-15.4723780955618	9.84851997059222e+22	7.03182054521029e+22	3.65173080349489e+35
171	-1.51788168578224	0	3.68003164070881e+23	2.50686523950655e+23	4.85314816559606e+35
172	11.3692687799055	39.4636314850816	1.17825656303373e+24	8.33379925251192e+23	1.75365518390353e+35
173	11.3692687799055	-39.4636314850816	1.91450414701601e+24	1.05705110133075e+24	1.46300090421171e+35
174	16.686809099662	21.5435723068775	7.56149445474901e+23	5.24896386457782e+23	8.68340642011218e+33
175	16.686809099662	-21.5435723068775	1.23391020043307e+24	6.71216351021175e+23	1.21162967135338e+34
176	11.5001872646044	0	5.02410683547479e+23	3.44600951509636e+23	6.55406021717577e+33
177	-2.66893447501111	21.7486715526642	8.36987996313834e+23	4.56138737188714e+23	1.21553428285155e+34
178	-2.66893447501111	-21.7486715526642	3.90319160696664e+23	2.6661783732161e+23	9.17031197813768e+33
179	14.6293497387883	12.8814245786704	6.71982987918412e+23	3.7188861687926e+23	1.05439244596204e+34
180	14.6293497387883	-12.8814245786704	3.77089491446093e+23	2.57204108782605e+23	3.90246099509176e+33
181	10.3274738069966	8.3376100875239	6.75749668422541e+23	3.81315151702622e+23	1.86772717243334e+34
182	10.3274738069966	-8.3376100875239	4.57267726542575e+23	3.13268093988841e+23	3.50592183231613e+33
183	-2.44399599835868	31.1062416099966	8.44528724140204e+23	4.85743379761653e+23	3.56354692985599e+33
184	-2.44399599835868	-31.1062416099966	6.46097125465103e+23	4.45674058538084e+23	2.34447602234307e+33
185	13.7384558916085	22.912452724136	1.31243864571046e+24	7.88474898002899e+23	2.68534253099522e+33
186	13.7384558916085	-22.912452724136	1.37604366066852e+24	9.59675840333779e+23	5.60604723101131e+33
187	5.62081055361748	39.1292757541004	3.1206229340393e+24	1.95762203270235e+24	1.89023272569769e+33
188	5.62081055361748	-39.1292757541004	4.32643295812204e+24	3.04920176121914e+24	1.11033115176198e+34
189	2.76698076939673	40.6372924203411	1.06202153230926e+25	6.86093919055373e+24	8.71973610226735e+33
190	2.76698076939673	-40.6372924203411	1.74236820437229e+25	1.2421807538922e+25	1.89309323311402e+35
191	0.0112920205509992	36.0718067770317	4.67070535953195e+25	3.10474076996585e+25	0
192	0.0112920205509992	-36.0718067770317	9.03749301310885e+25	6.51944922918301e+25	0
193	8.53452779559849	31.1545562399976	1.08109112965778e+27	7.85228943236347e+26	0
194	8.53452779559849	-31.1545562399976	1.28940014168999e+28	9.41487392743663e+27	0
195	1.6852377089552	24.0688637373165	2.39613541898373e+29	1.76609097401025e+29	0
196	1.6852377089552	-24.0688637373165	8.62184524514646e+29	6.1217912786808e+29	0
197	6.4301964448014	27.0779990562532	2.6271018047102e+30	1.96353976941231e+30	0
198	6.4301964448014	-27.0779990562532	1.39171561023846e+31	1.02326859494367e+31	0
199	6.20112032990559	16.469007000544	6.84751982102104e+31	5.18240627895706e+31	0
200	6.20112032990559	-16.469007000544	5.89737617147248e+32	4.44065691147218e+32	0


==> Figures_data/Scaling/cagmres.dat <==
nodes	SpMV(comp)	SpMV(comm)	Precond	Ortho(comp)	Ortho(comm)	Other
1.000000000000000000e+00 -6.522290222347000566e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.246118644252000085e-01 1.007105223834999907e-03 1.988992094993999836e-03
2.000000000000000000e+00 -8.519030548632000599e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.205125829204999943e-01 2.160868607461000155e-03 1.933142077177999992e-03
4.000000000000000000e+00 -9.599826624616999982e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.225163704716000002e-01 2.186228521167999945e-03 1.948751043528000083e-03
8.000000000000000000e+00 -1.028331792912999948e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.284322762861999978e-01 3.506546840071999953e-03 2.070621587336000068e-03
1.600000000000000000e+01 -1.008721278048999997e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.280493257567000054e-01 2.356038428843000142e-03 2.031771931797000160e-03
3.200000000000000000e+01 -1.033843653276999980e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.286246363073999865e-01 1.887877006084000102e-03 2.038650680332999929e-03
6.400000000000000000e+01 -1.045077862218000003e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.323743761517000073e-01 2.821584697812999903e-03 1.705896109343000080e-03
1.280000000000000000e+02 -1.040882188827000066e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.305558137595999924e-01 2.665106207131999905e-03 2.009130083025000100e-03
2.560000000000000000e+02 -1.050016353838000016e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.431526519357999905e-01 2.303143031895000213e-03 1.731263939291000043e-03


==> Figures_data/Scaling/cagmres_strong.dat <==
nodes	SpMV(comp)	SpMV(comm)	Precond	Ortho(comp)	Ortho(comm)	Other
1.000000000000000000e+00 -6.516489726490999779e+00 2.890926455148000174e-01 1.282717327587000078e+00 1.466984886256999943e+01 1.559698954225000002e-03 2.017371822148999929e-03 0.000000000000000000e+00
2.000000000000000000e+00 -4.972979138604999960e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.286100314929999655e+00 2.421070821582999976e-03 2.085034735500999881e-03 0.000000000000000000e+00
4.000000000000000000e+00 -2.787693598308000009e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.671321137807999957e+00 3.936621360480999608e-03 1.930452883243999893e-03 0.000000000000000000e+00
8.000000000000000000e+00 -1.660798947326999953e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.829607569613000084e+00 6.400396116077999679e-03 1.938549801706999963e-03 0.000000000000000000e+00
1.600000000000000000e+01 -7.695849835872999867e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.133311603217999508e-01 3.933067433535999795e-03 1.956403255462999934e-03 0.000000000000000000e+00
3.200000000000000000e+01 -3.116431981325000211e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.553184425458000062e-01 2.354389056563000078e-03 2.017152495682000141e-03 0.000000000000000000e+00
6.400000000000000000e+01 -1.045077862218000003e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.317789872176999888e-01 3.669688012450999810e-03 2.077924553304999998e-03 0.000000000000000000e+00


==> Figures_data/Scaling/cagmres_strong_speedup.dat <==
nodes	All	SpMV	Ortho
1.000000000000000000e+00 4.536701781274809164e+00 1.344371848562308847e+00 6.403135841191878619e+00
2.000000000000000000e+00 8.420307480733926653e+00 1.761637259189767102e+00 1.288917422739754493e+01
4.000000000000000000e+00 1.597293875633864957e+01 3.142592623901445670e+00 2.556093426827280624e+01
8.000000000000000000e+00 2.951433944540166365e+01 5.274922261866716866e+00 5.116700131731749224e+01
1.600000000000000000e+01 6.114567616973380382e+01 1.138351907401298568e+01 1.024165329448809558e+02
3.200000000000000000e+01 1.338762075880447924e+02 2.811094672445024401e+01 2.052623960049371590e+02
6.400000000000000000e+01 3.019087128340856339e+02 8.382710663440089149e+01 3.989957552712321558e+02


==> Figures_data/Scaling/gmres.dat <==
nodes	SpMV(comp)	SpMV(comm)	Precond	Ortho(comp)	Ortho(comm)	Other
1.000000000000000000e+00 -6.985937338321999979e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.590216998941999860e-01 2.383504481985999901e-02 4.626773297786999960e-04
2.000000000000000000e+00 -8.860875386744999915e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.674490162170999885e-01 3.826542990282000289e-02 6.096577271818999760e-04
4.000000000000000000e+00 -1.000016527250000009e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.772930990904999837e-01 4.319925559684999888e-02 6.676185876131000277e-04
8.000000000000000000e+00 -1.073869005777000063e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.032062291168000079e-01 6.948881503194999365e-02 9.236838668585000333e-04
1.600000000000000000e+01 -1.052112816833000036e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.279029233381000052e-01 1.315321316943000030e-01 1.434457954018999960e-03
3.200000000000000000e+01 -1.108155301772000001e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.901827479712999813e-01 2.453506076707999972e-01 2.655346412212000046e-03
6.400000000000000000e+01 -1.229972485453000031e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.392906897700999957e-01 3.043562280945000253e-01 4.670656751840999640e-03
1.280000000000000000e+02 -1.210987609811000065e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.536006661132000239e-01 5.305132428183999549e-01 4.689878318459000245e-03
2.560000000000000000e+02 -1.362632806412999997e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.801422209479000225e-01 6.099212667904999607e-01 6.168982479720999841e-03


==> Figures_data/Scaling/gmres_strong.dat <==
nodes	SpMV(comp)	SpMV(comm)	Precond	Ortho(comp)	Ortho(comm)	Other
1.000000000000000000e+00 -8.760585339740000421e+00 0.000000000000000000e+00 5.585150155239000380e-01 9.390417710830999454e+01 3.884489275514999701e-02 1.038867514580000097e-03 0.000000000000000000e+00
2.000000000000000000e+00 -3.995934489182999982e+00 0.000000000000000000e+00 2.790461266413000185e-01 4.485631910990999671e+01 6.212471425532999775e-02 7.634749636053999970e-04 0.000000000000000000e+00
4.000000000000000000e+00 -2.357583500445000091e+00 0.000000000000000000e+00 1.389856543391999877e-01 2.036033629346999874e+01 6.872742436826000112e-02 8.623264729976999913e-04 0.000000000000000000e+00
8.000000000000000000e+00 -1.503441067412000010e+00 0.000000000000000000e+00 6.465908605605000248e-02 7.818258862010999621e+00 1.007911143824000016e-01 9.626457467674999794e-04 0.000000000000000000e+00
1.600000000000000000e+01 -7.058317782356999803e-01 0.000000000000000000e+00 1.857303548604000154e-02 1.891113067045999907e+00 1.304055424406999897e-01 1.322227530181000052e-03 0.000000000000000000e+00
3.200000000000000000e+01 -3.032608181238000133e-01 0.000000000000000000e+00 9.083273820578999930e-03 7.044968008994999531e-01 1.912977788597000073e-01 1.817371696234000057e-03 0.000000000000000000e+00
6.400000000000000000e+01 -1.353583191521000040e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.211175354197999932e-01 4.409463978372999970e-01 4.475768189877000168e-03 0.000000000000000000e+00


==> Figures_data/Scaling/gmres_strong_speedup.dat <==
nodes	All	SpMV	Ortho
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 2.099092709942985024e+00 2.192374615613673416e+00 2.091413103463870549e+00
4.000000000000000000e+00 4.504097129853401604e+00 3.715917310282506048e+00 4.598498653613574128e+00
8.000000000000000000e+00 1.088342473008012234e+01 5.827022774374746028e+00 1.186291566300354994e+01
1.600000000000000000e+01 3.758788777992256058e+01 1.241171849989241771e+01 4.647150986402197503e+01
3.200000000000000000e+01 8.534455593418758212e+01 2.888795655811912511e+01 1.048711659165409600e+02
6.400000000000000000e+01 9.371390028244334758e+01 6.472144006084967316e+01 9.764737950732428828e+01


==> Review/comp.dat <==
index 	SpMV_GMRES	Ortho_GMRES	Ortho_comm_GMRES	Other_GMRES	SpMV_SGMRES	Ortho_SGMRES	Ortho_comm_SGMRES	Other_SGMRES
1	-6.9859E-02	2.5902E-01	2.3835E-02	4.6268E-04	-6.5223E-02	2.2461E-01	1.0071E-03	1.9890E-03
2	-6.6468E-02	2.3804E-01	2.9898E-02	2.9652E-04	-5.1174E-02	9.5457E-02	6.2219E-04	7.2474E-04
3	-6.7012E-02	2.3509e-01	2.6040E-02	1.4344E-03	-3.5896E-02	3.6481E-02	0.0000E+00	2.6553E-03

==> Review/strong.dat <==
Nodes	SpMV_MGS	SpMV_CGS2	SpMV_TSQR	SpMV_CholQR	MGS	CGS2	TSQR	CholQR	MGS_Comm	CGS2_Comm	TSQR_Comm	CholQR_Comm	Others_MGS	Others_CGS2	Others_TSQR	Others_CholQR
1	-4.2634E+00	-4.2434E+00	-4.7528E+00	-4.7536E+00	5.6004E+01	6.1415E+01	5.1682E+01	2.1896E+00	9.7809E-01	5.3782E-01	6.8820E-01	7.8877E-02	2.1069E-03	2.0743E-03	2.1620E-03	2.1488E-03
2	-2.4759E+00	-2.4516E+00	-2.7385E+00	-2.7743E+00	2.5752E+01	3.0504E+01	2.4890E+01	1.0138E+00	1.1410E+00	6.7254E-01	1.1982E+00	1.1647E-01	2.0985E-03	2.1720E-03	2.1625E-03	2.0438E-03
4	-1.4214E+00	-1.3964E+00	-1.5163E+00	-1.5198E+00	1.0372E+01	1.4801E+01	1.2296E+01	5.1035E-01	8.7570E-01	4.4876E-01	6.4884E-01	6.8589E-02	2.0034E-03	2.0338E-03	2.1281E-03	2.1532E-03
8	-9.5618E-01	-9.1090E-01	-9.8219E-01	-9.8305E-01	3.1627E+00	7.1200E+00	5.5145E+00	2.5397E-01	6.5793E-01	4.1590E-01	6.3167E-01	4.6355E-02	2.1263E-03	2.0767E-03	2.0696E-03	2.0525E-03
16	-4.1842E-01	-4.2925E-01	-3.9727E-01	-3.9831E-01	9.3356E-01	2.9444E+00	2.5583E+00	1.1192E-01	4.2524E-01	3.3036E-01	3.5731E-01	4.0575E-02	2.1082E-03	2.0868E-03	2.0453E-03	2.0471E-03
32	-1.9134E-01	-1.9392E-01	-1.6300E-01	-1.6378E-01	3.6722E-01	1.4434E+00	1.1354E+00	6.1277E-02	2.6121E-01	1.5817E-01	1.8003E-01	1.5308E-02	2.1285E-03	2.1665E-03	2.1368E-03	2.0322E-03
64	-9.3184E-02	-9.6830E-02	-5.8998E-02	-5.9245E-02	1.6064E-01	6.4544E-01	4.4887E-01	3.4318E-02	2.3924E-01	1.2719E-01	8.8469E-02	7.2839E-03	2.0252E-03	2.1626E-03	2.0278E-03	2.0832E-03

==> Review/strong_speedup.dat <==
Nodes	 MGS	 CGS2	 TSQR	 CholQR	Total_MGS	Total_CGS2	Total_TSQR	Total_CholQR
1	1.00E+00	9.20E-01	1.09E+00	2.51E+01	1.00E+00	9.25E-01	1.07E+00	8.72E+00
2	2.12E+00	1.83E+00	2.18E+00	5.04E+01	2.09E+00	1.82E+00	2.12E+00	1.57E+01
4	5.07E+00	3.74E+00	4.40E+00	9.84E+01	4.83E+00	3.68E+00	4.23E+00	2.92E+01
8	1.49E+01	7.56E+00	9.27E+00	1.90E+02	1.28E+01	7.25E+00	8.59E+00	4.76E+01
16	4.19E+01	1.74E+01	1.95E+01	3.74E+02	3.44E+01	1.65E+01	1.85E+01	1.11E+02
32	9.07E+01	3.56E+01	4.33E+01	7.44E+02	7.45E+01	3.41E+01	4.14E+01	2.53E+02
64	1.42E+02	7.38E+01	1.06E+02	1.37E+03	1.24E+02	7.03E+01	1.02E+02	5.95E+02

==> Review/weak_L8.dat <==
Node	 SpMV_MGS	 SpMV_CGS2	 SpMV_TSQR	 SpMV_CholQR	 Ortho_MGS	 Ortho_CGS2	 Ortho_TSQR	Ortho_CholQR	Comm_MGS	 Comm_CGS2 	Comm_TSQR 	Comm_CholQR 	Other_MGS	Other_CGS2	Other_TSQR	Other_CholQR
1	-7.0898E-01	-7.0311E-01	-7.4223E-01	-7.4483E-01	2.9326E+00	6.7393E+00	5.4386E+00	2.6085E-01	3.1708E-01	2.2907E-01	3.5259E-01	1.6577E-02	8.0173E-03	8.6658E-03	8.0863E-03	9.9385E-03
4	-9.0774E-01	-8.9891E-01	-9.8104E-01	-9.8211E-01	2.9721E+00	6.7408E+00	5.4575E+00	2.5519E-01	5.1282E-01	2.5331E-01	4.9441E-01	2.7659E-02	9.9038E-03	9.2311E-03	9.0577E-03	8.8802E-03
16	-8.7756E-01	-8.7238E-01	-9.0124E-01	-9.0410E-01	2.9563E+00	6.5597E+00	5.4363E+00	2.5851E-01	9.5014E-01	5.6159E-01	7.0817E-01	8.1411E-02	1.0077E-02	1.0157E-02	1.0596E-02	8.6607E-03
64	-9.0958E-01	-8.7016E-01	-8.9713E-01	-8.9870E-01	2.9663E+00	6.7126E+00	5.4530E+00	2.5481E-01	1.0877E+00	5.5249E-01	6.4213E-01	7.0921E-02	1.0514E-02	1.1588E-02	1.1930E-02	1.1717E-02
256	-1.0465E+00	-1.0257E+00	-1.0043E+00	-1.0086E+00	3.0209E+00	6.6800E+00	5.4997E+00	2.6864E-01	2.2336E+00	7.6406E-01	6.5666E-01	6.3831E-02	1.1726E-02	1.2705E-02	1.1905E-02	1.1399E-02
1024	-1.4565E+00	-1.4232E+00	-1.0606E+00	-1.0633E+00	2.9671E+00	6.6225E+00	5.4357E+00	2.4824E-01	3.7212E+00	1.5614E+00	6.7137E-01	1.0890E-01	1.2099E-02	1.2752E-02	1.2391E-02	1.2998E-02
4096	-1.7850E+00	-1.7876E+00	-1.1020E+00	-1.0888E+00	2.9277E+00	6.4337E+00	5.4476E+00	2.5758E-01	4.6963E+00	2.3058E+00	7.0682E-01	1.0675E-01	1.2132E-02	1.3015E-02	1.2935E-02	1.2123E-02

==> Review/weak_L8_all.dat <==
Node	 SpMV_MGS	 SpMV_CGS2	 SpMV_TSQR	 SpMV_CholQR	 Ortho_MGS	 Ortho_CGS2	 Ortho_TSQR	Ortho_CholQR	Comm_MGS	 Comm_CGS2 	Comm_TSQR 	Comm_CholQR 	Other_MGS	Other_CGS2	Other_TSQR	Other_CholQR
1	-7.0898E-01	-7.0311E-01	-7.4223E-01	-7.4483E-01	2.9326E+00	6.7393E+00	5.6386E+00	2.6085E-01	3.1708E-01	2.2907E-01	3.5259E-01	1.6577E-02	8.0173E-03	8.6658E-03	8.0863E-03	9.9385E-03
2	-7.5435E-01	-7.4848E-01	-7.9086E-01	-7.9599E-01	2.8944E+00	6.6405E+00	5.4800E+00	2.5825E-01	4.3308E-01	2.6595E-01	4.1511E-01	2.1006E-02	9.6381E-03	9.0171E-03	9.0779E-03	9.0149E-03
4	-9.0774E-01	-8.9891E-01	-9.8104E-01	-9.8211E-01	2.9721E+00	6.7408E+00	5.4575E+00	2.5519E-01	5.1282E-01	2.5331E-01	4.9441E-01	2.7659E-02	9.9038E-03	9.2311E-03	9.0577E-03	8.8802E-03
8	-9.1704E-01	-9.1133E-01	-9.7811E-01	-9.7508E-01	2.9669E+00	6.7142E+00	5.4225E+00	2.5611E-01	6.9671E-01	4.0740E-01	6.6396E-01	5.6281E-02	1.0340E-02	1.0850E-03	1.1436E-02	9.2950E-03
16	-8.7756E-01	-8.7238E-01	-9.0124E-01	-9.0410E-01	2.9563E+00	6.5597E+00	5.3363E+00	2.5851E-01	9.5014E-01	5.6159E-01	7.0817E-01	8.1411E-02	1.0077E-02	1.0157E-02	1.0596E-02	8.6607E-03
32	-8.5952E-01	-8.5282E-01	-8.7140E-01	-8.7232E-01	2.9685E+00	6.6502E+00	5.3680E+00	2.4902E-01	8.4144E-01	4.5379E-01	6.6402E-01	7.6234E-02	9.9564E-03	1.1328E-02	1.1143E-02	8.0504E-03
64	-9.0958E-01	-8.7016E-01	-8.9713E-01	-8.9870E-01	2.9663E+00	6.7126E+00	5.4530E+00	2.5481E-01	1.0877E+00	5.5249E-01	6.4213E-01	7.0921E-02	1.0514E-02	1.1588E-02	1.1930E-02	1.1717E-02
128	-9.7858E-01	-8.8726E-01	-8.9853E-01	-9.0539E-01	3.0010E+00	6.6815E+00	5.3893E+00	2.6364E-01	1.5081E+00	6.7122E-01	6.9332E-01	6.6209E-02	1.0988E-02	1.1742E-02	1.0929E-02	1.1048E-02
256	-1.0465E+00	-1.0257E+00	-1.0043E+00	-1.0086E+00	3.0209E+00	6.6800E+00	5.3997E+00	2.6864E-01	2.2336E+00	7.6406E-01	6.5666E-01	6.3831E-02	1.1726E-02	1.2705E-02	1.1905E-02	1.1399E-02
512	-1.1620E+00	-1.1490E+00	-1.0035E+00	-1.0063E+00	2.9917E+00	6.4970E+00	5.3827E+00	2.6694E-01	2.5895E+00	1.0436E+00	7.2426E-01	8.6300E-02	1.2471E-02	1.3148E-02	1.2271E-02	1.1771E-02
1024	-1.4565E+00	-1.4232E+00	-1.0606E+00	-1.0633E+00	2.9671E+00	6.6225E+00	5.3357E+00	2.4824E-01	3.7212E+00	1.5614E+00	6.7137E-01	1.0890E-01	1.2099E-02	1.2752E-02	1.2391E-02	1.2998E-02
2048	-1.7850E+00	-1.7876E+00	-1.1020E+00	-1.0888E+00	2.9277E+00	6.4337E+00	5.3476E+00	2.5758E-01	4.6963E+00	2.3058E+00	7.0682E-01	1.0675E-01	1.2132E-02	1.3015E-02	1.2935E-02	1.2123E-02

==> Review/weak_L8_prec.dat <==
Node	SpMV	Solve	Ortho_Comp	Ortho_Comm	Others
1	-7.5501E-01	-5.9158E-01	5.6562E-01	1.7461E-02	1.2385E-02
2	-8.3189E-01	-5.8091E-01	5.5120E-01	1.8657E-02	1.2427E-02
4	-8.7148E-01	-5.4127E-01	5.5854E-01	1.8032E-02	1.2632E-02
8	-9.0549E-01	-4.8514E-01	5.6389E-01	1.9904E-02	1.2873E-02
16	-9.0736E-01	-4.8645E-01	5.6615E-01	3.0690E-02	1.2567E-02
32	-9.2166E-01	-4.9322E-01	5.6866E-01	3.7161E-02	1.2671E-02
64	-9.5053E-01	-4.9657E-01	5.6195E-01	4.1668E-02	1.2796E-02
128	-1.0016E+00	-4.9197E-01	5.6432E-01	6.2114E-02	1.2776E-02
256	-1.0675E+00	-4.8330E-01	5.6890E-01	6.8002E-02	1.2714E-02
512	-1.0823E+00	-4.7713E-01	5.7269E-01	8.1054E-02	1.2932E-02
1024	-1.0827E+00	-4.6981E-01	5.6372E-01	7.3628E-02	1.2915E-02
2048	-1.1587E+00	-4.4866E-01	5.6628E-01	1.2376E-01	1.2748E-02
